The TESS-Keck Survey XX: 15 New TESS Planets and a Uniform RV Analysis of all Survey Targets

The Transiting Exoplanet Survey Satellite (TESS) has discovered hundreds of new worlds, with TESS planet candidates now outnumbering the total number of confirmed planets from $\textit{Kepler}$. Owing to differences in survey design, TESS continues to provide planets that are better suited for subsequent follow-up studies, including mass measurement through radial velocity (RV) observations, compared to Kepler targets. In this work, we present the TESS-Keck Survey's (TKS) Mass Catalog: a uniform analysis of all TKS RV survey data which has resulted in mass constraints for 126 planets and candidate signals. This includes 58 mass measurements that have reached $\geq5\sigma$ precision. We confirm or validate 32 new planets from the TESS mission either by significant mass measurement (15) or statistical validation (17), and we find no evidence of likely false positives among our entire sample. This work also serves as a data release for all previously unpublished TKS survey data, including 9,204 RV measurements and associated activity indicators over our three year survey. We took the opportunity to assess the performance of our survey, and found that we achieved many of our goals including measuring the mass of 38 small ($<4R_{\oplus}$) planets, nearly achieving the TESS mission's basic science requirement. In addition, we evaluated the performance of the Automated Planet Finder (APF) as survey support and observed meaningful constraints on system parameters due to its more uniform phase coverage. Finally, we compared our measured masses to those predicted by commonly used mass-radius relations and investigated evidence of systematic bias.

==> table_data/tksxx_radial_velocities.csv <==
#CPS: California Planet Search identifier
#utctime: UTC date and time of observation
#bjd: Barycentric Julian Date (TDB, days)
#mnvel: Radial velocity (m/s)
#errvel: Uncertainty in radial velocity (m/s)
#svalue: Mt Wilson S-Index
#svalue_err: Uncertainty in svalue
#tel: instrument of observation
#CPS,utctime,bjd,mnvel,errvel,svalue,svalue_err,tel
12572,2020-01-21 07:47:01+00:00,2458869.82682669,28.8065225223994,1.63466775417328,0.1416,0.001,HIRES
12572,2020-01-21 07:51:19+00:00,2458869.83005537,,,0.1419,0.001,HIRES
12572,2020-01-22 07:53:50+00:00,2458870.83232859,25.1612056804837,1.25559389591217,0.1401,0.001,HIRES
12572,2020-01-30 06:50:10+00:00,2458878.78706609,27.0759325094946,1.18737995624542,0.1415,0.001,HIRES
12572,2020-01-30 07:00:59+00:00,2458878.79434535,,,0.1407,0.001,HIRES
12572,2020-01-30 07:06:11+00:00,2458878.79790999,,,0.1397,0.001,HIRES
12572,2020-01-31 07:36:38+00:00,2458879.82059701,27.7134530927836,1.57899796962738,0.1423,0.001,HIRES
12572,2020-02-05 06:49:08+00:00,2458884.7855798,27.3536006029977,1.09835052490234,0.1453,0.001,HIRES
12572,2020-02-19 04:14:15.270000+00:00,2458898.68197106,22.5377586877704,1.90827763080597,,,APF
12572,2020-02-19 04:34:59.400000+00:00,2458898.69621806,26.5588077146013,2.17336773872375,,,APF
12572,2020-02-19 04:55:43.560000+00:00,2458898.71033706,31.9774267056052,2.30733680725098,,,APF
12572,2020-02-20 04:12:53.060000+00:00,2458899.68076901,36.1683425688046,2.13574814796448,,,APF
12572,2020-02-20 04:33:37.270000+00:00,2458899.69507301,23.3589455231606,2.39524483680725,,,APF
12572,2020-02-20 04:54:21.530000+00:00,2458899.71014101,30.1646615639261,2.74296188354492,,,APF
12572,2020-02-24 06:23:34+00:00,2458903.76727849,19.3441633175252,1.46801817417145,0.141,0.001,HIRES
12572,2020-02-25 03:15:42.910000+00:00,2458904.64060479,27.1935259245614,2.32805609703064,,,APF
12572,2020-02-25 03:36:27.060000+00:00,2458904.65514079,33.8687661776193,2.51929521560669,,,APF
12572,2020-02-25 03:57:11.260000+00:00,2458904.66965279,26.9995213017905,2.72465038299561,,,APF
12572,2020-02-25 05:00:21+00:00,2458904.70793728,20.191046204013,1.26977217197418,0.1416,0.001,HIRES
12572,2020-02-26 05:42:22+00:00,2458905.73739608,22.3719328652292,1.30562245845795,0.1416,0.001,HIRES
12572,2020-06-24 11:20:03.160000+00:00,2459024.97999798,24.7055620216101,1.99731922149658,,,APF
12572,2020-06-26 11:13:39.460000+00:00,2459026.97631888,18.4689028932587,2.52870559692383,,,APF
12572,2020-06-26 11:44:23.770000+00:00,2459026.99532488,23.2175767412831,2.92592096328735,,,APF
12572,2020-06-28 14:30:55+00:00,2459029.10459818,21.6495594247364,1.26622891426086,0.1496,0.001,HIRES
12572,2020-07-01 10:15:47.840000+00:00,2459031.93643763,24.239570291459,1.60290455818176,,,APF
12572,2020-07-01 10:46:32.190000+00:00,2459031.95771263,24.0927289422285,1.61840224266052,,,APF
12572,2020-07-01 11:17:16.560000+00:00,2459031.97912663,32.1970375388792,1.49078142642975,,,APF
12572,2020-07-03 10:08:24.390000+00:00,2459033.93120653,23.7953194231723,1.97774541378021,,,APF
12572,2020-07-03 10:39:08.600000+00:00,2459033.95299153,25.3761373042255,1.82771980762482,,,APF
12572,2020-07-03 11:09:52.780000+00:00,2459033.97428953,25.6607275736383,1.61551749706268,,,APF
12572,2020-07-05 10:03:04.660000+00:00,2459035.92858243,18.3229041828382,2.16879415512085,,,APF
12572,2020-07-05 10:33:48.860000+00:00,2459035.94878143,21.9242870906093,1.97630882263184,,,APF
12572,2020-07-05 11:04:33.080000+00:00,2459035.97025343,26.9488112746039,1.70666134357452,,,APF
12572,2020-07-05 14:56:16+00:00,2459036.12248865,20.2024039290729,1.22482597827911,0.146,0.001,HIRES
12572,2020-07-06 10:25:17.310000+00:00,2459036.94344238,17.1089326733294,2.19078922271729,,,APF
12572,2020-07-06 10:56:01.490000+00:00,2459036.96456738,29.2696491624448,1.97376179695129,,,APF
12572,2020-07-06 11:26:45.690000+00:00,2459036.98635138,20.1821525441156,1.82364153862,,,APF
12572,2020-07-08 14:50:23+00:00,2459039.11884704,14.3128385585254,1.13375246524811,0.1506,0.001,HIRES
12572,2020-07-09 10:06:25.650000+00:00,2459039.93047223,21.1413828920766,1.75330412387848,,,APF
12572,2020-07-10 14:50:22+00:00,2459041.11988741,14.1134699475631,1.22500443458557,0.1473,0.001,HIRES
12572,2020-07-11 11:15:43.920000+00:00,2459041.97894812,33.2859216680663,1.68365848064423,,,APF
12572,2020-07-12 11:26:43.470000+00:00,2459042.98655307,24.8983131001631,1.60216450691223,,,APF
12572,2020-07-21 10:58:11.940000+00:00,2459051.96817962,27.6610817071571,1.76685702800751,,,APF
12572,2020-07-22 10:58:27.160000+00:00,2459052.96797457,35.1554836820991,1.46092641353607,,,APF
12572,2020-07-25 11:07:54.820000+00:00,2459055.97469941,25.1388707199667,1.4221373796463,,,APF
12572,2020-07-26 09:29:03.940000+00:00,2459056.90604037,26.4679099333121,1.79011642932892,,,APF
12572,2020-07-29 11:27:48.460000+00:00,2459059.98895421,22.7458204980959,1.48850059509277,,,APF
12572,2020-07-30 09:09:18.390000+00:00,2459060.89291917,27.0340060534978,1.73583316802979,,,APF
12572,2020-08-01 09:36:35.540000+00:00,2459062.91195606,15.0100008512348,1.45206952095032,,,APF
12572,2020-08-02 13:58:53+00:00,2459064.08526432,14.0698360014804,1.23917484283447,0.1487,0.001,HIRES
12572,2020-08-03 08:32:49.640000+00:00,2459064.86819796,25.5550988775629,2.2892894744873,,,APF
12572,2020-08-07 14:16:59+00:00,2459069.09846578,19.9377640806803,1.21345210075378,0.1491,0.001,HIRES
12572,2020-08-08 11:41:57.030000+00:00,2459069.9996737,25.3256455239117,1.45410144329071,,,APF
12572,2020-08-12 10:20:51.770000+00:00,2459073.9440755,32.2828718010414,1.62024223804474,,,APF
12572,2020-08-15 12:07:30.850000+00:00,2459077.01800835,29.2082682097646,1.53961360454559,,,APF
12572,2020-08-26 11:41:03+00:00,2459087.99440735,19.3582557649936,1.51544427871704,0.153,0.001,HIRES
12572,2020-08-30 14:12:18+00:00,2459092.09755373,19.1971064209768,1.1967933177948,0.1504,0.001,HIRES
12572,2020-09-22 14:09:36+00:00,2459115.09702398,13.2067140463317,1.27540910243988,0.1446,0.001,HIRES
12572,2020-09-23 12:42:24+00:00,2459116.0364047,14.1673753985647,1.16818022727966,0.1455,0.001,HIRES
12572,2020-09-24 11:33:09+00:00,2459116.98864488,14.5266383100491,1.39821290969849,0.1449,0.001,HIRES
12572,2020-09-25 12:43:54+00:00,2459118.03804092,16.4567702233008,1.23243808746338,0.1457,0.001,HIRES
12572,2020-09-29 13:12:18+00:00,2459122.05785911,12.5744483200633,1.24795317649841,0.1441,0.001,HIRES
12572,2020-09-30 15:07:45+00:00,2459123.13792085,8.74416940366503,1.47639465332031,0.1447,0.001,HIRES
12572,2020-10-01 13:26:59+00:00,2459124.06804342,13.5290910761541,1.41348135471344,0.1476,0.001,HIRES
12572,2020-10-20 13:32:51+00:00,2459143.07340993,-4.11853586693957,2.63359928131104,0.1439,0.001,HIRES
12572,2020-10-25 08:02:46.900000+00:00,2459147.85220375,20.4463511236099,1.53957545757294,,,APF
12572,2020-11-02 07:28:07.420000+00:00,2459155.82788635,17.6621090611051,1.45851027965546,,,APF
12572,2020-11-03 07:00:37.920000+00:00,2459156.8090813,20.3800432562992,1.60769832134247,,,APF
12572,2020-11-04 07:26:04.630000+00:00,2459157.82644325,15.215389759241,1.56559240818024,,,APF
12572,2020-11-05 09:51:47.370000+00:00,2459158.9273322,20.2980254035294,1.58606708049774,,,APF
12572,2020-11-13 06:49:15.610000+00:00,2459166.7961998,-1.86121520129177,3.35725617408752,,,APF
12572,2020-11-15 06:29:40.410000+00:00,2459168.7873467,14.0201224164288,1.57495045661926,,,APF
12572,2020-11-16 06:37:11.210000+00:00,2459169.79278965,13.7531267510344,1.46317732334137,,,APF
12572,2020-11-22 06:12:10.970000+00:00,2459175.77522035,17.8493558133038,1.74389326572418,,,APF
12572,2020-11-25 06:17:18.690000+00:00,2459178.7781782,22.3730043033833,1.58242928981781,,,APF
12572,2020-11-30 08:57:25.050000+00:00,2459183.88906794,21.0354728900017,1.78653407096863,,,APF
12572,2020-12-04 07:48:28+00:00,2459187.83238615,8.98916787401856,1.33777761459351,0.1513,0.001,HIRES
12572,2020-12-05 05:40:33.750000+00:00,2459188.75214469,9.19763997548677,1.66302597522736,,,APF
12572,2020-12-05 06:35:28+00:00,2459188.78273384,7.80627525400784,1.34353387355804,0.1485,0.001,HIRES
12572,2020-12-09 08:05:55.500000+00:00,2459192.85324849,22.290647710229,1.6230480670929,,,APF
12572,2020-12-21 04:19:30.730000+00:00,2459204.69479389,10.8225150023216,1.54940223693848,,,APF
12572,2021-01-08 06:00:25.310000+00:00,2459222.76054598,13.583007103641,1.90691745281219,,,APF
12572,2021-01-13 07:02:37.740000+00:00,2459227.80526872,9.04116822237194,2.05528950691223,,,APF
12572,2021-01-24 05:56:55+00:00,2459238.74930192,5.76474787713853,1.95984208583832,0.1509,0.001,HIRES
12572,2021-02-08 05:27:13.280000+00:00,2459253.73717941,9.73700486770254,1.97101056575775,,,APF
12572,2021-02-22 05:10:44+00:00,2459267.71574405,-2.96480136403006,1.41036570072174,0.1488,0.001,HIRES
12572,2021-03-07 05:35:26+00:00,2459280.73180499,4.3666824949434,1.381676197052,0.1509,0.001,HIRES
12572,2021-06-14 14:53:02+00:00,2459380.11746191,-5.11352906715808,1.9274822473526,0.1582,0.001,HIRES
12572,2021-06-16 14:56:39+00:00,2459382.12023395,-7.68475104335306,2.00735783576965,0.1621,0.001,HIRES
12572,2021-06-18 14:53:37+00:00,2459384.1182519,3.88243878588423,2.01546907424927,0.1551,0.001,HIRES
12572,2021-06-19 14:59:51+00:00,2459385.12286484,-5.16166244579134,2.0258686542511,0.1529,0.001,HIRES
12572,2021-06-20 14:57:52+00:00,2459386.1211823,-10.5685034084689,1.80792915821075,0.1606,0.001,HIRES
12572,2021-06-22 14:55:13+00:00,2459388.11963624,-10.2509413078133,2.2284882068634,0.1596,0.001,HIRES
12572,2021-06-23 11:16:04.420000+00:00,2459388.97817761,-1.71165477349726,1.89595508575439,,,APF
12572,2021-06-23 14:51:28+00:00,2459389.11697246,0.234510161977113,2.01045966148376,0.1602,0.001,HIRES
12572,2021-06-24 11:12:01.020000+00:00,2459389.97541056,0.052387216006764,1.86573696136475,,,APF
12572,2021-06-24 14:53:17+00:00,2459390.11833792,-0.781134826469838,2.09196829795837,0.1572,0.001,HIRES
12572,2021-06-30 14:53:54+00:00,2459396.12075911,-6.65716941959059,1.15729117393494,0.1558,0.001,HIRES
12572,2021-07-10 14:59:21+00:00,2459406.12501982,-2.31017141852669,1.20737361907959,0.1592,0.001,HIRES
12572,2021-07-16 09:25:55.480000+00:00,2459411.90345247,6.09699710395807,1.71755588054657,,,APF
12572,2021-07-17 09:28:41.070000+00:00,2459412.90501742,-1.81996559126188,1.91588044166565,,,APF
12572,2021-07-18 10:35:29.610000+00:00,2459413.95152937,9.22889673082409,1.79723310470581,,,APF
12572,2021-07-20 09:05:58+00:00,2459415.88989727,8.38104438781227,1.81845211982727,,,APF
12572,2021-07-22 14:13:33+00:00,2459418.09448316,-12.9687497241047,1.28870165348053,0.1574,0.001,HIRES
12572,2021-07-23 09:12:41.370000+00:00,2459418.89471112,-1.91229359390502,2.11413955688477,,,APF
12572,2021-07-24 08:54:32.390000+00:00,2459419.88186608,-2.21246541866412,2.19857907295227,,,APF
12572,2021-07-25 12:59:16+00:00,2459421.04462838,-11.3848547714338,1.38295888900757,0.1599,0.001,HIRES
12572,2021-07-27 14:48:57+00:00,2459423.11956295,-6.47459331096942,1.23725914955139,0.1577,0.001,HIRES
12572,2021-07-29 09:10:03.400000+00:00,2459424.89104183,1.36230087710058,2.13376355171204,,,APF
12572,2021-08-03 11:30:29.630000+00:00,2459429.99112958,6.42863174140916,1.53024458885193,,,APF
12572,2021-08-04 11:45:22.050000+00:00,2459431.00153953,-5.16523949002175,1.65316224098206,,,APF
12572,2021-08-10 11:32:27.010000+00:00,2459436.99323523,-10.6989390934602,1.54480087757111,,,APF
12572,2021-08-19 14:46:23+00:00,2459446.11997409,-7.57463954721572,1.27699613571167,0.1565,0.001,HIRES
12572,2021-08-22 14:40:38+00:00,2459449.11626072,-6.29196350683401,1.27191853523254,0.1574,0.001,HIRES
12572,2021-08-24 12:21:17+00:00,2459451.02089646,-3.37959389769844,1.5090970993042,0.1575,0.001,HIRES
12572,2021-08-31 10:20:06.400000+00:00,2459457.94486321,-0.761435204813495,1.49331760406494,,,APF
12572,2021-09-02 10:55:04.690000+00:00,2459459.96942611,4.00506829947247,1.53557229042053,,,APF
12572,2021-09-07 09:32:11.110000+00:00,2459464.91219487,7.86699618399282,1.80484843254089,,,APF
12572,2021-09-07 09:32:11.110000+00:00,2459464.91219487,7.86699618399282,1.80484843254089,,,APF
12572,2021-09-08 09:38:15.930000+00:00,2459465.91663282,1.64562802884495,1.7077409029007,,,APF
12572,2021-09-09 08:54:36.870000+00:00,2459466.88628778,7.62095969374406,1.57745623588562,,,APF
12572,2021-09-11 09:46:19.510000+00:00,2459468.92259268,5.20556597090396,2.08626174926758,,,APF
12572,2021-09-12 09:15:41.140000+00:00,2459469.90097163,0.152936379930708,1.67046737670898,,,APF
12572,2021-09-13 09:00:43.600000+00:00,2459470.89080858,10.2559645042327,1.72946417331696,,,APF
12572,2021-09-14 09:58:33.990000+00:00,2459471.93114553,13.3048017300118,1.58636868000031,,,APF
12572,2021-09-16 10:26:11.420000+00:00,2459473.94410344,5.8669229726915,2.36020088195801,,,APF
12572,2021-09-17 10:24:35.990000+00:00,2459474.94912139,7.50194266031059,1.70578217506409,,,APF
12572,2021-09-18 09:24:05.440000+00:00,2459475.90729534,3.5937628770925,1.67569470405579,,,APF
12572,2021-09-18 10:04:07+00:00,2459475.92646322,-15.002539297504,1.33043920993805,0.1541,0.001,HIRES
12572,2021-09-19 10:06:01+00:00,2459476.9276942,-14.3769675214936,1.30593872070312,0.1526,0.001,HIRES
12572,2021-09-21 11:42:19+00:00,2459478.99464707,-14.932921238856,1.38733518123627,0.1527,0.001,HIRES
12572,2021-09-29 09:07:17.840000+00:00,2459486.89327281,5.73463819283904,2.0743408203125,,,APF
12572,2021-09-30 09:36:35.490000+00:00,2459487.91673477,5.33920458515743,1.76331782341003,,,APF
12572,2021-10-02 09:16:00.550000+00:00,2459489.90236767,4.7847065170663,1.51377689838409,,,APF
12572,2021-10-11 09:14:20.110000+00:00,2459498.90183624,4.45266981299159,2.23890948295593,,,APF
12572,2021-10-13 09:33:39.880000+00:00,2459500.91505115,0.721054557579947,1.70156395435333,,,APF
12572,2021-10-15 09:59:07.810000+00:00,2459502.93295905,-9.73352870202312,1.40598165988922,,,APF
12572,2021-10-17 10:15:36.780000+00:00,2459504.94406496,3.4187731624833,2.01098895072937,,,APF
12572,2021-10-24 12:40:52+00:00,2459512.03737583,-14.2550788603588,1.25181555747986,0.1559,0.001,HIRES
12572,2021-10-26 09:18:59+00:00,2459513.8961253,-13.6419906161105,1.39104378223419,0.156,0.001,HIRES
12572,2021-10-29 09:03:56+00:00,2459516.88599072,-9.36978607686618,1.27273511886597,0.1576,0.001,HIRES
12572,2021-10-30 06:20:41.160000+00:00,2459517.78155536,-5.11903609750417,1.76660680770874,,,APF
12572,2021-11-05 06:51:27.920000+00:00,2459523.80236508,1.23033488118509,1.7395544052124,,,APF
12572,2021-11-08 07:29:50.820000+00:00,2459526.83010694,-11.6338466565313,1.84042978286743,,,APF
12572,2021-11-11 07:02:27.410000+00:00,2459529.8099418,-2.37407587127419,1.6766242980957,,,APF
12572,2021-11-13 07:17:22.790000+00:00,2459531.82021571,5.39054750899644,1.64015865325928,,,APF
12572,2021-11-19 09:16:56+00:00,2459537.89426036,-17.2854474268787,1.26813364028931,0.1596,0.001,HIRES
12572,2021-11-21 08:42:31.140000+00:00,2459539.87896435,0.0115245833607176,1.91456604003906,,,APF
12572,2021-11-23 09:12:14.660000+00:00,2459541.89976025,-12.3981003270532,1.70485258102417,,,APF
12572,2021-11-24 08:44:18+00:00,2459542.87175576,-19.1472221839155,1.27459478378296,0.1526,0.001,HIRES
12572,2021-11-25 08:35:05.110000+00:00,2459543.87374716,-2.32639785123791,1.70540392398834,,,APF
12572,2021-11-27 08:57:54+00:00,2459545.88119804,-14.3691330644236,1.37680780887604,0.1537,0.001,HIRES
12572,2021-11-28 04:39:20.340000+00:00,2459546.70990604,0.412292639124473,1.77007579803467,,,APF
12572,2021-11-28 05:22:38+00:00,2459546.7318617,-13.9675702007001,1.42939877510071,0.1515,0.001,HIRES
12572,2021-11-30 04:44:02.980000+00:00,2459548.71359895,-6.66862122307991,1.74391579627991,,,APF
12572,2021-12-02 05:09:42.260000+00:00,2459550.73094186,2.51638030200512,1.49658834934235,,,APF
12572,2021-12-04 06:11:47.100000+00:00,2459552.77391376,1.34811927106624,1.9948662519455,,,APF
12572,2021-12-11 03:32:56.880000+00:00,2459559.66215346,-9.45764587346525,2.24830102920532,,,APF
12572,2021-12-17 08:59:31+00:00,2459565.88113772,-14.001373997843,1.43847930431366,0.1522,0.001,HIRES
12572,2021-12-19 04:29:26.040000+00:00,2459567.7017371,-10.3330024137395,1.78131234645844,,,APF
12572,2022-01-14 04:36:08.050000+00:00,2459593.70393797,-6.79243331543894,2.72035908699036,,,APF
12572,2022-01-14 05:06:52.240000+00:00,2459593.72484997,15.43078144217,3.57581615447998,,,APF
12572,2022-01-16 07:14:22+00:00,2459595.80531884,-13.2821741393749,1.29906952381134,0.1518,0.001,HIRES
12572,2022-01-21 02:22:51.360000+00:00,2459600.61029368,-9.22242757034294,1.76008260250092,,,APF
12572,2022-01-21 02:51:24.960000+00:00,2459600.62958567,-10.0206329497719,1.63129651546478,,,APF
12572,2022-01-23 03:17:48.670000+00:00,2459602.64941959,-0.969778333111813,1.53986883163452,,,APF
12572,2022-01-23 03:48:32.850000+00:00,2459602.66961459,-9.37770762600614,1.73803269863129,,,APF
12572,2022-01-24 03:14:01.010000+00:00,2459603.64370655,-0.500873971457499,1.69089245796204,,,APF
12572,2022-01-24 03:37:34.090000+00:00,2459603.65920255,-9.57320659066053,1.77044343948364,,,APF
12572,2022-01-26 04:07:32.320000+00:00,2459605.67784446,-13.0702130355861,2.64336848258972,,,APF
12572,2022-01-26 04:23:12.840000+00:00,2459605.68901146,-0.756392929271162,2.65258598327637,,,APF
12572,2022-01-28 04:21:57.950000+00:00,2459607.68729637,-25.715734556432,2.89001131057739,,,APF
12572,2022-01-28 04:36:35.860000+00:00,2459607.69785037,-23.7089524304561,2.99035429954529,,,APF
12572,2022-01-30 04:46:36.740000+00:00,2459609.70994129,-4.71171576330927,1.85331284999847,,,APF
12572,2022-01-30 05:17:20.960000+00:00,2459609.73099229,-3.71442032380476,1.69790232181549,,,APF
12572,2022-02-01 05:32:44.250000+00:00,2459611.7371122,-18.4787353428701,3.62905740737915,,,APF
12572,2022-02-01 05:50:25.300000+00:00,2459611.7497612,-7.13633787896169,3.59866666793823,,,APF
12572,2022-02-05 03:03:54.500000+00:00,2459615.63827704,-11.4898345167992,1.83952164649963,,,APF
12572,2022-02-05 03:34:38.650000+00:00,2459615.65965204,-0.794603654012664,1.8253812789917,,,APF
12572,2022-02-10 03:05:29.080000+00:00,2459620.63842583,-4.92740294693537,2.03254461288452,,,APF
12572,2022-02-10 03:36:13.200000+00:00,2459620.66008983,-8.83465855550648,2.32907772064209,,,APF
12572,2022-02-12 03:08:50.140000+00:00,2459622.63770074,-13.022054246733,2.05253267288208,,,APF
12572,2022-02-12 03:30:28.100000+00:00,2459622.65243374,-11.5291891302731,1.95423257350922,,,APF
12572,2022-02-16 06:47:56+00:00,2459626.78432341,-26.115480388933,1.44180464744568,0.1549,0.001,HIRES
12572,2022-02-20 03:12:34.780000+00:00,2459630.64266041,-3.476912918432,1.82250547409058,,,APF
12572,2022-02-20 03:43:18.930000+00:00,2459630.66422141,-5.07504515440809,1.91834020614624,,,APF
12572,2022-03-03 02:48:23.200000+00:00,2459641.62545295,-14.1335573865595,4.1510853767395,,,APF
12572,2022-03-03 03:19:07.370000+00:00,2459641.64870395,-1.61305728582529,2.84702706336975,,,APF
12572,2022-03-09 02:57:54.050000+00:00,2459647.6257497,-12.1279648171416,3.23207211494446,,,APF
12572,2022-03-09 03:14:02.620000+00:00,2459647.6372077,-0.256180567286453,3.41543912887573,,,APF
12572,2022-03-12 02:57:22.760000+00:00,2459650.63033458,-15.1196328084445,1.92885482311249,,,APF
12572,2022-03-12 03:28:06.880000+00:00,2459650.65107358,-14.0253802260245,2.39411616325378,,,APF
12572,2022-06-19 14:49:16+00:00,2459750.11655603,-23.3881969375576,1.54196000099182,0.156,0.001,HIRES
12572,2022-07-03 10:22:02.740000+00:00,2459763.93616311,-12.6804537008728,3.23931431770325,,,APF
12572,2022-07-03 10:39:43.660000+00:00,2459763.94859511,-22.821492774374,3.20759201049805,,,APF
12572,2022-07-08 14:57:35+00:00,2459769.12352421,-23.7691330379885,1.32458794116974,0.1598,0.001,HIRES
12572,2022-07-09 09:58:38.970000+00:00,2459769.92145589,-20.7592466395158,3.16829824447632,,,APF
12572,2022-07-09 10:18:31.740000+00:00,2459769.93440889,-24.9750694474603,2.62657570838928,,,APF
12572,2022-07-11 09:49:55.810000+00:00,2459771.91931282,-25.6760650549022,2.0185854434967,,,APF
12572,2022-07-11 10:20:40.280000+00:00,2459771.94061182,-17.8875867252532,1.83087468147278,,,APF
12572,2022-07-13 09:42:48.960000+00:00,2459773.91491475,-14.7644535583498,1.90464913845062,,,APF
12572,2022-07-13 10:13:33.330000+00:00,2459773.93534475,-27.8012838135091,1.83047771453857,,,APF
12572,2022-07-15 09:19:51.190000+00:00,2459775.89896668,-18.7424322655046,1.80024611949921,,,APF
12572,2022-07-15 09:50:35.360000+00:00,2459775.91969768,-21.9363620931992,1.82073307037354,,,APF
12572,2022-07-19 09:08:20.510000+00:00,2459779.89130053,-15.7304020661367,2.16235589981079,,,APF
12572,2022-07-19 09:39:04.640000+00:00,2459779.91252953,-13.0994555889614,1.97565889358521,,,APF
12572,2022-07-22 10:35:12.330000+00:00,2459782.95036642,-15.9462153029189,1.70893180370331,,,APF
12572,2022-07-22 11:02:17.460000+00:00,2459782.96940742,-18.9478150146444,1.81328594684601,,,APF
12572,2022-07-25 08:46:19.920000+00:00,2459785.87277832,-6.30255814590518,3.56031060218811,,,APF
12572,2022-07-25 09:06:13.700000+00:00,2459785.88560332,-16.3685683889929,2.94620180130005,,,APF
12572,2022-07-25 14:41:35+00:00,2459786.11399323,-31.9242844799355,1.28515231609344,0.158,0.001,HIRES
12572,2022-07-27 09:16:57.490000+00:00,2459787.89311225,-19.9173519966021,3.16158843040466,,,APF
12572,2022-07-27 09:34:05.190000+00:00,2459787.90461825,-20.5975963430729,3.05597138404846,,,APF
12572,2022-07-29 11:21:59.840000+00:00,2459789.98384717,-8.63678745889067,3.71694087982178,,,APF
12572,2022-08-12 10:58:15.390000+00:00,2459803.96421568,-19.4215075399669,1.59439611434937,,,APF
12572,2022-08-12 10:58:15.390000+00:00,2459803.96421568,-19.4215075399669,1.59439611434937,,,APF
12572,2022-08-12 11:13:26.620000+00:00,2459803.97517768,-18.7594833048384,1.6188679933548,,,APF
12572,2022-08-12 11:13:26.620000+00:00,2459803.97517768,-18.7594833048384,1.6188679933548,,,APF
12572,2022-08-19 10:21:17.130000+00:00,2459810.94045144,-24.7466248457422,1.63384330272675,,,APF
12572,2022-08-19 10:40:13.920000+00:00,2459810.95313844,-26.9938933954142,1.62866163253784,,,APF
12572,2022-08-23 10:45:26.550000+00:00,2459814.95830031,-27.516270867935,1.66806173324585,,,APF
12572,2022-08-23 11:05:31.130000+00:00,2459814.97129931,-22.4686379508925,1.59970116615295,,,APF
12572,2022-08-26 10:02:26.030000+00:00,2459817.92817821,-26.5034036915096,1.48769104480743,,,APF
12572,2022-08-26 10:02:26.030000+00:00,2459817.92817821,-26.5034036915096,1.48769104480743,,,APF
12572,2022-08-26 10:22:05.120000+00:00,2459817.94164021,-26.2735764578783,1.6331090927124,,,APF
12572,2022-08-26 10:22:05.120000+00:00,2459817.94164021,-26.2735764578783,1.6331090927124,,,APF
12572,2022-08-28 10:25:20.600000+00:00,2459819.94376714,-29.2076502757001,1.70528101921082,,,APF
12572,2022-08-28 10:43:09.580000+00:00,2459819.95665014,-20.4201033544944,1.58208930492401,,,APF
12572,2022-08-30 11:35:23.480000+00:00,2459821.99382307,-15.849456779387,1.58457982540131,,,APF
12572,2022-08-30 11:35:23.480000+00:00,2459821.99382307,-15.849456779387,1.58457982540131,,,APF
12572,2022-08-30 11:35:23.480000+00:00,2459821.99382307,-15.849456779387,1.58457982540131,,,APF
12572,2022-08-30 11:56:25.190000+00:00,2459822.00799107,-15.4938354514477,1.73104357719421,,,APF
12572,2022-08-30 11:56:25.190000+00:00,2459822.00799107,-15.4938354514477,1.73104357719421,,,APF
12572,2022-08-30 11:56:25.190000+00:00,2459822.00799107,-15.4938354514477,1.73104357719421,,,APF
12572,2022-09-02 10:05:15.370000+00:00,2459824.93322997,-16.3861979988874,1.59789550304413,,,APF
12572,2022-09-02 10:05:15.370000+00:00,2459824.93322997,-16.3861979988874,1.59789550304413,,,APF
12572,2022-09-02 10:31:29.060000+00:00,2459824.95026897,-21.3544596929996,1.75277650356293,,,APF
12572,2022-09-02 10:31:29.060000+00:00,2459824.95026897,-21.3544596929996,1.75277650356293,,,APF
12572,2022-09-04 10:40:19.420000+00:00,2459826.95806691,-21.4305086477582,1.69410216808319,,,APF
12572,2022-09-04 10:40:19.420000+00:00,2459826.95806691,-21.4305086477582,1.69410216808319,,,APF
12572,2022-09-04 11:05:16.910000+00:00,2459826.97217691,-20.2808392120042,1.76081299781799,,,APF
12572,2022-09-04 11:05:16.910000+00:00,2459826.97217691,-20.2808392120042,1.76081299781799,,,APF
12572,2022-09-29 09:05:07.560000+00:00,2459851.8887431,-21.9135663091311,2.48966884613037,,,APF
12572,2022-09-29 09:05:07.560000+00:00,2459851.8887431,-21.9135663091311,2.48966884613037,,,APF
12572,2022-09-29 09:18:42.990000+00:00,2459851.8983621,-11.9096199807253,2.67287468910217,,,APF
12572,2022-09-29 09:18:42.990000+00:00,2459851.8983621,-11.9096199807253,2.67287468910217,,,APF
12572,2022-10-01 09:18:01.310000+00:00,2459853.89749404,-16.7552564031917,1.92072629928589,,,APF
12572,2022-10-01 09:18:01.310000+00:00,2459853.89749404,-16.7552564031917,1.92072629928589,,,APF
12572,2022-10-01 09:30:21.800000+00:00,2459853.90572404,-22.5965831477431,1.83520638942719,,,APF
12572,2022-10-01 09:30:21.800000+00:00,2459853.90572404,-22.5965831477431,1.83520638942719,,,APF
12572,2022-10-05 08:51:45.090000+00:00,2459857.88087891,-23.8550040575245,1.60559296607971,,,APF
12572,2022-10-05 08:51:45.090000+00:00,2459857.88087891,-23.8550040575245,1.60559296607971,,,APF
12572,2022-10-05 09:08:53.240000+00:00,2459857.89321791,-19.6132940106058,1.65452432632446,,,APF
12572,2022-10-05 09:08:53.240000+00:00,2459857.89321791,-19.6132940106058,1.65452432632446,,,APF
12572,2022-10-09 08:30:03.070000+00:00,2459861.86839479,-19.1404503871284,1.72938418388367,,,APF
12572,2022-10-09 08:54:07.380000+00:00,2459861.88552479,-24.2845046743264,1.72549307346344,,,APF
12572,2022-10-16 08:45:01.120000+00:00,2459868.87670957,-26.6233829713097,1.71610116958618,,,APF
12572,2022-10-16 09:02:39.020000+00:00,2459868.88895457,-20.9451552900582,1.60888063907623,,,APF
12572,2022-10-21 08:26:54.560000+00:00,2459873.86458442,-30.2731668732064,1.75615704059601,,,APF
12572,2022-10-21 08:26:54.560000+00:00,2459873.86458442,-30.2731668732064,1.75615704059601,,,APF
12572,2022-10-21 08:26:54.560000+00:00,2459873.86458442,-30.2731668732064,1.75615704059601,,,APF
12572,2022-10-21 08:45:25.120000+00:00,2459873.87760542,-22.5554158157096,1.79580104351044,,,APF
12572,2022-10-21 08:45:25.120000+00:00,2459873.87760542,-22.5554158157096,1.79580104351044,,,APF
12572,2022-10-21 08:45:25.120000+00:00,2459873.87760542,-22.5554158157096,1.79580104351044,,,APF
12572,2022-11-17 05:57:55.250000+00:00,2459900.76545163,-31.7718868513868,1.60513162612915,,,APF
12572,2022-11-17 06:25:55.420000+00:00,2459900.78253463,-20.7665617260545,1.79931962490082,,,APF
12572,2022-11-21 07:30:54.140000+00:00,2459904.82586152,-23.1787845918416,1.63331437110901,,,APF
12572,2022-11-21 07:50:59.060000+00:00,2459904.83959852,-25.1654719063883,1.64073836803436,,,APF
12572,2022-11-28 05:46:22.330000+00:00,2459911.75234532,-31.8155784526888,1.73747587203979,,,APF
12572,2022-11-28 06:04:42.290000+00:00,2459911.76463632,-26.9227470121441,1.66219699382782,,,APF
135694,2019-10-25 10:55:50.880000+00:00,2458781.9629699,-2.70992669486496,2.33124804496765,0.13263554184,0.002,APF
135694,2019-10-25 11:16:35.110000+00:00,2458781.9768479,-13.8581667349327,2.27984380722046,0.145538001589,0.002,APF
135694,2019-10-27 03:52:08.950000+00:00,2458783.66788591,-10.0531937437767,1.94195783138275,0.138357993825,0.002,APF
135694,2019-10-27 04:10:37.740000+00:00,2458783.68057191,-4.28519641861678,1.81275260448456,0.171532546896,0.002,APF
135694,2019-10-30 06:24:00.350000+00:00,2458786.77264195,0.43476099973843,3.96367406845093,0.160960401473,0.002,APF
135694,2019-10-30 06:40:20.410000+00:00,2458786.78375295,-15.9190575531074,4.02684354782104,0.142627262512,0.002,APF
135694,2019-10-31 06:41:31.230000+00:00,2458787.78596696,4.28115042436236,2.67221140861511,0.130685481437,0.002,APF
135694,2019-10-31 07:02:15.530000+00:00,2458787.80004096,-9.03721628199436,2.64096903800964,0.163495795251,0.002,APF
135694,2019-11-01 03:03:00.050000+00:00,2458788.63404397,-8.49014537004404,2.46722722053528,0.179172017763,0.002,APF
135694,2019-11-01 03:23:44.210000+00:00,2458788.64917197,-18.5556098419837,2.39591288566589,0.156045818093,0.002,APF
135694,2019-11-03 05:34:50.830000+00:00,2458790.73943499,-2.03205202253062,2.09663367271423,0.144632739477,0.002,APF
135694,2019-11-03 05:54:07.550000+00:00,2458790.75337099,-2.16123539106655,1.88799667358398,0.176050960918,0.002,APF
135694,2019-11-04 02:43:37.680000+00:00,2458791.620778,11.7515999764676,2.00435185432434,0.148378296803,0.002,APF
135694,2019-11-04 03:03:28.070000+00:00,2458791.634343,1.78411418114472,1.89206850528717,0.148301889766,0.002,APF
135694,2019-11-05 03:29:28.280000+00:00,2458792.65183501,1.82347167125699,1.8588559627533,0.15011076626,0.002,APF
135694,2019-11-05 03:46:59.430000+00:00,2458792.66378001,-0.455470629215416,1.96346688270569,0.159073151703,0.002,APF
135694,2019-11-06 04:17:23.640000+00:00,2458793.68620302,3.66121143018925,2.06530261039734,0.166273476186,0.002,APF
135694,2019-11-06 04:38:07.830000+00:00,2458793.70046202,-3.6473749717013,1.90453088283539,0.141108222248,0.002,APF
135694,2019-11-07 03:28:09.070000+00:00,2458794.65140203,1.24964070108306,1.83327996730804,0.153647903137,0.002,APF
135694,2019-11-07 03:47:01.180000+00:00,2458794.66495503,7.02087576927926,2.24454593658447,0.144601591829,0.002,APF
135694,2019-11-08 02:47:44.730000+00:00,2458795.62434404,-1.59788085551986,2.39955449104309,0.170474549841,0.002,APF
135694,2019-11-08 03:08:28.910000+00:00,2458795.63840704,2.7389977840172,1.99155783653259,0.149908211359,0.002,APF
135694,2019-11-09 03:21:33.620000+00:00,2458796.64765905,9.88454759731913,2.12311315536499,0.180231813706,0.002,APF
135694,2019-11-09 03:42:17.770000+00:00,2458796.66183705,-6.93787212483127,2.09361577033997,0.142080238119,0.002,APF
135694,2019-11-10 03:27:10.290000+00:00,2458797.65148206,-2.19925137971429,1.96748054027557,0.126411562889,0.002,APF
135694,2019-11-10 03:47:54.390000+00:00,2458797.66570706,8.81010210876408,2.05829930305481,0.195847536713,0.002,APF
135694,2019-11-19 06:01:55.570000+00:00,2458806.75900615,6.31063020097035,2.51427888870239,0.134733452986,0.002,APF
135694,2019-11-21 11:11:39.670000+00:00,2458808.97452818,10.6256098099628,2.61881852149963,0.123986168488,0.002,APF
135694,2019-11-21 11:32:23.860000+00:00,2458808.98904218,-0.670826312567876,2.44618010520935,0.149520815311,0.002,APF
135694,2019-11-24 02:31:57.980000+00:00,2458811.6137762,-3.17030425374158,2.40000438690186,0.139568547452,0.002,APF
135694,2019-11-24 02:52:42.220000+00:00,2458811.6278732,2.82087829718713,2.4103422164917,0.149562077322,0.002,APF
135694,2019-11-25 03:33:51.610000+00:00,2458812.65677821,1.09688326768983,2.66757392883301,0.16279846531,0.002,APF
135694,2019-11-25 03:54:35.840000+00:00,2458812.67091021,1.47341993006246,2.7566134929657,0.160130465922,0.002,APF
135694,2019-12-16 10:11:16.500000+00:00,2458833.93014143,-18.1171976301827,4.34751796722412,0.169911594969,0.002,APF
135694,2019-12-16 10:23:41.390000+00:00,2458833.93876443,11.1962277267084,4.00331878662109,0.120808434355,0.002,APF
135694,2019-12-17 08:18:04.080000+00:00,2458834.85403944,18.0533555167494,5.89981889724731,0.224426793768,0.002,APF
135694,2019-12-20 10:38:00.480000+00:00,2458837.95234847,-11.0169176404115,2.71295070648193,0.150430409538,0.002,APF
135694,2019-12-20 10:58:44.660000+00:00,2458837.96596047,-1.37292640903917,3.36459445953369,0.254839178492,0.002,APF
135694,2020-01-04 16:06:03+00:00,2458853.17562849,-1.14034752589485,1.48029732704163,0.1691,0.001,HIRES
135694,2020-01-06 05:44:46.550000+00:00,2458854.74645263,-24.5716639049168,5.1844367980957,0.116263772688,0.002,APF
135694,2020-01-06 05:59:37.280000+00:00,2458854.75673063,-38.6882749194765,5.62132692337036,0.199092660468,0.002,APF
135694,2020-01-11 05:38:11.230000+00:00,2458859.74365768,2.41780353558229,2.70893907546997,0.245080012383,0.002,APF
135694,2020-01-11 05:58:55.410000+00:00,2458859.75893568,4.56380588909338,2.46941113471985,0.155753372693,0.002,APF
135694,2020-01-12 12:04:52.920000+00:00,2458861.00895269,-2.51431046202069,4.6605486869812,0.11300993346,0.002,APF
135694,2020-01-12 12:15:32.490000+00:00,2458861.01588569,-0.647445042586856,4.42865324020386,0.158765159148,0.002,APF
135694,2020-01-23 11:59:23.020000+00:00,2458872.0084168,-0.253699997855287,2.23629140853882,0.16491898754,0.002,APF
135694,2020-01-23 12:20:07.220000+00:00,2458872.0244008,-8.15526832310148,2.36671304702759,0.135302522163,0.002,APF
135694,2020-01-24 11:24:07.490000+00:00,2458872.97911981,-25.0753016029985,4.6092677116394,0.0868496369234,0.002,APF
135694,2020-01-24 13:47:37.560000+00:00,2458873.08379681,-1.55010343807537,2.33631610870361,0.157158979465,0.002,APF
135694,2020-01-24 14:08:21.730000+00:00,2458873.09834481,-1.93916053810185,2.03899502754211,0.118358906456,0.002,APF
135694,2020-01-27 11:36:28.310000+00:00,2458875.99153884,4.29220638850444,2.61931490898132,0.158660409908,0.002,APF
135694,2020-01-27 11:55:53.180000+00:00,2458876.00587884,-8.34331985403564,2.49894189834595,0.155751344147,0.002,APF
135694,2020-01-28 04:56:56.450000+00:00,2458876.71388184,0.531285619315624,3.28669452667236,0.141140313099,0.002,APF
135694,2020-01-28 05:14:00+00:00,2458876.72463384,-2.89901909806769,3.88855481147766,0.18911351225,0.002,APF
135694,2020-01-30 04:54:19.110000+00:00,2458878.71380186,-14.8846916463356,3.42592239379883,0.128782698177,0.002,APF
135694,2020-01-30 05:15:03.230000+00:00,2458878.72734386,-13.1087749819288,3.85568523406982,0.193469260833,0.002,APF
135694,2020-01-31 11:44:23.100000+00:00,2458879.99858887,0.885060154824708,2.88811135292053,0.121710758027,0.002,APF
135694,2020-01-31 12:05:07.300000+00:00,2458880.01296388,-4.94452749612544,3.23951935768127,0.167881077906,0.002,APF
135694,2020-02-01 06:02:16.330000+00:00,2458880.76075688,1.01602808209675,3.05104303359985,0.182007992551,0.002,APF
135694,2020-02-01 06:23:00.490000+00:00,2458880.77530588,2.56823838159971,2.52265548706055,0.168527911355,0.002,APF
135694,2020-02-06 04:34:45.170000+00:00,2458885.70008093,5.73536617583163,2.80337715148926,0.187864661104,0.002,APF
135694,2020-02-07 04:17:23+00:00,2458886.68833594,-17.7427821511168,2.64880442619324,0.146587757837,0.002,APF
135694,2020-02-08 10:45:39.080000+00:00,2458887.95760895,-0.128079960442481,1.71252775192261,0.149350812475,0.002,APF
135694,2020-02-12 10:43:51.770000+00:00,2458891.95533099,3.56691678959915,2.0360414981842,0.165944611363,0.002,APF
135694,2020-02-13 09:32:07.600000+00:00,2458892.90676599,4.18514319120956,1.90438449382782,0.152573745442,0.002,APF
135694,2020-02-15 10:03:32.990000+00:00,2458894.92822201,11.1274933908969,1.84459710121155,0.167321952901,0.002,APF
135694,2020-02-16 10:16:12.290000+00:00,2458895.93746802,10.8409908979686,2.00747632980347,0.199426897204,0.002,APF
135694,2020-02-18 05:40:51.410000+00:00,2458897.74606204,-6.84096239136465,4.00211668014526,0.257369768695,0.002,APF
135694,2020-02-19 10:04:09.040000+00:00,2458898.92866305,-5.48519084445692,2.03000736236572,0.151663377359,0.002,APF
135694,2020-02-20 10:45:24.280000+00:00,2458899.95732806,-5.86715145824294,1.90580117702484,0.155931098496,0.002,APF
135694,2020-02-21 12:30:21.890000+00:00,2458901.02515907,15.6639041042764,3.16808223724365,0.148044091986,0.002,APF
135694,2020-02-21 13:11:50.280000+00:00,2458901.05967207,3.43974891728496,2.09131979942322,0.174298116517,0.002,APF
135694,2020-02-26 14:40:44+00:00,2458906.11392687,,,0.2278,0.001,HIRES
135694,2020-02-27 11:33:24.720000+00:00,2458906.99080612,3.0295885292723,1.57036328315735,0.157717238605,0.002,APF
135694,2020-03-06 11:24:54.400000+00:00,2458914.98484319,-5.63913945111357,1.8679586648941,0.136411828374,0.002,APF
135694,2020-03-08 12:34:47+00:00,2458917.03145285,-4.38835753888976,1.27642023563385,0.1954,0.001,HIRES
135694,2020-03-09 13:08:38+00:00,2458918.05085085,,,0.2055,0.001,HIRES
135694,2020-03-09 13:12:24+00:00,2458918.05346581,,,0.2022,0.001,HIRES
135694,2020-03-09 13:20:45+00:00,2458918.05963474,-2.89908588729453,1.13178873062134,0.2021,0.001,HIRES
135694,2020-03-10 12:55:28+00:00,2458919.04240076,-2.89399223931255,1.15073430538177,0.2038,0.001,HIRES
135694,2020-03-10 13:06:28+00:00,2458919.04833869,,,0.1861,0.001,HIRES
135694,2020-03-12 10:39:51.500000+00:00,2458920.95307025,7.99004232283628,2.0432300567627,0.152169176393,0.002,APF
135694,2020-03-13 08:38:05.300000+00:00,2458921.86900725,-1.56298983932677,1.89893579483032,0.166192688961,0.002,APF
135694,2020-04-22 09:15:37.540000+00:00,2458961.89414559,-14.5062964182255,2.18575835227966,0.147002711364,0.002,APF
135694,2020-04-27 07:17:37.720000+00:00,2458966.81227463,-18.2191020207432,1.88234114646912,0.144502763084,0.002,APF
135694,2020-05-07 10:46:05.570000+00:00,2458976.95680371,-0.855307940546397,2.739173412323,0.126514285902,0.002,APF
135694,2020-05-08 10:15:36.670000+00:00,2458977.93550572,0.693834968026012,1.92206835746765,0.146684368348,0.002,APF
135694,2020-05-30 09:08:22+00:00,2458999.88286527,-3.84256016042999,1.12983131408691,0.2131,0.001,HIRES
135694,2020-06-02 09:54:34+00:00,2459002.91459616,0.447674617107469,1.11608386039734,0.2057,0.001,HIRES
135694,2020-06-03 09:04:04+00:00,2459003.87967655,-1.57531390279288,1.16531193256378,0.2105,0.001,HIRES
135694,2020-06-03 09:32:32.240000+00:00,2459003.90472192,3.91790939092479,1.80394995212555,0.153581133184,0.002,APF
135694,2020-06-06 09:23:20+00:00,2459006.89297182,-5.68197261460776,1.15758275985718,0.2118,0.001,HIRES
135694,2020-06-07 09:18:19+00:00,2459007.88997311,-6.5381751899132,1.16999506950378,0.2101,0.001,HIRES
135694,2020-06-09 09:20:02.700000+00:00,2459009.89600296,1.1847923605944,1.67236006259918,0.152362541512,0.002,APF
135694,2020-06-10 09:19:35+00:00,2459010.8902509,-7.19243196740635,1.19943737983704,0.211,0.001,HIRES
135694,2020-06-11 07:27:33+00:00,2459011.81298368,-6.22735311087971,1.2233145236969,0.2118,0.001,HIRES
135694,2020-06-11 10:59:30.120000+00:00,2459011.96509797,-3.94844185797484,1.84873354434967,0.172320813603,0.002,APF
135694,2020-06-12 06:37:32+00:00,2459012.77893364,-6.05012243246609,1.272127866745,0.214,0.001,HIRES
135694,2020-06-13 06:50:16+00:00,2459013.78714087,-7.23584180450634,1.11090111732483,0.2109,0.001,HIRES
135694,2020-06-16 07:59:43+00:00,2459016.83599641,3.56695779864163,1.08894515037537,0.2069,0.001,HIRES
135694,2020-06-18 10:32:12.610000+00:00,2459018.94570802,8.7341578882073,1.9613471031189,0.167984955115,0.002,APF
135694,2020-06-18 11:59:26+00:00,2459019.00494274,1.89562086995126,1.21724534034729,0.2037,0.001,HIRES
135694,2020-06-24 08:34:34+00:00,2459024.85936019,-4.5155314156072,1.09809374809265,0.2016,0.001,HIRES
135694,2020-06-25 07:56:39+00:00,2459025.83224627,-2.07892136854697,1.02477145195007,0.2001,0.001,HIRES
135694,2020-06-27 07:50:20+00:00,2459027.82772935,0.977878783786266,0.948472857475281,0.2056,0.001,HIRES
135694,2020-06-28 07:27:13+00:00,2459028.8117511,5.6836185647819,0.946714162826538,0.1947,0.001,HIRES
135694,2020-06-29 08:13:41+00:00,2459029.84422029,0.325519622191665,1.01863765716553,0.203,0.001,HIRES
135694,2020-06-30 07:56:21+00:00,2459030.8321306,1.63053819539889,1.08062791824341,0.2002,0.001,HIRES
135694,2020-07-01 08:14:42+00:00,2459031.84471681,3.22600318722321,1.08110749721527,0.2,0.001,HIRES
135694,2020-07-04 08:20:05+00:00,2459034.84830102,4.48621295121161,1.02726912498474,0.1992,0.001,HIRES
135694,2020-07-05 09:35:33+00:00,2459035.90130492,5.52193680461846,1.06647348403931,0.2044,0.001,HIRES
135694,2020-07-06 06:49:15+00:00,2459036.7850409,-0.0317103848639595,0.991861820220947,0.2029,0.001,HIRES
135694,2020-07-08 07:29:11+00:00,2459038.81316871,-2.40660476332689,1.0905499458313,0.1961,0.001,HIRES
135694,2020-07-09 07:56:03+00:00,2459039.83185759,-4.01947148173458,1.05826556682587,0.2022,0.001,HIRES
135694,2020-07-10 07:24:47+00:00,2459040.81172741,-5.86997865620352,1.14507591724396,0.2032,0.001,HIRES
135694,2020-07-11 07:23:52+00:00,2459041.80951433,-4.4441945655785,1.05115377902985,0.2028,0.001,HIRES
135694,2020-07-12 07:28:07+00:00,2459042.81247555,-4.08262957882082,1.05803751945496,0.2257,0.001,HIRES
135694,2020-07-21 07:43:15+00:00,2459051.82280811,7.58033947952427,1.30779647827148,0.2005,0.001,HIRES
135694,2020-07-27 08:48:09+00:00,2459057.86864714,2.39144623994266,1.45742964744568,0.2055,0.001,HIRES
135694,2020-08-16 05:44:05+00:00,2459077.73858379,-5.08152020263804,2.13024950027466,0.1859,0.001,HIRES
135694,2020-08-26 05:53:09+00:00,2459087.74974,4.65698105193774,1.61024558544159,0.1849,0.001,HIRES
135694,2020-08-30 05:20:06+00:00,2459091.72340081,3.14660700834737,1.29896378517151,0.1783,0.001,HIRES
135694,2020-09-07 05:24:41+00:00,2459099.72825322,-2.44837862849561,1.40268194675446,0.188,0.001,HIRES
135694,2020-09-22 05:47:57+00:00,2459114.74301898,6.5746819086707,1.38169312477112,0.1814,0.001,HIRES
135694,2020-09-23 05:33:31+00:00,2459115.73301255,4.55829753425344,1.45131754875183,0.1784,0.001,HIRES
135694,2020-09-28 05:22:25+00:00,2459120.72545025,4.85359916328919,1.38189053535461,0.1777,0.001,HIRES
135694,2020-09-29 05:13:41+00:00,2459121.71840888,4.89308345941128,1.60867190361023,0.1834,0.001,HIRES
135694,2020-09-30 05:28:37+00:00,2459122.72951617,10.2251808390393,1.3274177312851,0.1784,0.001,HIRES
135694,2020-10-01 05:25:18+00:00,2459123.72717452,4.18120062915985,1.33694207668304,0.1813,0.001,HIRES
135694,2021-02-26 12:46:01+00:00,2459272.03583332,-2.42822651654563,1.28675842285156,0.2079,0.001,HIRES
135694,2021-03-23 12:48:42+00:00,2459297.03811652,-1.87996285479402,1.12775301933289,0.2176,0.001,HIRES
135694,2021-05-19 08:14:14+00:00,2459353.84565614,-0.122659764207584,1.16692888736725,0.2088,0.001,HIRES
135694,2021-05-22 06:38:06.240000+00:00,2459356.78673749,1.77016065946116,1.73524212837219,0.162808528603,0.002,APF
135694,2021-05-27 10:09:42+00:00,2459361.92522805,-4.52135051037093,1.09828782081604,0.2095,0.001,HIRES
135694,2021-05-29 08:45:49.060000+00:00,2459363.8760355,0.211081192277653,1.67457294464111,0.160663286229,0.002,APF
135694,2021-06-02 11:03:00+00:00,2459367.96109607,-1.60583170140846,1.8261284828186,0.217,0.001,HIRES
135694,2021-06-03 06:35:11+00:00,2459368.7750921,-6.36857198769396,1.84459495544434,0.2154,0.001,HIRES
135694,2021-06-03 08:52:45.570000+00:00,2459368.8803675,-4.30071224582839,1.56889152526855,0.145882250779,0.002,APF
135694,2021-06-11 08:40:15+00:00,2459376.86298992,-4.96610487657987,1.09426331520081,0.2109,0.001,HIRES
135694,2021-06-11 13:15:14+00:00,2459377.05487246,-0.744221323138437,1.17066872119904,0.2172,0.001,HIRES
135694,2021-06-13 08:57:46+00:00,2459378.87513213,-2.68827751244325,1.0828024148941,0.2121,0.001,HIRES
135694,2021-06-14 06:08:10.070000+00:00,2459379.76405851,-2.9533161795581,1.79885637760162,0.149778800233,0.002,APF
135694,2021-06-16 11:00:22+00:00,2459381.96139471,0.87651362059519,1.27213144302368,0.2113,0.001,HIRES
135694,2021-06-18 11:12:40+00:00,2459383.96904846,6.28926767456867,1.13871192932129,0.2132,0.001,HIRES
135694,2021-06-19 09:31:19+00:00,2459384.90018578,0.990956951491728,1.47213435173035,0.2204,0.001,HIRES
135694,2021-06-20 07:52:06+00:00,2459385.82920536,3.39043816603889,1.11570739746094,0.2138,0.001,HIRES
135694,2021-06-20 09:33:06.150000+00:00,2459385.90834751,6.7630851838905,1.75100076198578,0.147135895304,0.002,APF
135694,2021-06-21 07:47:39+00:00,2459386.82617577,1.76069609165767,1.10690009593964,0.2088,0.001,HIRES
135694,2021-06-25 09:36:29.630000+00:00,2459390.91090852,1.96510777158894,1.58818888664246,0.137074068204,0.002,APF
135694,2021-07-02 09:06:15.460000+00:00,2459397.88910352,3.80483942766436,1.76132428646088,0.138846742902,0.002,APF
135694,2021-07-04 08:27:47+00:00,2459399.85426657,8.3510113285766,1.09079194068909,0.2055,0.001,HIRES
135694,2021-07-09 11:10:03+00:00,2459404.96653663,-3.50133184270222,1.07176947593689,0.2129,0.001,HIRES
135694,2021-07-10 07:22:35.650000+00:00,2459405.81720652,7.57424516286174,1.72525250911713,0.164255954781,0.002,APF
135694,2021-07-10 11:21:09+00:00,2459405.97491298,-2.65834847867255,1.26571273803711,0.2058,0.001,HIRES
135694,2021-07-13 10:49:49+00:00,2459408.95240695,-1.5674352462065,1.07643043994904,0.209,0.001,HIRES
135694,2021-07-16 07:26:37.840000+00:00,2459411.82010152,2.05838318312662,1.45551025867462,0.142886617593,0.002,APF
135694,2021-07-19 11:01:16+00:00,2459414.96148955,-3.49865057827041,1.51136422157288,0.2092,0.001,HIRES
135694,2021-07-20 07:53:46+00:00,2459415.8309943,4.71442422937178,1.25268065929413,0.0,0.001,HIRES
135694,2021-07-21 08:02:30.970000+00:00,2459416.84533552,3.1095693475421,1.69482839107513,0.144589423106,0.002,APF
135694,2021-07-29 07:55:06.650000+00:00,2459424.83804552,2.98248680455601,2.62584209442139,0.135576311066,0.002,APF
135694,2021-08-20 08:53:46+00:00,2459446.8711269,6.69634585842605,2.13519024848938,0.2084,0.001,HIRES
135694,2021-09-19 05:04:08+00:00,2459476.7111735,0.065737905394144,2.18780517578125,0.1894,0.001,HIRES
135694,2021-09-27 05:01:53+00:00,2459484.70987262,-0.0368368425045009,2.23446178436279,0.1812,0.001,HIRES
135694,2021-10-13 11:28:23.610000+00:00,2459500.98888945,-9.07326646811458,1.95766854286194,0.158555637773,0.002,APF
135694,2021-10-26 04:48:37+00:00,2459513.70207868,2.86891618729379,1.69890487194061,0.1969,0.001,HIRES
135694,2021-10-30 11:11:21.030000+00:00,2459517.97585742,3.68280561667686,2.55503344535828,0.145653756093,0.002,APF
135694,2021-11-06 11:37:52.010000+00:00,2459524.9944794,-8.65891680222897,2.40303707122803,0.159551273422,0.002,APF
135694,2021-11-13 09:20:43.250000+00:00,2459531.90067139,8.59139142598918,1.81846630573273,0.133905054566,0.002,APF
135694,2021-11-21 10:51:20.620000+00:00,2459539.96347937,5.78268360097157,1.84921813011169,0.149331633979,0.002,APF
135694,2021-11-29 08:18:15.930000+00:00,2459547.85767936,0.736382768502203,1.77661061286926,0.114711714448,0.002,APF
135694,2021-12-04 07:54:23.130000+00:00,2459552.84179934,-12.165569944556,1.8895206451416,0.13113735378,0.002,APF
135694,2021-12-11 07:27:33.530000+00:00,2459559.82290733,4.42808257658177,2.32091116905212,0.145112281258,0.002,APF
135694,2021-12-19 13:55:16.810000+00:00,2459568.0919613,3.27208402075422,1.74323105812073,0.155920814905,0.002,APF
135694,2021-12-20 13:48:39.620000+00:00,2459569.0875853,9.47043008754337,2.76055979728699,0.156536087486,0.002,APF
135694,2022-01-06 14:05:19.410000+00:00,2459586.09951225,-1.32906066331184,1.64403510093689,0.159432386357,0.002,APF
135694,2022-01-13 15:35:29+00:00,2459593.15236817,2.4877428382535,2.13897466659546,0.2035,0.001,HIRES
135694,2022-01-19 13:09:19.340000+00:00,2459599.05986721,-18.4056743309978,1.80236792564392,0.16347605732,0.002,APF
135694,2022-01-25 05:01:54.980000+00:00,2459604.72259219,-8.12483975509338,2.0071120262146,0.144230841188,0.002,APF
135694,2022-01-28 11:50:53.190000+00:00,2459608.00615818,-2.08238179400404,2.52316188812256,0.171258850499,0.002,APF
135694,2022-02-05 07:03:34.270000+00:00,2459615.80602016,8.87189513353995,2.24529647827148,0.162067124431,0.002,APF
135694,2022-02-10 07:35:27.220000+00:00,2459620.82901414,6.47349424538585,1.9967622756958,0.163761358245,0.002,APF
135694,2022-02-18 13:36:44.400000+00:00,2459629.07945311,-1.30468287322102,1.69005036354065,0.171639163021,0.002,APF
135694,2022-02-20 12:22:27.960000+00:00,2459631.0283571,7.79828437663912,1.67357838153839,0.175307692046,0.002,APF
135694,2022-02-21 13:50:50+00:00,2459632.08081833,-1.14716226725156,1.30823743343353,0.21,0.001,HIRES
135694,2022-02-22 13:48:20+00:00,2459633.07913532,-0.988762777626079,1.33091843128204,0.2082,0.001,HIRES
135694,2022-02-26 13:02:35.430000+00:00,2459637.05580008,-2.86558428984503,1.7133857011795,0.15945998475,0.002,APF
135694,2022-03-08 11:17:43.740000+00:00,2459646.98357904,2.49032840763245,1.99250841140747,0.162144125929,0.002,APF
135694,2022-03-16 11:17:41.820000+00:00,2459654.98305801,7.38635033978332,2.33357286453247,0.162819357156,0.002,APF
135694,2022-03-16 12:17:10+00:00,2459655.0156049,1.63922340737965,1.16936910152435,0.2174,0.001,HIRES
135694,2022-03-22 13:24:16+00:00,2459661.06236111,4.26742054074165,1.15940010547638,0.2201,0.001,HIRES
135694,2022-03-23 08:49:19.020000+00:00,2459661.88010198,-1.57012421940806,1.83587646484375,0.155868594492,0.002,APF
135694,2022-03-23 13:22:35+00:00,2459662.06154619,1.11828069360533,1.12220442295074,0.2187,0.001,HIRES
135694,2022-03-30 11:10:13.270000+00:00,2459668.97831694,11.3224005075213,2.10205411911011,0.148077178999,0.002,APF
135694,2022-03-31 09:19:08.410000+00:00,2459669.90037094,20.6072958849361,2.03688931465149,0.147316268937,0.002,APF
135694,2022-04-05 09:37:10.690000+00:00,2459674.91298892,19.9735303951012,2.54939365386963,0.145968385601,0.002,APF
135694,2022-04-12 09:46:56+00:00,2459681.9111334,2.26904254569631,1.22980570793152,0.2169,0.001,HIRES
135694,2022-04-17 08:42:24.580000+00:00,2459686.87463986,2.32544373265728,1.56636202335358,0.161925813952,0.002,APF
135694,2022-04-20 15:15:04+00:00,2459690.13836975,-1.48619838825453,1.25548696517944,0.2214,0.001,HIRES
135694,2022-04-21 15:12:59+00:00,2459691.13695629,-0.631227405767982,1.40131735801697,0.2147,0.001,HIRES
135694,2022-04-24 07:48:50.380000+00:00,2459693.83727082,6.1056882785381,2.16580414772034,0.148836507805,0.002,APF
135694,2022-04-30 06:59:30.070000+00:00,2459699.80319579,-2.14218552499765,1.93234181404114,0.170302571946,0.002,APF
135694,2022-05-05 07:24:05.020000+00:00,2459704.81989476,2.85926019685512,1.65471041202545,0.126753628906,0.002,APF
135694,2022-05-12 07:04:13.830000+00:00,2459711.80569572,-1.38581199832378,2.01366424560547,0.166675562516,0.002,APF
135694,2022-05-12 09:36:34+00:00,2459711.90281181,5.65281623884423,1.44607317447662,0.2176,0.001,HIRES
135694,2022-05-17 07:16:39.760000+00:00,2459716.81402569,-0.10001994023756,1.82643926143646,0.154868203627,0.002,APF
135694,2022-05-22 07:50:20.190000+00:00,2459721.83728567,2.05293916470203,1.90669727325439,0.157845386169,0.002,APF
135694,2022-05-27 07:56:21.850000+00:00,2459726.84149764,2.35938252133804,2.1777503490448,0.157165339607,0.002,APF
135694,2022-06-02 06:11:59.630000+00:00,2459732.7688026,0.913238535540337,1.78411173820496,0.150041752797,0.002,APF
135694,2022-06-07 06:16:59.470000+00:00,2459737.77234957,-4.71291499876487,1.73032021522522,0.14639108623,0.002,APF
135694,2022-06-08 10:04:44+00:00,2459738.92216031,-3.74128729582109,1.12671589851379,0.216,0.001,HIRES
135694,2022-06-10 06:51:11+00:00,2459740.78724463,-6.13242881414036,1.07833516597748,0.2198,0.001,HIRES
135694,2022-06-12 07:41:56.080000+00:00,2459742.83125954,2.58590515383484,2.12444972991943,0.146338234026,0.002,APF
135694,2022-06-19 09:52:59.850000+00:00,2459749.92221549,1.01241394960771,1.59542691707611,0.160515202203,0.002,APF
135694,2022-06-28 10:49:11.690000+00:00,2459758.96053043,1.18194357420045,1.95593273639679,0.168930364783,0.002,APF
135694,2022-07-04 06:11:26.010000+00:00,2459764.76758139,22.4635284054539,1.69902288913727,0.143207891062,0.002,APF
135694,2022-07-05 10:45:21+00:00,2459765.95046749,-1.95848279515521,1.19562911987305,0.2143,0.001,HIRES
135694,2022-07-09 08:04:31.860000+00:00,2459769.84633235,8.44454747753421,1.82629704475403,0.149455090944,0.002,APF
135694,2022-07-09 11:07:48+00:00,2459769.96559021,3.57993270586561,1.14779007434845,0.2181,0.001,HIRES
135694,2022-07-12 10:51:28.350000+00:00,2459772.96222533,0.94209209253356,2.07467079162598,0.132533310516,0.002,APF
135694,2022-07-16 10:54:32.990000+00:00,2459776.9645583,8.4289814839507,2.18813300132751,0.136013662685,0.002,APF
135694,2022-07-21 10:10:05.790000+00:00,2459781.93312527,-4.54587519518513,1.77284705638885,0.132223690492,0.002,APF
135694,2022-07-25 09:53:20.180000+00:00,2459785.92150224,8.29078318815478,2.32532358169556,0.143461580492,0.002,APF
135694,2022-07-30 08:19:47.530000+00:00,2459790.8541622,1.47426217994711,3.07428169250488,0.169595131478,0.002,APF
135694,2022-08-23 08:16:23.860000+00:00,2459814.85518602,-1.09874146246196,1.88521003723145,0.140259526957,0.002,APF
135694,2022-09-24 12:35:05.380000+00:00,2459847.03396277,8.41469037779392,2.08423805236816,0.147421120453,0.002,APF
135694,2022-09-24 12:35:05.380000+00:00,2459847.03396277,8.41469037779392,2.08423805236816,0.147421120453,0.002,APF
135694,2022-10-09 11:48:57.760000+00:00,2459862.00227665,-5.7839133714707,2.11334824562073,0.137602751078,0.002,APF
135694,2022-10-21 12:38:03.180000+00:00,2459874.03521755,-2.81142070868304,1.899946808815,0.136367821619,0.002,APF
135694,2022-10-21 12:38:03.180000+00:00,2459874.03521755,-2.81142070868304,1.899946808815,0.136367821619,0.002,APF
135694,2022-10-21 12:38:03.180000+00:00,2459874.03521755,-2.81142070868304,1.899946808815,0.136367821619,0.002,APF
135694,2022-11-18 12:02:58.270000+00:00,2459902.01524332,-1.01117954533049,2.22766804695129,0.137245253362,0.002,APF
135694,2022-12-19 13:42:25.770000+00:00,2459933.08335404,-1.12259343210403,1.97917771339417,0.156713470488,0.002,APF
135694,2023-01-24 12:43:54.600000+00:00,2459969.04075371,3.19466829035558,1.89214754104614,0.148269040941,0.002,APF
135694,2023-01-31 13:41:08.240000+00:00,2459976.08443565,-2.65973626166661,1.73650538921356,0.153244925997,0.002,APF
146757,2020-03-10 13:36:36+00:00,2458919.06905056,,,0.1011,0.001,HIRES
146757,2020-04-28 10:35:33.370000+00:00,2458967.95009412,5.01776776356069,5.73093938827515,0.122338233809,0.002,APF
146757,2020-04-28 10:56:17.720000+00:00,2458967.96442212,-4.57568252747896,5.52721786499023,0.13403190013,0.002,APF
146757,2020-04-28 11:17:01.960000+00:00,2458967.97894812,-2.42990561057177,5.6963152885437,0.133791326276,0.002,APF
146757,2020-06-28 07:37:27+00:00,2459028.82028616,2.55907974682291,1.58916366100311,0.1219,0.001,HIRES
146757,2020-07-16 07:36:34+00:00,2459046.82186679,3.70798776632143,2.55452394485474,0.1237,0.001,HIRES
146757,2020-08-06 07:54:24+00:00,2459067.83157781,0.0410083670826555,2.4840395450592,0.124,0.001,HIRES
146757,2020-08-27 05:34:38+00:00,2459088.73488107,1.60721089466688,1.53504574298859,0.1178,0.001,HIRES
146757,2020-08-31 07:31:34+00:00,2459092.81525113,-0.893630579795269,1.52915120124817,0.1234,0.001,HIRES
146757,2020-09-25 04:55:17+00:00,2459117.70707323,5.23698910887942,1.58426892757416,0.124,0.001,HIRES
146757,2020-09-28 05:05:34+00:00,2459120.71380024,3.72494652611827,1.5649619102478,0.1236,0.001,HIRES
146757,2020-09-28 06:00:04+00:00,2459120.75133427,,,0.1234,0.001,HIRES
146757,2020-09-30 05:34:12+00:00,2459122.73346729,6.31871678067989,1.64281630516052,0.1262,0.001,HIRES
146757,2020-10-31 04:46:18+00:00,2459153.70083488,7.78018204889622,1.99026393890381,0.127,0.001,HIRES
146757,2021-02-22 15:56:19+00:00,2459268.16796293,-0.0779136760436769,1.74627220630646,0.1394,0.001,HIRES
146757,2021-03-23 15:51:57+00:00,2459297.16369228,4.81027987322427,2.96965169906616,0.129,0.001,HIRES
146757,2021-03-26 11:34:59+00:00,2459299.98696771,-4.55549882546296,1.697425365448,0.1376,0.001,HIRES
146757,2021-03-28 10:40:42.330000+00:00,2459301.94819244,-5.94324164850432,12.0293579101562,0.133046804235,0.002,APF
146757,2021-04-10 12:47:37.640000+00:00,2459315.03571555,29.038654603951,25.2421760559082,-0.083370075653,0.002,APF
146757,2021-04-15 07:59:57.680000+00:00,2459319.83663359,-15.2251661317027,13.3255739212036,0.0760227425423,0.002,APF
146757,2021-04-18 12:23:19.290000+00:00,2459323.01925862,10.611560782263,12.4225807189941,0.0996219210666,0.002,APF
146757,2021-04-24 11:18:55+00:00,2459328.97494567,-19.033063487497,11.799783706665,0.127379271896,0.002,APF
146757,2021-04-28 08:53:17.280000+00:00,2459332.8728907,-32.1127223062389,20.9939403533936,0.122629483094,0.002,APF
146757,2021-05-02 10:56:27.900000+00:00,2459336.96019273,-21.3780387271222,11.9144506454468,0.134775918143,0.002,APF
146757,2021-05-07 12:00:30.220000+00:00,2459342.00270877,134.689850221032,33.9944038391113,0.196317741583,0.002,APF
146757,2021-05-11 11:59:45.980000+00:00,2459346.00275781,-8.02715818966189,14.5474529266357,0.185962725525,0.002,APF
146757,2021-05-24 09:17:50+00:00,2459358.89072716,-1.98656187317028,1.6207127571106,0.1381,0.001,HIRES
146757,2021-06-02 11:05:51+00:00,2459367.96411012,0.165680622503082,2.16270709037781,0.138,0.001,HIRES
146757,2021-06-03 06:42:45+00:00,2459368.78139823,1.35859825148691,2.36593985557556,0.1397,0.001,HIRES
146757,2021-06-11 13:23:34+00:00,2459377.06169569,-10.1193924008136,1.45689380168915,0.1378,0.001,HIRES
146757,2021-06-14 09:20:42+00:00,2459379.89240465,-7.15163422831704,1.5725554227829,0.1364,0.001,HIRES
146757,2021-06-16 11:10:12+00:00,2459381.96914767,-6.81247852275604,1.65154790878296,0.1373,0.001,HIRES
146757,2021-06-19 09:42:30+00:00,2459384.90895183,-6.83265675449405,1.62857496738434,0.1365,0.001,HIRES
146757,2021-06-20 08:40:06+00:00,2459385.86367831,1.05730486121258,1.53740215301514,0.1378,0.001,HIRES
146757,2021-06-22 09:03:49+00:00,2459387.88164911,-8.90656195905325,1.85329759120941,0.1383,0.001,HIRES
146757,2021-06-23 12:38:43+00:00,2459389.02975174,-3.75411121141694,1.8215537071228,0.1382,0.001,HIRES
146757,2021-06-30 09:16:59+00:00,2459395.88917856,-3.27642306909002,1.53920233249664,0.1375,0.001,HIRES
146757,2021-07-04 08:59:16+00:00,2459399.87783964,0.290965988480486,1.6227685213089,0.1368,0.001,HIRES
146757,2021-07-09 08:21:38.560000+00:00,2459404.85595125,-5.87833497413431,6.82764720916748,0.122973525939,0.002,APF
146757,2021-07-09 11:32:08+00:00,2459404.9830554,-0.196117373492935,1.46024096012115,0.137,0.001,HIRES
146757,2021-07-12 09:09:25+00:00,2459407.88484111,-0.949309658501335,1.54502534866333,0.0,0.001,HIRES
146757,2021-07-16 06:48:26+00:00,2459411.78682939,-8.19662334913532,1.79319286346436,0.1374,0.001,HIRES
146757,2021-07-17 10:57:41+00:00,2459412.95951712,-9.3506207387347,1.62591159343719,0.138,0.001,HIRES
146757,2021-07-18 11:55:06+00:00,2459414.00397732,-12.2360126082495,8.51089382171631,0.112257321456,0.002,APF
146757,2021-07-19 11:10:35+00:00,2459414.96898317,-7.46903046408716,1.867751121521,0.1394,0.001,HIRES
146757,2021-07-24 09:57:10.150000+00:00,2459419.92167436,14.5235805672052,6.51533174514771,0.127170124457,0.002,APF
146757,2021-07-25 08:10:03+00:00,2459420.84347639,-2.16980564512484,1.71637260913849,0.1375,0.001,HIRES
146757,2021-08-01 09:07:00.380000+00:00,2459427.88689142,-4.59030556071342,6.22081708908081,0.123954705171,0.002,APF
146757,2021-08-09 07:27:52+00:00,2459435.81287318,2.60339223233038,1.64776229858398,0.1374,0.001,HIRES
146757,2021-08-15 09:06:19+00:00,2459441.88150887,-3.73967708364932,1.48379838466644,0.138,0.001,HIRES
146757,2021-08-20 09:21:25+00:00,2459446.89256059,-3.1178251419909,2.03498864173889,0.1424,0.001,HIRES
146757,2021-08-24 07:31:35+00:00,2459450.81571293,-1.9244616628749,1.49876189231873,0.1383,0.001,HIRES
146757,2021-08-26 07:17:02+00:00,2459452.80511443,1.3529928053179,1.43891680240631,0.138,0.001,HIRES
146757,2021-08-29 05:40:39+00:00,2459455.73803977,-6.25411829844532,1.42305481433868,0.1381,0.001,HIRES
146757,2021-09-08 08:45:02.500000+00:00,2459465.87069868,-10.6486889279299,11.0000219345093,0.158808465108,0.002,APF
146757,2021-09-09 07:21:08.810000+00:00,2459466.81284669,4.09220941094843,6.8344931602478,0.12357137983,0.002,APF
146757,2021-09-11 07:48:31.670000+00:00,2459468.8318187,8.98929739170154,8.45720672607422,0.119219307366,0.002,APF
146757,2021-09-12 05:30:28+00:00,2459469.73081877,2.53774078076449,1.32468938827515,0.1377,0.001,HIRES
146757,2021-09-12 07:01:28.590000+00:00,2459469.79923271,29.8790204508039,5.73048639297485,0.134829728273,0.002,APF
146757,2021-09-13 05:22:31+00:00,2459470.72543269,-2.01730349007432,1.38317596912384,0.1377,0.001,HIRES
146757,2021-09-13 08:03:58.240000+00:00,2459470.84226071,12.1131554162902,7.54322052001953,0.108195753666,0.002,APF
146757,2021-09-14 05:11:27+00:00,2459471.71760495,5.5935773296197,1.39778900146484,0.1374,0.001,HIRES
146757,2021-09-15 07:34:19.740000+00:00,2459472.82688373,12.5789236250519,5.99305057525635,0.137313658162,0.002,APF
146757,2021-09-18 05:07:06+00:00,2459475.71567217,-3.75031581730003,1.57599234580994,0.1352,0.001,HIRES
146757,2021-09-19 05:06:42+00:00,2459476.71457005,2.51323639265303,1.47744357585907,0.1381,0.001,HIRES
146757,2021-10-02 05:54:19+00:00,2459489.74801107,-2.77575121653877,1.74429762363434,0.1378,0.001,HIRES
146757,2021-10-10 04:59:07+00:00,2459497.71033323,2.23013283379793,2.1400363445282,0.1219,0.001,HIRES
146757,2021-10-11 04:58:10+00:00,2459498.70975952,5.29451964094852,1.78247833251953,0.1375,0.001,HIRES
146757,2021-10-15 06:17:31+00:00,2459502.76447129,4.87015447067858,1.7052344083786,0.1403,0.001,HIRES
146757,2021-10-16 06:07:58+00:00,2459503.75799719,5.21470552889498,1.8112553358078,0.1397,0.001,HIRES
146757,2021-10-19 04:47:34+00:00,2459506.70190848,6.81879157190301,1.85106492042542,0.1442,0.001,HIRES
146757,2021-10-21 04:54:36+00:00,2459508.70656619,12.2450741973386,1.76957964897156,0.1422,0.001,HIRES
146757,2021-10-26 04:59:36+00:00,2459513.71078031,6.99944403874128,1.77601516246796,0.1421,0.001,HIRES
146757,2021-10-29 04:41:39+00:00,2459516.69755903,8.13083676166152,1.79325568675995,0.1431,0.001,HIRES
146757,2021-11-08 13:09:11.940000+00:00,2459527.06010808,-10.3716550579764,8.32155227661133,0.121344262791,0.002,APF
146757,2021-11-23 12:16:37.890000+00:00,2459542.02343217,9.08105421240299,7.24915504455566,0.130074069879,0.002,APF
146757,2021-11-25 12:17:33.560000+00:00,2459544.02430018,13.4355424080705,6.28796768188477,0.201885927281,0.002,APF
146757,2021-11-29 11:48:29.100000+00:00,2459548.0048342,0.731266090520457,5.57590770721436,0.11131525304,0.002,APF
146757,2021-12-02 11:43:21.510000+00:00,2459551.00152122,8.09244378222132,6.44071531295776,0.1200299186,0.002,APF
146757,2021-12-05 01:41:50.910000+00:00,2459553.58281923,4.22778418919645,6.74829435348511,0.127320410275,0.002,APF
146757,2022-01-11 09:04:05.430000+00:00,2459590.88885744,6.16926799690101,10.3468170166016,0.126365582695,0.002,APF
146757,2022-01-12 13:01:54.710000+00:00,2459592.05642645,5.26538151949512,5.73223829269409,0.126657826215,0.002,APF
146757,2022-01-13 15:57:30+00:00,2459593.16905123,5.93754623371379,1.87805080413818,0.1367,0.001,HIRES
146757,2022-01-14 11:27:23.850000+00:00,2459593.99082646,-6.2026851331469,5.86057710647583,0.128780349538,0.002,APF
146757,2022-01-15 12:59:10.460000+00:00,2459595.05117047,-5.75868288878068,9.5857458114624,0.274590908801,0.002,APF
146757,2022-01-15 12:59:10.460000+00:00,2459595.05117047,-5.75868288878068,9.5857458114624,0.274590908801,0.002,APF
146757,2022-01-16 13:23:50.180000+00:00,2459596.06767047,-21.1309073415521,28.4938888549805,,,APF
146757,2022-01-17 12:47:49.680000+00:00,2459597.04869548,1.95879753831047,7.60147285461426,0.131972134802,0.002,APF
146757,2022-01-18 11:13:34.780000+00:00,2459597.98118948,3.5509943985615,6.32296562194824,0.135757201215,0.002,APF
146757,2022-01-19 12:39:19.440000+00:00,2459599.03863949,1.83711495153413,6.18583250045776,0.134869396536,0.002,APF
146757,2022-01-20 13:07:24.760000+00:00,2459600.06011549,8.17271818860312,5.4828667640686,0.135444687052,0.002,APF
146757,2022-01-21 08:23:21.690000+00:00,2459600.8631395,8.04589283554321,7.95972394943237,0.143009995239,0.002,APF
146757,2022-01-23 12:02:59.960000+00:00,2459603.01585051,-5.1393692322884,5.14080667495728,0.128946847572,0.002,APF
146757,2022-01-25 10:19:25.360000+00:00,2459604.94190252,-5.99310563544239,6.15851831436157,0.140250279988,0.002,APF
146757,2022-01-26 12:33:54.160000+00:00,2459606.03568252,18.4747327881795,6.28454399108887,0.145013117359,0.002,APF
146757,2022-01-27 07:48:54.490000+00:00,2459606.83920353,0.44007530458788,6.65632057189941,0.1331407788,0.002,APF
146757,2022-01-28 07:57:03.030000+00:00,2459607.84336353,-5.04128620361977,7.79609870910645,0.117363254166,0.002,APF
146757,2022-01-30 12:14:45.940000+00:00,2459610.02364154,-10.5032282004125,6.14039945602417,0.143566945079,0.002,APF
146757,2022-01-31 12:04:14.750000+00:00,2459611.01427155,11.4937489942596,7.91172742843628,0.123162240591,0.002,APF
146757,2022-02-07 09:09:18.380000+00:00,2459617.89484958,6.13732172259016,5.56037759780884,0.152854705359,0.002,APF
146757,2022-02-08 08:56:39.290000+00:00,2459618.88626359,9.76961534073929,5.67039585113525,0.12925842086,0.002,APF
146757,2022-02-11 13:48:09+00:00,2459622.07939732,15.9108509556161,2.00923132896423,0.1433,0.001,HIRES
146757,2022-02-13 13:16:25.960000+00:00,2459624.06743161,-1.55808290604014,5.49026393890381,0.126062522011,0.002,APF
146757,2022-02-14 12:43:29.150000+00:00,2459625.04347462,9.48364448772518,5.68934488296509,0.12561535601,0.002,APF
146757,2022-02-15 14:39:30+00:00,2459626.11523512,11.0311610739132,1.96063995361328,0.1403,0.001,HIRES
146757,2022-02-20 12:53:18.430000+00:00,2459631.04930665,-3.35816879102945,5.79068326950073,0.132574061949,0.002,APF
146757,2022-02-21 13:18:39+00:00,2459632.05861153,4.53273224233663,1.85838234424591,0.1429,0.001,HIRES
146757,2022-02-28 10:04:41.710000+00:00,2459638.93477468,-4.12717585717345,6.09373092651367,0.131248232767,0.002,APF
146757,2022-03-01 09:36:56.020000+00:00,2459639.91485169,-4.02421692253123,5.55909204483032,0.119383446518,0.002,APF
146757,2022-03-02 11:57:15.060000+00:00,2459641.01241869,-5.01245904188423,5.45337200164795,0.121261534788,0.002,APF
146757,2022-03-03 12:43:26.650000+00:00,2459642.0427727,-10.0611175301279,8.73412990570068,0.124420941878,0.002,APF
146757,2022-03-08 11:49:32.240000+00:00,2459647.00694772,8.07420579152289,5.06363010406494,0.134188060416,0.002,APF
146757,2022-03-10 08:47:23.270000+00:00,2459648.87639073,13.0887211078828,8.2738561630249,0.130010927957,0.002,APF
146757,2022-03-11 10:04:51.550000+00:00,2459649.93433573,17.3197295060253,6.78044700622559,0.131637590914,0.002,APF
146757,2022-03-16 11:48:35.950000+00:00,2459655.00537276,7.66917087191412,6.62410068511963,0.134111831648,0.002,APF
146757,2022-03-16 14:54:15+00:00,2459655.12491036,7.82933422898282,1.78671824932098,0.1378,0.001,HIRES
146757,2022-03-18 14:29:46+00:00,2459657.10887322,5.18783932480531,1.58507645130157,0.1388,0.001,HIRES
146757,2022-03-21 09:51:53.090000+00:00,2459659.92495378,-10.9963325672976,6.67073774337769,0.128515594244,0.002,APF
146757,2022-03-22 13:08:39+00:00,2459661.05177291,2.5483097169959,1.74317979812622,0.1389,0.001,HIRES
146757,2022-03-24 08:37:18.770000+00:00,2459662.87356679,-4.27003548023343,5.08858776092529,0.129135566196,0.002,APF
146757,2022-03-25 08:37:50.470000+00:00,2459663.87369479,-0.381093360587509,4.56876134872437,0.126449615923,0.002,APF
146757,2022-03-30 11:42:03.440000+00:00,2459669.00123482,11.2786779305921,6.36028242111206,0.134961032359,0.002,APF
146757,2022-03-31 09:49:58.650000+00:00,2459669.91685882,4.97304972087755,8.17894172668457,0.123104111219,0.002,APF
146757,2022-04-01 10:24:58.170000+00:00,2459670.94789782,-5.99131716555959,5.07742691040039,0.123113338442,0.002,APF
146757,2022-04-02 08:27:49.400000+00:00,2459671.86686483,-18.7425945557145,5.44643783569336,0.12916667202,0.002,APF
146757,2022-04-02 12:01:31+00:00,2459672.00584581,-0.682016349745011,1.88259875774384,0.1382,0.001,HIRES
146757,2022-04-05 09:03:27.110000+00:00,2459674.89070884,-4.69493202722421,6.98032712936401,0.139405067601,0.002,APF
146757,2022-04-08 08:06:56.030000+00:00,2459677.85250085,-24.4481371145606,5.09994029998779,0.134873720009,0.002,APF
146757,2022-04-09 08:07:37.280000+00:00,2459678.85293586,-10.4540439566351,4.79920625686646,0.128851096859,0.002,APF
146757,2022-04-12 09:54:35+00:00,2459681.91736301,-5.30439388630316,1.55975377559662,0.1386,0.001,HIRES
146757,2022-04-17 09:13:22.370000+00:00,2459686.89769789,-0.943477780000092,5.15871715545654,0.133215176654,0.002,APF
146757,2022-04-18 08:13:40.170000+00:00,2459687.85699589,-5.2102669875065,5.36244058609009,0.123747478177,0.002,APF
146757,2022-04-20 09:20:13.870000+00:00,2459689.9017709,-0.69683509802825,6.25255918502808,0.142685768112,0.002,APF
146757,2022-04-24 08:19:48.120000+00:00,2459693.86114391,-1.36253490003281,5.00623178482056,0.115349416172,0.002,APF
146757,2022-04-25 07:49:51.210000+00:00,2459694.84028892,-4.23848808018953,5.49389028549194,0.120752190211,0.002,APF
146757,2022-04-26 08:56:09.970000+00:00,2459695.88587992,-10.519235365845,8.56167888641357,0.310315244305,0.002,APF
146757,2022-04-27 07:43:21.270000+00:00,2459696.83500192,-4.04071237103078,5.77259969711304,0.119838412485,0.002,APF
146757,2022-04-29 09:55:13.020000+00:00,2459698.92725893,4.00547789299547,5.06565427780151,0.118580094433,0.002,APF
146757,2022-04-30 07:30:19.970000+00:00,2459699.82683193,-9.41358451073806,5.44565200805664,0.122651519804,0.002,APF
146757,2022-05-01 08:18:50.670000+00:00,2459700.86034994,4.38836438479006,6.08802032470703,0.126920416703,0.002,APF
146757,2022-05-01 11:23:20+00:00,2459700.97919126,-0.262091882914321,1.6771776676178,0.1399,0.001,HIRES
146757,2022-05-02 07:19:14.940000+00:00,2459701.81890294,2.29190228423561,5.24830865859985,0.123027272258,0.002,APF
146757,2022-05-04 07:32:24.860000+00:00,2459703.82803395,2.31385633495801,5.80450248718262,0.153793008664,0.002,APF
146757,2022-05-05 07:54:55.140000+00:00,2459704.84357595,8.91566994671585,4.82937812805176,0.14759957126,0.002,APF
146757,2022-05-06 09:16:35.240000+00:00,2459705.90046095,8.1753722916524,4.7359824180603,0.13771601301,0.002,APF
146757,2022-05-12 07:35:03.020000+00:00,2459711.82959197,-18.9520531179261,6.32541513442993,0.146888681153,0.002,APF
146757,2022-05-12 10:46:18+00:00,2459711.95305117,-3.21303195821778,1.80557429790497,0.1382,0.001,HIRES
146757,2022-05-14 07:56:25.630000+00:00,2459713.84457398,-8.90465966008954,4.96639728546143,0.121232625577,0.002,APF
146757,2022-05-15 07:54:14.620000+00:00,2459714.84255698,2.580516273403,5.79255962371826,0.127061801054,0.002,APF
146757,2022-05-16 07:07:38.610000+00:00,2459715.81037799,-13.4097147437112,6.5175952911377,0.115936365803,0.002,APF
146757,2022-05-17 07:49:26.320000+00:00,2459716.83896099,-12.7327877408716,5.67678451538086,0.128700616527,0.002,APF
146757,2022-05-18 07:32:11.110000+00:00,2459717.82768399,-9.94988886442158,5.41391181945801,0.125469864185,0.002,APF
146757,2022-05-19 07:06:18.980000+00:00,2459718.803247,-7.52914134694698,6.95722627639771,0.149397481685,0.002,APF
146757,2022-05-20 07:21:12.080000+00:00,2459719.820361,-2.25538904418988,5.41601467132568,0.170752193701,0.002,APF
146757,2022-05-21 06:57:09.980000+00:00,2459720.803447,-8.20765044467096,5.28929567337036,0.14190820914,0.002,APF
146757,2022-05-22 07:14:31.140000+00:00,2459721.81528201,1.04137421552125,4.83271026611328,0.13277465332,0.002,APF
146757,2022-05-23 07:35:19.790000+00:00,2459722.82991801,0.200220946550811,4.85030269622803,0.129646033986,0.002,APF
146757,2022-05-24 06:56:42.180000+00:00,2459723.80270301,0.621058903742121,5.31060647964478,0.134380129733,0.002,APF
146757,2022-05-25 07:19:17.070000+00:00,2459724.81877302,1.25937874228533,4.68104791641235,0.133452511652,0.002,APF
146757,2022-05-26 07:10:00.180000+00:00,2459725.81190502,2.62076204593241,5.25164747238159,0.115851440685,0.002,APF
146757,2022-05-27 07:20:26.370000+00:00,2459726.82113502,-4.50361597334104,6.32029056549072,0.123297606826,0.002,APF
146757,2022-05-30 07:01:10.490000+00:00,2459729.80612903,0.778729928153556,5.53654432296753,0.153660572667,0.002,APF
146757,2022-06-01 06:35:04.130000+00:00,2459731.78788804,7.14865781019818,5.12395334243774,0.122039932092,0.002,APF
146757,2022-06-02 06:42:51.200000+00:00,2459732.78689704,9.80723690429247,6.13873910903931,0.14776855853,0.002,APF
146757,2022-06-03 11:10:26.580000+00:00,2459733.97838004,15.1320936509952,5.53775405883789,0.124916296823,0.002,APF
146757,2022-06-07 06:47:51.290000+00:00,2459737.79613405,0.461367716545579,5.65645217895508,0.128683352023,0.002,APF
146757,2022-06-08 07:45:36.980000+00:00,2459738.83735306,-7.69666641182919,4.89176177978516,0.121002067428,0.002,APF
146757,2022-06-08 10:12:03+00:00,2459738.92842761,-2.41922837746966,1.67124569416046,0.1368,0.001,HIRES
146757,2022-06-09 06:34:56.670000+00:00,2459739.78728906,1.06775079863026,6.91190052032471,0.127770865763,0.002,APF
146757,2022-06-10 06:10:54.880000+00:00,2459740.76526806,-3.41926117431577,6.97652387619019,0.106144353647,0.002,APF
146757,2022-06-10 07:03:37+00:00,2459740.79713143,-1.73207242088492,1.47923171520233,0.1378,0.001,HIRES
146757,2022-06-11 06:16:13.040000+00:00,2459741.77396406,7.18808964895657,6.17300319671631,0.128661429435,0.002,APF
146757,2022-06-12 06:35:29.870000+00:00,2459742.78710507,-6.60269183829178,6.09402132034302,0.115056305054,0.002,APF
146757,2022-06-13 09:31:30.710000+00:00,2459743.91030107,-13.4538419031317,5.77629232406616,0.126865621315,0.002,APF
146757,2022-06-14 06:59:10.780000+00:00,2459744.80404507,-1.90597163569598,4.99654340744019,0.119682349715,0.002,APF
146757,2022-06-15 06:27:08.080000+00:00,2459745.78255707,0.831001522084401,5.22674179077148,0.131543112838,0.002,APF
146757,2022-06-16 07:05:41.310000+00:00,2459746.80915708,-17.495799356419,5.60307168960571,0.12457486525,0.002,APF
146757,2022-06-20 07:25:13.120000+00:00,2459750.82239009,-3.3593100245292,4.70102500915527,0.119517853119,0.002,APF
146757,2022-06-22 06:10:42.130000+00:00,2459752.77024509,-5.44130058033483,5.27494192123413,0.118118140904,0.002,APF
146757,2022-06-23 06:16:29.120000+00:00,2459753.7733391,-3.22114352549927,6.41360569000244,0.131876394415,0.002,APF
146757,2022-06-29 07:55:55.790000+00:00,2459759.84363811,-0.143953396656769,4.84545135498047,0.124923377886,0.002,APF
146757,2022-06-30 08:19:38+00:00,2459760.85984511,-2.78437218319184,5.46037149429321,0.111267014388,0.002,APF
146757,2022-07-01 06:09:43.010000+00:00,2459761.76974611,16.0733815649647,5.1768102645874,0.133473258803,0.002,APF
146757,2022-07-02 06:07:01.430000+00:00,2459762.76759712,9.43685457463901,4.40233755111694,0.118102891912,0.002,APF
146757,2022-07-03 07:45:10.950000+00:00,2459763.83606112,4.82284557861196,5.85458517074585,0.124828450084,0.002,APF
146757,2022-07-04 08:01:51.780000+00:00,2459764.84792812,-1.10911068851661,5.33080434799194,0.123971536301,0.002,APF
146757,2022-07-05 11:27:53+00:00,2459765.98117006,-6.38067184480317,1.77549564838409,0.1387,0.001,HIRES
146757,2022-07-07 10:01:40.120000+00:00,2459767.92981313,-8.56030979959744,4.9311375617981,0.123475152878,0.002,APF
146757,2022-07-08 07:34:08.900000+00:00,2459768.82821113,7.91817290983021,5.66440773010254,0.129152184042,0.002,APF
146757,2022-07-09 07:26:43.060000+00:00,2459769.82277513,13.1431102645469,5.95013666152954,0.153334193875,0.002,APF
146757,2022-07-09 11:16:04+00:00,2459769.97233319,0.372533959992059,1.5265873670578,0.1379,0.001,HIRES
146757,2022-07-10 06:05:05.500000+00:00,2459770.76508413,1.74306881397173,6.07583808898926,0.120429722471,0.002,APF
146757,2022-07-11 05:47:59.470000+00:00,2459771.75438214,6.80222850829577,5.70115327835083,0.232346988845,0.002,APF
146757,2022-07-12 07:30:46.520000+00:00,2459772.82513814,-2.00814719758885,5.0381031036377,0.113421206376,0.002,APF
146757,2022-07-13 07:00:43.930000+00:00,2459773.80512014,-2.187094404876,4.88314867019653,0.119300863552,0.002,APF
146757,2022-07-14 08:27:28.670000+00:00,2459774.86535514,-6.83114349908355,5.15589284896851,0.11992592461,0.002,APF
146757,2022-07-15 05:41:56.370000+00:00,2459775.74949414,2.60945832053946,5.06013965606689,0.129474926582,0.002,APF
146757,2022-07-16 05:45:13.540000+00:00,2459776.75197515,-3.60851398301471,4.88547563552856,0.126344462801,0.002,APF
146757,2022-07-18 05:45:40.840000+00:00,2459778.75268015,-12.0853598481817,5.20864009857178,0.254129077873,0.002,APF
146757,2022-07-19 06:24:43.150000+00:00,2459779.77975615,-2.92412272718538,5.13966417312622,0.129396028924,0.002,APF
146757,2022-07-20 05:49:05.200000+00:00,2459780.75477415,5.19784478982666,4.90061807632446,0.127490965023,0.002,APF
146757,2022-07-21 05:31:46.920000+00:00,2459781.74274216,6.47814423433384,4.85881614685059,0.123556880654,0.002,APF
146757,2022-07-22 05:40:58.530000+00:00,2459782.74925316,-10.6953709632221,4.86307668685913,0.135993754482,0.002,APF
146757,2022-07-23 05:30:08.520000+00:00,2459783.74189716,-8.50521532494389,4.95611238479614,0.125596386589,0.002,APF
146757,2022-07-25 05:30:09.430000+00:00,2459785.74126116,-13.0790802750047,5.66335439682007,0.119899894019,0.002,APF
146757,2022-07-27 06:15:47.690000+00:00,2459787.77219917,-7.53584841822223,5.96790409088135,0.124650880324,0.002,APF
146757,2022-07-28 05:20:44.720000+00:00,2459788.73530817,-8.26985668517599,6.43012666702271,0.153983643777,0.002,APF
146757,2022-07-29 05:37:04.700000+00:00,2459789.74636817,-2.39588729870341,5.31285381317139,0.129403845348,0.002,APF
146757,2022-07-30 05:43:30.450000+00:00,2459790.75072717,-4.76774051136388,6.14311981201172,0.130640898809,0.002,APF
146757,2023-01-27 13:41:55.150000+00:00,2459972.08440032,5.69614721944455,4.71657276153564,0.130908839142,0.002,APF
146757,2023-01-28 09:37:04.090000+00:00,2459972.91295632,5.91658081554025,6.85695171356201,0.122151069242,0.002,APF
148193,2020-05-26 08:26:44+00:00,2458995.85428701,,,0.1098,0.001,HIRES
148193,2020-05-30 08:43:41+00:00,2458999.86591674,,,0.1141,0.001,HIRES
148193,2020-08-09 09:30:03+00:00,2459070.9004761,-0.66146406615383,2.04326987266541,0.1196,0.001,HIRES
148193,2020-08-16 09:36:52+00:00,2459077.9023031,-4.11904914758177,2.36253929138184,0.1202,0.001,HIRES
148193,2020-08-17 07:42:17+00:00,2459078.82333208,-7.74874666122658,2.55945181846619,0.1198,0.001,HIRES
148193,2020-08-26 07:34:25+00:00,2459087.81825635,-9.29084421747929,2.89458680152893,0.1228,0.001,HIRES
148193,2020-08-27 07:30:12+00:00,2459088.81547729,-9.76120731668362,2.43865966796875,0.1217,0.001,HIRES
148193,2020-08-28 07:06:09+00:00,2459089.79818583,-2.28105269798619,2.31799244880676,0.1204,0.001,HIRES
148193,2020-08-30 07:05:08+00:00,2459091.79743281,,,0.1204,0.001,HIRES
148193,2020-08-31 05:17:03+00:00,2459092.72120747,24.4977333408339,2.44045090675354,0.1202,0.001,HIRES
148193,2020-09-02 08:07:04+00:00,2459094.84025624,-6.43821701259944,2.428297996521,0.1213,0.001,HIRES
148193,2020-09-05 08:31:58+00:00,2459097.85715783,-11.3692068392649,2.27368998527527,0.1225,0.001,HIRES
148193,2020-09-07 05:42:01+00:00,2459099.73999982,-17.8883531117016,2.66712474822998,0.1218,0.001,HIRES
148193,2020-09-09 07:13:33+00:00,2459101.80223715,-8.55052603503448,2.11881375312805,0.1195,0.001,HIRES
148193,2020-09-22 06:16:40+00:00,2459114.76266298,4.26108791447727,2.67765688896179,0.1226,0.001,HIRES
148193,2020-09-25 05:03:28+00:00,2459117.7115997,1.02283953437786,2.50863122940063,0.1186,0.001,HIRES
148193,2020-09-26 04:58:17+00:00,2459118.70843753,-7.21286928379673,2.41276836395264,0.1206,0.001,HIRES
148193,2020-09-27 05:59:59+00:00,2459119.75145511,-7.8584642558978,2.58365273475647,0.1197,0.001,HIRES
148193,2020-09-28 04:55:37+00:00,2459120.70600337,-9.17681878569037,2.50997376441956,0.1198,0.001,HIRES
148193,2020-09-29 05:17:41+00:00,2459121.72125621,-5.6378559307668,2.58596920967102,0.1191,0.001,HIRES
148193,2020-09-30 05:40:23+00:00,2459122.73699548,-4.75660973202089,2.68156147003174,0.1216,0.001,HIRES
148193,2020-10-01 05:46:00+00:00,2459123.74090734,-1.1358038492865,2.71718573570251,0.1226,0.001,HIRES
148193,2020-10-31 04:30:54+00:00,2459153.68868869,-5.81446480533268,2.83246231079102,0.1233,0.001,HIRES
148193,2021-02-23 14:03:48+00:00,2459269.09086504,-5.86936296846195,3.28360390663147,0.1421,0.001,HIRES
148193,2021-02-26 12:39:41+00:00,2459272.03083163,4.27679281569489,2.96674013137817,0.1399,0.001,HIRES
148193,2021-03-22 14:49:35+00:00,2459296.12156925,11.2276289352511,3.08420014381409,0.1394,0.001,HIRES
148193,2021-03-26 12:32:49+00:00,2459300.02645258,-2.59991444605176,2.97495269775391,0.138,0.001,HIRES
148193,2021-04-09 12:51:24+00:00,2459314.03945121,10.3146043889871,2.76749491691589,0.1358,0.001,HIRES
148193,2021-04-27 10:18:12+00:00,2459331.93394141,3.49896573577181,2.74138712882996,0.1348,0.001,HIRES
148193,2021-05-20 09:59:54+00:00,2459354.92026377,7.98484584127058,2.42587661743164,0.1328,0.001,HIRES
148193,2021-05-29 14:51:52+00:00,2459364.12313708,2.50682831836012,2.70524907112122,0.1362,0.001,HIRES
148193,2021-05-31 14:59:45+00:00,2459366.12859141,6.2426348356091,2.85492300987244,0.1273,0.001,HIRES
148193,2021-06-01 10:04:55+00:00,2459366.92383353,2.68359771401582,2.28000020980835,0.133,0.001,HIRES
148193,2021-06-01 14:56:08+00:00,2459367.12606409,-0.496805622910334,2.48681712150574,0.1328,0.001,HIRES
148193,2021-06-02 14:50:20+00:00,2459368.12200741,-0.844099708562055,2.38128209114075,0.1321,0.001,HIRES
148193,2021-06-03 14:51:43+00:00,2459369.12295127,3.72651556681873,2.46451187133789,0.132,0.001,HIRES
148193,2021-06-08 10:56:14+00:00,2459373.95898643,15.9953032663563,2.33779740333557,0.1335,0.001,HIRES
148193,2021-06-11 08:06:37+00:00,2459376.84134913,11.3098722064141,2.38030171394348,0.1347,0.001,HIRES
148193,2021-06-12 08:28:31+00:00,2459377.85652466,2.76389737754276,2.19783973693848,0.134,0.001,HIRES
148193,2021-06-13 08:46:54+00:00,2459378.8693049,7.92866543049266,2.24526143074036,0.1333,0.001,HIRES
148193,2021-06-14 06:53:23+00:00,2459379.79025771,12.2191949144769,2.19533777236938,0.1333,0.001,HIRES
148193,2021-06-16 11:30:35+00:00,2459381.98333604,3.30289443293598,2.20932984352112,0.1328,0.001,HIRES
148193,2021-06-18 11:19:26+00:00,2459383.97491344,4.07238039167597,2.38186144828796,0.1344,0.001,HIRES
148193,2021-06-19 08:15:01+00:00,2459384.84711601,-10.2819084826847,2.16819524765015,0.1339,0.001,HIRES
148193,2021-06-20 09:39:18+00:00,2459385.90528713,-2.80620732754958,2.03283596038818,0.1339,0.001,HIRES
148193,2021-06-21 10:46:42+00:00,2459386.9523112,3.35709496755385,2.41659235954285,0.1338,0.001,HIRES
148193,2021-06-23 12:45:36+00:00,2459389.03490173,-5.09209557759731,2.23119378089905,0.1337,0.001,HIRES
148193,2021-07-04 08:53:54+00:00,2459399.87368466,11.244643036177,2.12996459007263,0.1326,0.001,HIRES
148193,2021-07-16 06:58:27+00:00,2459411.79463929,-10.6768485442762,2.94343876838684,0.1339,0.001,HIRES
148193,2021-07-18 10:44:33+00:00,2459413.95114299,-2.7888070334131,2.65469312667847,0.1352,0.001,HIRES
148193,2021-07-19 11:20:18+00:00,2459414.9762647,-1.73571213851846,2.73228073120117,0.1352,0.001,HIRES
148193,2021-08-17 08:44:05+00:00,2459443.86548532,-3.84823864725772,2.37988018989563,0.1342,0.001,HIRES
148193,2021-08-24 08:35:58+00:00,2459450.86013339,1.3201728527243,2.50467467308044,0.1342,0.001,HIRES
148193,2021-08-25 07:07:47+00:00,2459451.79902229,,,0.1329,0.001,HIRES
148193,2021-08-26 06:09:25+00:00,2459452.75807287,5.15253375431328,2.1494574546814,0.1346,0.001,HIRES
148193,2021-08-30 08:30:32+00:00,2459456.85598411,12.2348842349942,2.4079430103302,0.1345,0.001,HIRES
148193,2022-05-13 08:50:22+00:00,2459712.87233285,-7.07741293431017,2.67847847938538,0.1341,0.001,HIRES
154840,2019-11-28 04:28:59+00:00,2458815.68654969,,,0.1089,0.001,HIRES
154840,2019-12-13 13:41:42.400000+00:00,2458831.07769594,-2.23678867840609,5.72423696517944,0.14508196756,0.002,APF
154840,2019-12-13 14:02:26.710000+00:00,2458831.09160794,7.68514189682473,6.2759747505188,0.137565510813,0.002,APF
154840,2020-01-03 14:23:02.220000+00:00,2458852.10649014,21.0779305272318,6.6903510093689,0.117187406841,0.002,APF
154840,2020-01-27 13:30:02.680000+00:00,2458876.07000938,-12.1796020860154,7.14583396911621,0.128686485835,0.002,APF
154840,2020-01-27 13:50:47.060000+00:00,2458876.08455838,-1.64383731980215,7.14957714080811,0.133786778227,0.002,APF
154840,2020-02-02 13:00:52.810000+00:00,2458882.04975844,-4.89030169977764,10.4953870773315,0.144098270799,0.002,APF
154840,2020-02-04 10:25:08.270000+00:00,2458883.94179946,14.1790039358606,12.1807861328125,0.0974543718482,0.002,APF
154840,2020-02-05 12:50:11.890000+00:00,2458885.04215747,-0.777245536468575,10.2259979248047,0.308208640215,0.002,APF
154840,2020-02-06 08:50:13.110000+00:00,2458885.87575048,24.6844081401477,10.3774671554565,0.155767594644,0.002,APF
154840,2020-02-07 12:12:28.120000+00:00,2458887.01651449,1.33733456101953,6.57039451599121,0.125513299541,0.002,APF
154840,2020-02-08 12:07:36.480000+00:00,2458888.0127275,2.08272392962893,5.81720972061157,0.137495452086,0.002,APF
154840,2020-02-09 08:45:18.380000+00:00,2458888.87247851,-19.410813426657,17.8490161895752,0.166742239074,0.002,APF
154840,2020-02-12 11:35:46.960000+00:00,2458891.99091054,-16.2315513532561,5.54916000366211,0.129291790604,0.002,APF
154840,2020-02-13 11:37:54.280000+00:00,2458892.99274755,-2.52668372732771,5.42385721206665,0.127830800255,0.002,APF
154840,2020-02-14 11:42:40.780000+00:00,2458893.99567356,-8.47636411368222,6.0654501914978,0.127348580611,0.002,APF
154840,2020-02-15 08:16:24.910000+00:00,2458894.85329457,26.5842733702027,9.47566699981689,0.134563272024,0.002,APF
154840,2020-02-16 08:22:09.080000+00:00,2458895.85678758,-47.718433067139,11.3170385360718,0.149145518892,0.002,APF
154840,2020-02-17 08:00:10.360000+00:00,2458896.84268659,30.9578308704188,18.1471881866455,0.0385482724444,0.002,APF
154840,2020-02-19 11:27:31.470000+00:00,2458898.98566961,-2.17632284046384,5.84933567047119,0.128311648983,0.002,APF
154840,2020-02-20 11:06:16.250000+00:00,2458899.97094362,-0.559744025403606,6.30513572692871,0.133432419009,0.002,APF
154840,2020-02-21 12:09:31.620000+00:00,2458901.01427463,-0.267271777087562,5.45359659194946,0.132433890228,0.002,APF
154840,2020-02-23 07:52:15.930000+00:00,2458902.83607065,0.904105569026964,18.3744029998779,0.184789679209,0.002,APF
154840,2020-02-24 11:52:24.440000+00:00,2458904.00208866,11.6520578193456,8.11645984649658,0.14219225345,0.002,APF
154840,2020-02-27 10:43:03.240000+00:00,2458906.95465769,2.12523490561076,5.11982870101929,0.133084225128,0.002,APF
154840,2020-03-06 07:42:16.360000+00:00,2458914.82881076,7.2837944760966,13.5983972549438,0.150208171772,0.002,APF
154840,2020-03-08 14:05:48+00:00,2458917.09239449,0.540696523637168,1.90544164180756,0.1204,0.001,HIRES
154840,2020-03-09 13:46:41+00:00,2458918.07703007,3.10562128472206,1.73588669300079,0.126,0.001,HIRES
154840,2020-03-09 15:00:01+00:00,2458918.12751698,,,0.1252,0.001,HIRES
154840,2020-03-09 15:04:04+00:00,2458918.13041003,,,0.1246,0.001,HIRES
154840,2020-03-12 06:39:34.660000+00:00,2458920.78560682,-6.12955283098447,6.86264133453369,0.154249010603,0.002,APF
154840,2020-03-13 10:08:44.700000+00:00,2458921.93108984,17.9614366674998,5.21650362014771,0.190383842977,0.002,APF
154840,2020-04-22 08:12:09.350000+00:00,2458961.85084424,-0.564210050699146,6.11052799224854,0.138189882788,0.002,APF
154840,2020-04-25 09:58:54.110000+00:00,2458964.92477327,-2.59177941699785,4.87655639648438,0.13100420219,0.002,APF
154840,2020-04-26 08:34:58.430000+00:00,2458965.86636428,0.498394579609748,5.76847791671753,0.138388295785,0.002,APF
154840,2020-04-27 06:48:24.890000+00:00,2458966.79216729,-14.8358632278372,6.24415826797485,0.130349384568,0.002,APF
154840,2020-04-30 07:11:16.820000+00:00,2458969.80837132,-7.48735015853657,6.86544609069824,0.126034385735,0.002,APF
154840,2020-05-01 09:28:34.300000+00:00,2458970.90382633,-13.3737531396085,5.95068168640137,0.13561102534,0.002,APF
154840,2020-05-02 07:01:17.620000+00:00,2458971.80157234,7.00084797449123,5.42601633071899,0.138077288889,0.002,APF
154840,2020-05-04 07:29:37.500000+00:00,2458973.82119536,6.14735892639869,4.71912050247192,0.136660055994,0.002,APF
154840,2020-05-05 08:58:58.470000+00:00,2458974.88326937,-8.49104720897701,5.6856164932251,0.133580975463,0.002,APF
154840,2020-05-07 08:30:39.800000+00:00,2458976.86342339,4.45575909920021,7.17940282821655,0.135599361339,0.002,APF
154840,2020-05-08 08:09:16.970000+00:00,2458977.8487254,3.24709716455995,5.50692272186279,0.132017174485,0.002,APF
154840,2020-05-10 10:42:08.520000+00:00,2458979.95504542,-9.18566592677723,5.83176851272583,0.133439164944,0.002,APF
154840,2020-05-27 08:50:56.140000+00:00,2458996.8775936,4.95649564499084,4.68094396591187,0.130732576677,0.002,APF
154840,2020-05-30 09:38:58+00:00,2458999.90561972,-0.349776376230249,1.62598443031311,0.1301,0.001,HIRES
154840,2020-06-02 10:41:25+00:00,2459002.94885065,1.34482734531498,1.57671654224396,0.1289,0.001,HIRES
154840,2020-06-03 09:11:36.220000+00:00,2459003.89191067,0.517108095014864,4.77449178695679,0.127647450705,0.002,APF
154840,2020-06-03 09:47:18+00:00,2459003.91142439,0.812926956212002,1.55855131149292,0.1304,0.001,HIRES
154840,2020-06-06 09:41:57+00:00,2459006.90767299,1.43929642193118,1.36455404758453,0.1308,0.001,HIRES
154840,2020-06-07 09:29:29+00:00,2459007.89926131,1.39338353807024,1.36431741714478,0.1301,0.001,HIRES
154840,2020-06-09 08:58:06.940000+00:00,2459009.88237973,-7.03322575257422,4.89276123046875,0.139751536592,0.002,APF
154840,2020-06-10 10:23:30+00:00,2459010.93650194,-1.20247345134322,1.43169355392456,0.1305,0.001,HIRES
154840,2020-06-10 11:35:51.720000+00:00,2459010.99207974,-10.139719150777,5.00378274917603,0.14807714092,0.002,APF
154840,2020-06-11 08:19:50+00:00,2459011.85052086,0.0936475307399474,1.37551271915436,0.1316,0.001,HIRES
154840,2020-06-11 10:37:13.280000+00:00,2459011.95134075,-3.32967894479084,4.88606214523315,0.133710623155,0.002,APF
154840,2020-06-12 07:07:27+00:00,2459012.80140215,4.34715721674207,1.49943935871124,0.1335,0.001,HIRES
154840,2020-06-13 09:09:23+00:00,2459013.88508283,-1.10510192917168,1.33993005752563,0.1332,0.001,HIRES
154840,2020-06-16 08:39:29+00:00,2459016.86554788,1.04782714894332,1.43762934207916,0.1302,0.001,HIRES
154840,2020-06-16 08:36:12.930000+00:00,2459016.86714481,-1.30957809680729,6.22679901123047,0.116607431231,0.002,APF
154840,2020-06-18 09:21:58.100000+00:00,2459018.89908783,-17.1832194266483,4.94775199890137,0.13229977912,0.002,APF
154840,2020-06-18 12:20:07+00:00,2459019.01882054,2.81304524096011,1.62683880329132,0.1318,0.001,HIRES
154840,2020-06-19 11:03:00.440000+00:00,2459019.96919084,-1.18554939165253,5.24629497528076,0.144072220884,0.002,APF
154840,2020-06-23 09:48:27.050000+00:00,2459023.92074888,-3.50628425895856,4.77042627334595,0.128586821567,0.002,APF
154840,2020-06-26 09:57:36.950000+00:00,2459026.92736291,-2.90526877891459,5.48573160171509,0.126575871517,0.002,APF
154840,2020-06-27 08:20:08+00:00,2459027.85035921,-5.19606897089998,1.31377494335175,0.1301,0.001,HIRES
154840,2020-07-01 09:44:07.910000+00:00,2459031.91768396,14.0976998187447,4.33806371688843,0.135589158433,0.002,APF
154840,2020-07-03 09:35:50.600000+00:00,2459033.91155398,-2.59296717051652,4.63587808609009,0.140270226828,0.002,APF
154840,2020-07-04 10:41:27.930000+00:00,2459034.957348,10.0604667800185,4.19128274917603,0.131196039621,0.002,APF
154840,2020-07-05 08:39:59+00:00,2459035.86553901,-6.95221160568584,2.50937485694885,0.1337,0.001,HIRES
154840,2020-07-05 09:32:18+00:00,2459035.89961247,-1.22062607160476,2.35812258720398,0.134,0.001,HIRES
154840,2020-07-05 09:31:25.230000+00:00,2459035.90869801,-6.69140689009767,4.32308292388916,0.127784632111,0.002,APF
154840,2020-07-05 10:03:29+00:00,2459035.92100112,-1.99867553434615,2.24243378639221,0.133,0.001,HIRES
154840,2020-07-09 08:12:06+00:00,2459039.84539302,1.60802659405647,1.4725193977356,0.1305,0.001,HIRES
154840,2020-07-09 10:38:00.600000+00:00,2459039.95490505,-3.01628327625856,4.79630088806152,0.144086762537,0.002,APF
154840,2020-07-10 07:38:45+00:00,2459040.82289961,3.74804996237604,1.62473678588867,0.1333,0.001,HIRES
154840,2020-07-12 04:32:18.880000+00:00,2459042.70056508,-2.12692960210744,4.50391864776611,0.139700667978,0.002,APF
154840,2020-07-12 07:58:10+00:00,2459042.83548129,-3.70222878165763,1.35226821899414,0.1329,0.001,HIRES
154840,2020-07-13 04:29:49.020000+00:00,2459043.69913509,-9.22218786078769,4.33390331268311,0.131357465218,0.002,APF
154840,2020-07-14 04:26:41.490000+00:00,2459044.6885861,-8.07773925801924,8.71912956237793,0.149179215197,0.002,APF
154840,2020-07-15 04:27:55.520000+00:00,2459045.69764211,-9.22681733699458,4.17549705505371,0.117729119988,0.002,APF
154840,2020-07-21 08:25:02+00:00,2459051.85361882,1.60533494873913,1.48990035057068,0.1362,0.001,HIRES
154840,2020-07-21 10:13:10.740000+00:00,2459051.93663818,23.2485617674483,5.52693033218384,0.124941570563,0.002,APF
154840,2020-07-22 10:17:29.190000+00:00,2459052.94026519,4.73712856165822,5.33627080917358,0.124202728611,0.002,APF
154840,2020-07-24 09:02:12.360000+00:00,2459054.88767021,7.67689295821465,5.77544164657593,0.150115454889,0.002,APF
154840,2020-07-25 04:18:48.150000+00:00,2459055.69142822,14.1162273887287,4.63041734695435,0.135638342341,0.002,APF
154840,2020-07-26 04:16:24.830000+00:00,2459056.68948823,12.0010078729606,5.43009519577026,0.133643104757,0.002,APF
154840,2020-07-29 04:23:20.120000+00:00,2459059.69469726,1.17833759462469,5.13409900665283,0.130457401496,0.002,APF
154840,2020-07-30 04:15:19.230000+00:00,2459060.68876327,5.22179746469758,4.80642986297607,0.13802417042,0.002,APF
154840,2020-08-01 04:12:48.390000+00:00,2459062.68697729,-11.0446927521627,4.56538534164429,0.135036317545,0.002,APF
154840,2020-08-03 04:19:45.690000+00:00,2459064.69184531,-9.61447790432442,4.54993867874146,0.139376354689,0.002,APF
154840,2020-08-07 09:57:12+00:00,2459068.91901897,4.63246944439132,1.93551433086395,0.1342,0.001,HIRES
154840,2020-08-08 04:18:17.870000+00:00,2459069.69063537,-1.98600096608915,4.43155336380005,0.124960149554,0.002,APF
154840,2020-08-10 07:09:00+00:00,2459071.80926239,10.5973362542326,5.31326246261597,0.133865798837,0.002,APF
154840,2020-08-11 08:28:42+00:00,2459072.8634084,10.3665622541619,5.46852254867554,0.131315194814,0.002,APF
154840,2020-08-16 03:58:21.190000+00:00,2459077.67445845,1.33619204719584,5.82118511199951,0.135203435284,0.002,APF
154840,2020-08-26 07:24:53+00:00,2459087.81251303,-3.36613295162437,1.77090442180634,0.1324,0.001,HIRES
154840,2020-08-28 09:37:23+00:00,2459089.90351389,-0.0860134062134463,1.41232824325562,0.1284,0.001,HIRES
154840,2020-09-09 07:28:22+00:00,2459101.81321368,-3.57261306413909,1.40888619422913,0.1289,0.001,HIRES
154840,2020-09-27 05:34:31+00:00,2459119.73495383,-9.06563135969515,1.37383723258972,0.129,0.001,HIRES
154840,2020-09-30 08:14:19+00:00,2459122.84518934,-5.436072932785,1.45587050914764,0.1285,0.001,HIRES
154840,2020-10-01 06:51:52+00:00,2459123.78765302,-1.92633899216768,1.25338923931122,0.1324,0.001,HIRES
154840,2020-12-21 12:07:22.210000+00:00,2459205.0158829,-2.69288024654782,5.32260704040527,0.146340645007,0.002,APF
154840,2021-01-14 10:42:35.720000+00:00,2459228.95655718,2.48495892584553,7.13104486465454,0.132729599709,0.002,APF
154840,2021-02-08 08:49:28.370000+00:00,2459253.87888948,2.3109277875919,6.38566207885742,0.11443583135,0.002,APF
154840,2021-02-23 16:02:02+00:00,2459269.17092257,6.8608753946006,1.74057972431183,0.1398,0.001,HIRES
154840,2021-03-01 09:08:02.030000+00:00,2459274.89241073,-5.70048808812437,5.475754737854,0.138099824662,0.002,APF
154840,2021-03-22 15:40:59+00:00,2459296.15715314,12.1843160388366,1.79563999176025,0.1401,0.001,HIRES
154840,2021-03-23 15:42:38+00:00,2459297.1590432,10.7576970025763,1.85876178741455,0.1298,0.001,HIRES
154840,2021-03-26 12:59:47+00:00,2459300.04495319,6.59008717531956,1.63143599033356,0.1413,0.001,HIRES
154840,2021-03-28 10:45:15.430000+00:00,2459301.96060505,8.5596745428865,4.21515941619873,0.136043818662,0.002,APF
154840,2021-04-19 08:47:32.390000+00:00,2459323.87863831,7.21300236647535,5.12569713592529,0.129291161182,0.002,APF
154840,2021-05-10 10:12:44.240000+00:00,2459344.93805955,-18.3023125852074,5.5182204246521,0.134915381625,0.002,APF
154840,2021-05-19 08:21:20+00:00,2459353.85217994,1.43034847521085,1.48703551292419,0.1412,0.001,HIRES
154840,2021-05-24 10:00:56+00:00,2459358.92112078,6.01063312901316,1.51405584812164,0.1454,0.001,HIRES
154840,2021-06-02 11:08:44+00:00,2459367.96676165,-7.5090686378722,2.1611328125,0.1455,0.001,HIRES
154840,2021-06-03 06:45:46+00:00,2459368.78413951,-0.688481852306505,2.35851526260376,0.1469,0.001,HIRES
154840,2021-06-08 07:25:28+00:00,2459373.8126746,3.14496983806487,1.47437000274658,0.1417,0.001,HIRES
154840,2021-06-16 11:37:08+00:00,2459381.98812251,-1.48541206042797,1.52915143966675,0.1448,0.001,HIRES
154840,2021-06-19 09:52:45+00:00,2459384.9157499,0.626607379954692,1.4019193649292,0.1469,0.001,HIRES
154840,2021-06-20 10:06:59+00:00,2459385.92461544,-4.37851717810981,1.28077864646912,0.1479,0.001,HIRES
154840,2021-06-21 08:31:34+00:00,2459386.85894367,3.47010451888366,1.39109170436859,0.144,0.001,HIRES
154840,2021-06-22 08:54:33+00:00,2459387.87589762,-6.58183158768299,1.73210072517395,0.1431,0.001,HIRES
154840,2021-06-24 09:34:33+00:00,2459389.90223683,0.0865550228812406,1.45784640312195,0.1427,0.001,HIRES
154840,2021-06-30 10:05:40+00:00,2459395.92393445,2.64566063167148,1.42105674743652,0.1481,0.001,HIRES
154840,2021-07-04 09:14:10+00:00,2459399.88812081,1.15517477472843,1.36712121963501,0.1458,0.001,HIRES
154840,2021-07-09 12:00:16+00:00,2459405.0032228,-2.31670711009757,1.41851282119751,0.1463,0.001,HIRES
154840,2021-07-10 12:41:51+00:00,2459406.0322795,-3.0394641560705,1.56396198272705,0.1468,0.001,HIRES
154840,2021-07-11 09:52:49+00:00,2459406.9147186,-4.5998921165481,1.50016939640045,0.1434,0.001,HIRES
154840,2021-07-13 11:27:28+00:00,2459408.98038901,-3.63503433076606,1.46864581108093,0.1448,0.001,HIRES
154840,2021-07-14 11:35:01+00:00,2459409.98696844,-4.37924301082215,1.48946154117584,0.145,0.001,HIRES
154840,2021-07-16 07:14:10+00:00,2459411.80542036,-6.11165547871653,2.07455277442932,0.1477,0.001,HIRES
154840,2021-07-17 11:30:12+00:00,2459412.98277224,1.50544339083832,1.56601798534393,0.1467,0.001,HIRES
154840,2021-07-19 12:22:15+00:00,2459415.01944833,-0.610894672310163,1.8756912946701,0.1464,0.001,HIRES
154840,2021-07-25 08:19:49+00:00,2459420.85085601,-5.51557782223351,1.55001366138458,0.1476,0.001,HIRES
154840,2021-07-27 09:53:51+00:00,2459422.91616373,-16.2537785991739,1.44730520248413,0.1478,0.001,HIRES
154840,2021-08-15 10:04:28+00:00,2459441.9223646,-7.44676664021518,1.43297433853149,0.1429,0.001,HIRES
154840,2021-08-20 09:10:56+00:00,2459446.88593568,-6.16442029248424,1.95971953868866,0.1471,0.001,HIRES
154840,2021-08-23 08:26:23+00:00,2459449.85386362,-1.75934092756659,1.43105924129486,0.1433,0.001,HIRES
154840,2021-08-24 09:12:51+00:00,2459450.88658751,0.349230511690063,1.41344344615936,0.1447,0.001,HIRES
154840,2021-08-25 09:16:33+00:00,2459451.88907907,-0.342532584798589,1.43590342998505,0.1466,0.001,HIRES
154840,2021-08-30 08:39:41+00:00,2459456.86297681,0.0759687166744243,1.5137631893158,0.1439,0.001,HIRES
154840,2021-09-21 05:21:55+00:00,2459478.72677452,1.05515365621713,1.79421877861023,0.1441,0.001,HIRES
154840,2021-09-25 08:03:06+00:00,2459482.83765077,8.22574345810886,1.36266267299652,0.1459,0.001,HIRES
154840,2021-09-26 06:10:32+00:00,2459483.75981351,5.11852448798915,1.4683290719986,0.1405,0.001,HIRES
154840,2021-09-27 05:05:00+00:00,2459484.71372298,0.868884143317864,1.42881512641907,0.1444,0.001,HIRES
154840,2021-10-02 05:43:59+00:00,2459489.74092419,-0.0941288960447615,1.39623868465424,0.1434,0.001,HIRES
154840,2021-10-11 04:51:01+00:00,2459498.70377118,-3.99209759296642,1.29763042926788,0.1435,0.001,HIRES
154840,2021-10-17 06:13:08+00:00,2459504.76098314,0.539199470205724,1.38230001926422,0.1447,0.001,HIRES
154840,2021-10-19 04:40:52+00:00,2459506.69667335,-2.89360695996896,1.43174004554749,0.1396,0.001,HIRES
154840,2021-10-21 04:48:25+00:00,2459508.7017162,-2.13541249485781,1.4423633813858,0.141,0.001,HIRES
154840,2021-10-26 05:15:36+00:00,2459513.72090799,-4.25211596058753,1.47985422611237,0.1399,0.001,HIRES
154840,2021-10-29 04:29:44+00:00,2459516.68863591,-2.33680097561927,1.42375981807709,0.1404,0.001,HIRES
154840,2021-11-23 04:31:12+00:00,2459541.6906914,7.39600031871794,1.81331646442413,0.1381,0.001,HIRES
154840,2021-11-24 04:34:13+00:00,2459542.69254674,7.55294737984059,1.60833823680878,0.1394,0.001,HIRES
154840,2021-11-25 04:29:57+00:00,2459543.6894614,8.73091017054446,1.72537076473236,0.1402,0.001,HIRES
154840,2021-12-01 13:32:29.930000+00:00,2459550.07668689,0.264869327425057,5.77263402938843,0.125939172674,0.002,APF
154840,2021-12-11 13:05:42.580000+00:00,2459560.058672,14.0540349848129,5.38610029220581,0.125910702345,0.002,APF
154840,2022-01-11 10:30:27.790000+00:00,2459590.95014835,3.42770458244048,7.92390394210815,0.16048677171,0.002,APF
154840,2022-01-13 16:09:25+00:00,2459593.17613758,4.19450022503249,2.12064433097839,0.1139,0.001,HIRES
154840,2022-01-18 12:33:49.600000+00:00,2459598.03691043,-1.97365797091027,4.4181923866272,0.150718604755,0.002,APF
154840,2022-01-23 12:38:49.540000+00:00,2459603.04054948,-5.5508602525397,4.63732814788818,0.122966569108,0.002,APF
154840,2022-01-26 10:06:23.920000+00:00,2459605.93422851,5.96607953621309,5.05304527282715,0.132791366398,0.002,APF
154840,2022-01-30 09:23:00.630000+00:00,2459609.90249056,1.88682460691577,6.23197937011719,0.132870696933,0.002,APF
154840,2022-02-15 15:57:21+00:00,2459626.16767147,4.81617655124359,1.89986884593964,0.1422,0.001,HIRES
154840,2022-03-01 12:13:57.230000+00:00,2459640.02337288,5.56688956499215,4.64471864700317,0.134690467337,0.002,APF
154840,2022-03-08 12:58:10.620000+00:00,2459647.05446396,-5.76978504549498,4.4326868057251,0.140223987506,0.002,APF
154840,2022-03-16 12:24:26.230000+00:00,2459655.02895404,-22.7915707577812,6.75585460662842,0.154494647501,0.002,APF
154840,2022-03-16 15:49:45+00:00,2459655.16269504,2.85129191410749,1.81993579864502,0.1394,0.001,HIRES
154840,2022-03-18 15:44:36+00:00,2459657.15970663,9.68508392520696,1.86680769920349,0.1404,0.001,HIRES
154840,2022-03-25 10:15:46.480000+00:00,2459663.94221814,-3.95019147414324,4.36333179473877,0.140346672858,0.002,APF
154840,2022-03-30 12:19:26.970000+00:00,2459669.02562219,3.43955624544486,5.86504888534546,0.120812074534,0.002,APF
154840,2022-04-01 11:02:21.730000+00:00,2459670.97418921,7.27308846839946,4.59329986572266,0.131577422876,0.002,APF
154840,2022-04-02 15:44:50+00:00,2459672.1594587,7.09772140017702,1.82025361061096,0.1415,0.001,HIRES
154840,2022-04-17 10:20:07.100000+00:00,2459686.94533937,-0.593917867416439,4.86722135543823,0.132786869747,0.002,APF
154840,2022-04-25 08:25:41.090000+00:00,2459694.86582046,-11.6741007517798,5.08363914489746,0.130740526975,0.002,APF
154840,2022-04-25 13:05:14+00:00,2459695.04879638,1.84318188751057,1.83952331542969,0.1417,0.001,HIRES
154840,2022-05-01 08:55:50.200000+00:00,2459700.88587052,0.441750115401561,6.32488965988159,0.126334494619,0.002,APF
154840,2022-05-06 10:23:13.810000+00:00,2459705.94748057,11.0899027076466,4.69492053985596,0.141321264276,0.002,APF
154840,2022-05-12 08:38:35.130000+00:00,2459711.87455663,2.61750601896034,5.1914324760437,0.140173280129,0.002,APF
154840,2022-05-16 11:39:46+00:00,2459715.9896679,2.77805744179635,1.63613271713257,0.1399,0.001,HIRES
154840,2022-05-19 09:22:28.080000+00:00,2459718.9057147,11.5580607788464,5.64486980438232,0.123259816679,0.002,APF
154840,2022-05-30 08:04:28.810000+00:00,2459729.8508508,-3.30964959375578,5.99916744232178,0.131322545277,0.002,APF
154840,2022-06-07 07:54:35.170000+00:00,2459737.84289688,-6.69346445252792,6.26155233383179,0.132050329786,0.002,APF
154840,2022-06-09 08:23:16+00:00,2459739.85304126,1.60716375220387,1.49849855899811,0.1461,0.001,HIRES
154840,2022-06-12 08:13:49.370000+00:00,2459742.85720193,-1.63547751906662,5.20706558227539,0.13555460887,0.002,APF
154840,2022-06-19 08:13:41.540000+00:00,2459749.85736599,-3.01533412039521,4.4762282371521,0.133856693041,0.002,APF
154840,2022-06-30 07:11:04.470000+00:00,2459760.8135491,-2.83713251444956,4.33004426956177,0.137792153344,0.002,APF
154840,2022-07-07 09:24:10.820000+00:00,2459767.90600916,-3.74390865958759,4.8001856803894,0.122917229756,0.002,APF
154840,2022-07-09 11:24:26+00:00,2459769.9788803,-6.66525656576911,1.46352028846741,0.1443,0.001,HIRES
154840,2022-07-12 09:25:35.010000+00:00,2459772.90658521,-0.107943878583448,5.59782028198242,0.14098923588,0.002,APF
154840,2022-07-22 08:50:20.670000+00:00,2459782.8825873,5.81488358740398,4.97535753250122,0.12818537304,0.002,APF
154840,2022-07-27 08:38:23.010000+00:00,2459787.87337235,-0.729686244340886,5.56281042098999,0.12978510419,0.002,APF
154840,2022-07-30 09:52:33.820000+00:00,2459790.92282737,-13.9646119746622,9.15996932983398,0.121420461052,0.002,APF
155060,2020-08-02 11:43:19+00:00,2459063.99623713,,,0.1226,0.001,HIRES
155060,2020-08-11 09:18:37+00:00,2459072.8902867,1.33265713434642,1.40696740150452,0.1273,0.001,HIRES
155060,2020-08-17 07:04:52+00:00,2459078.79720311,0.605835629715426,1.49330973625183,0.1281,0.001,HIRES
155060,2020-08-27 06:45:06+00:00,2459088.78290745,1.05752159340493,1.44803392887115,0.1282,0.001,HIRES
155060,2020-08-28 05:17:25+00:00,2459089.72175535,4.52979214875126,1.21397197246552,0.128,0.001,HIRES
155060,2020-08-31 06:54:16+00:00,2459092.78878028,,,0.1224,0.001,HIRES
155060,2020-09-09 05:21:25+00:00,2459101.72390856,3.31399815711288,1.43049025535583,0.1263,0.001,HIRES
155060,2020-09-23 05:30:51+00:00,2459115.72964897,4.84291824554759,1.40477061271667,0.1269,0.001,HIRES
155060,2020-09-26 04:51:50+00:00,2459118.70244328,5.26758432605395,1.42337024211884,0.1282,0.001,HIRES
155060,2020-09-27 04:43:53+00:00,2459119.69683525,6.72249382268049,1.45923566818237,0.1265,0.001,HIRES
155060,2020-09-30 08:11:43+00:00,2459122.84109525,-1.77840417989733,1.70068287849426,0.1288,0.001,HIRES
155060,2020-11-02 04:50:15+00:00,2459155.70117079,3.30607795613317,1.77408063411713,0.1327,0.001,HIRES
155060,2021-02-22 16:09:53+00:00,2459268.17416452,2.48192409735793,1.5818122625351,0.1415,0.001,HIRES
155060,2021-02-23 15:59:33+00:00,2459269.16706874,-2.83485413932273,1.67579865455627,0.1406,0.001,HIRES
155060,2021-02-26 09:29:21.110000+00:00,2459271.8986842,5.57758673254499,5.39929962158203,,,APF
155060,2021-02-27 09:46:34.470000+00:00,2459272.91091923,23.050444176839,12.6280956268311,,,APF
155060,2021-03-01 08:56:35.550000+00:00,2459274.87694728,7.78356629359612,4.73141670227051,,,APF
155060,2021-03-22 11:20:12.920000+00:00,2459295.97780788,-1.50964312025202,4.0180082321167,,,APF
155060,2021-03-22 15:55:12+00:00,2459296.16562007,-0.195529768989772,1.83308970928192,0.1396,0.001,HIRES
155060,2021-03-23 15:55:29+00:00,2459297.16598598,0.603010552134783,1.7276496887207,0.134,0.001,HIRES
155060,2021-03-26 13:57:36+00:00,2459300.08411602,-1.87010376103891,1.63435733318329,0.1424,0.001,HIRES
155060,2021-03-27 08:56:03.740000+00:00,2459300.87804602,3.88584649257953,3.94325232505798,,,APF
155060,2021-03-28 07:28:52.920000+00:00,2459301.81765505,-5.40619741124164,4.55744934082031,,,APF
155060,2021-03-28 15:37:42+00:00,2459302.15506891,-7.69863569076337,2.42028594017029,0.138,0.001,HIRES
155060,2021-03-29 09:01:38.120000+00:00,2459302.88163308,-6.05441039840912,3.64878869056702,,,APF
155060,2021-04-09 15:34:52+00:00,2459314.15237601,0.492340109870639,1.60704755783081,0.1409,0.001,HIRES
155060,2021-04-10 09:14:22.870000+00:00,2459314.89149442,9.97815247928486,5.86379528045654,,,APF
155060,2021-04-11 06:52:42.740000+00:00,2459315.79305045,5.51236977294891,3.94839549064636,,,APF
155060,2021-04-12 06:24:18.200000+00:00,2459316.77345248,-7.84589783338592,4.35012340545654,,,APF
155060,2021-04-15 07:04:30.470000+00:00,2459319.80138256,4.53321432498458,3.95137310028076,,,APF
155060,2021-04-16 07:05:18.740000+00:00,2459320.80199059,-2.57208186611358,3.74273204803467,,,APF
155060,2021-04-17 06:38:30.830000+00:00,2459321.78341962,9.80674831057647,4.86083841323853,,,APF
155060,2021-04-18 09:31:29.060000+00:00,2459322.90368365,15.0858775444623,3.68460035324097,,,APF
155060,2021-04-19 07:20:53.300000+00:00,2459323.81289768,15.0203345337265,4.46451759338379,,,APF
155060,2021-04-20 08:03:38.190000+00:00,2459324.84261271,10.2643914986473,3.83546161651611,,,APF
155060,2021-04-22 08:32:32.660000+00:00,2459326.86280377,9.25223305742682,3.94017696380615,,,APF
155060,2021-04-23 06:32:43.120000+00:00,2459327.77959579,11.2762284413585,4.75410985946655,,,APF
155060,2021-04-27 10:12:46.060000+00:00,2459331.93238791,9.70042508079624,4.22700119018555,,,APF
155060,2021-04-28 06:55:21.700000+00:00,2459332.79542394,3.35764564245738,4.04484176635742,,,APF
155060,2021-04-29 06:24:09.450000+00:00,2459333.77393896,3.98372657075351,3.52082896232605,,,APF
155060,2021-04-30 06:14:12.180000+00:00,2459334.76745299,4.96987126443582,5.09837579727173,,,APF
155060,2021-05-02 07:53:49.510000+00:00,2459336.83622805,-1.67095173280524,6.32184553146362,,,APF
155060,2021-05-03 06:29:18.790000+00:00,2459337.77752808,0.679871304461827,4.13645315170288,,,APF
155060,2021-05-04 08:26:37.390000+00:00,2459338.85908511,1.58422344582544,3.75343036651611,,,APF
155060,2021-05-05 07:09:25.600000+00:00,2459339.80549814,0.329106008027319,3.95045900344849,,,APF
155060,2021-05-06 06:13:50.760000+00:00,2459340.76692317,9.49417034749324,4.14147567749023,,,APF
155060,2021-05-07 07:08:58.740000+00:00,2459341.8052822,-8.19310667361891,5.4322075843811,,,APF
155060,2021-05-08 09:42:24.380000+00:00,2459342.91176623,18.541679139948,4.94101047515869,,,APF
155060,2021-05-09 07:20:53.090000+00:00,2459343.81356925,1.10530758837346,4.12069368362427,,,APF
155060,2021-05-10 06:03:10.290000+00:00,2459344.75963128,6.09661425273698,3.91260147094727,,,APF
155060,2021-05-11 07:17:03.880000+00:00,2459345.81100731,7.62232360023641,3.86550831794739,,,APF
155060,2021-05-12 07:28:47.240000+00:00,2459346.81900234,-0.138196269879181,3.96370363235474,,,APF
155060,2021-05-13 08:32:57.400000+00:00,2459347.86368637,-2.31201548783327,3.48845291137695,,,APF
155060,2021-05-14 06:35:02.180000+00:00,2459348.7817814,5.6009442107777,3.92617845535278,,,APF
155060,2021-05-15 06:38:17.880000+00:00,2459349.78407843,10.9089963711648,5.70660877227783,,,APF
155060,2021-05-16 06:00:03.780000+00:00,2459350.75764745,5.72382258291483,4.96309900283813,,,APF
155060,2021-05-17 07:30:09.410000+00:00,2459351.81941149,5.60427520844431,3.92024636268616,,,APF
155060,2021-05-18 06:41:28.370000+00:00,2459352.78630051,6.65315531750236,5.25315856933594,,,APF
155060,2021-05-19 07:30:53.300000+00:00,2459353.82068954,0.883058748789594,4.81980752944946,,,APF
155060,2021-05-19 09:19:23+00:00,2459353.89282073,-0.180300528971351,1.7587662935257,0.1479,0.001,HIRES
155060,2021-05-20 05:28:53.970000+00:00,2459354.73292357,-53.255899629228,29.1778869628906,,,APF
155060,2021-05-21 08:48:58.590000+00:00,2459355.8749506,14.7675831892448,5.60119533538818,,,APF
155060,2021-05-29 08:34:00.170000+00:00,2459363.86452183,7.55874236945948,4.23095607757568,,,APF
155060,2021-05-29 14:58:23+00:00,2459364.12835355,-4.28090581239099,1.63898599147797,0.1468,0.001,HIRES
155060,2021-06-01 15:07:10+00:00,2459367.13444661,-7.01402830856294,1.78874468803406,0.1479,0.001,HIRES
155060,2021-06-02 08:24:01+00:00,2459367.85449261,-9.72224549039923,1.65418612957001,0.1486,0.001,HIRES
155060,2021-06-02 15:00:53+00:00,2459368.13009438,-10.2347713821984,1.80670785903931,0.1487,0.001,HIRES
155060,2021-06-03 06:53:25+00:00,2459368.79157572,-7.85957117443619,1.76669406890869,0.1503,0.001,HIRES
155060,2021-06-03 08:16:50.710000+00:00,2459368.85273198,13.1252956938386,3.96668601036072,,,APF
155060,2021-06-03 15:01:42+00:00,2459369.13066018,-6.8052775451884,1.65139293670654,0.1493,0.001,HIRES
155060,2021-06-05 07:46:30.410000+00:00,2459370.83174404,7.01082898133263,3.80388760566711,,,APF
155060,2021-06-06 07:38:32.300000+00:00,2459371.82610407,3.51509823269616,3.95899605751038,,,APF
155060,2021-06-08 05:59:27.230000+00:00,2459373.75721612,5.01378403974335,5.22346973419189,,,APF
155060,2021-06-08 07:22:38+00:00,2459373.81181087,-2.06736229984744,1.64587783813477,0.1467,0.001,HIRES
155060,2021-06-08 11:02:59+00:00,2459373.96479697,-6.9229990838358,1.64445972442627,0.1477,0.001,HIRES
155060,2021-06-09 15:02:42+00:00,2459375.13136282,-8.22950235897564,1.69390034675598,0.1456,0.001,HIRES
155060,2021-06-11 08:24:17+00:00,2459376.85461271,-3.79645451434102,1.63394665718079,0.1472,0.001,HIRES
155060,2021-06-15 06:45:17.160000+00:00,2459380.78901333,2.8096790520142,5.55426502227783,,,APF
155060,2021-06-15 06:45:17.160000+00:00,2459380.78901333,2.8096790520142,5.55426502227783,,,APF
155060,2021-06-16 07:32:08.860000+00:00,2459381.82155736,-8.25267002019238,4.34267330169678,,,APF
155060,2021-06-16 10:56:42+00:00,2459381.96056011,-4.66372009411527,1.65641462802887,0.1435,0.001,HIRES
155060,2021-06-17 07:03:22.200000+00:00,2459382.80156639,10.8657127298727,4.16451025009155,,,APF
155060,2021-06-18 07:35:51.100000+00:00,2459383.82394742,11.3834188349765,4.49271011352539,,,APF
155060,2021-06-18 11:47:03+00:00,2459383.99574996,-0.228635002433684,1.72535252571106,0.1447,0.001,HIRES
155060,2021-06-19 07:27:53.010000+00:00,2459384.81853745,10.3093183159628,4.79742574691772,,,APF
155060,2021-06-19 09:00:59+00:00,2459384.88002971,2.83011911361746,1.74204576015472,0.1435,0.001,HIRES
155060,2021-06-20 10:04:57+00:00,2459385.92432993,4.30423095143688,1.58025789260864,0.1439,0.001,HIRES
155060,2021-06-21 08:29:10+00:00,2459386.8578432,2.50995158642563,1.71139991283417,0.1457,0.001,HIRES
155060,2021-06-22 07:26:03.840000+00:00,2459387.81721053,0.578891947118891,5.43735265731812,,,APF
155060,2021-06-23 06:42:33.790000+00:00,2459388.78685656,1.91491243918944,5.5757007598877,,,APF
155060,2021-06-23 09:21:58+00:00,2459388.89443601,-1.74774188284254,1.66698825359344,0.1452,0.001,HIRES
155060,2021-06-24 08:37:10.180000+00:00,2459389.86649859,-2.14593922939498,3.97025418281555,,,APF
155060,2021-06-24 09:40:26+00:00,2459389.90728514,-7.95770174493924,1.76938605308533,0.1443,0.001,HIRES
155060,2021-06-25 07:28:54.360000+00:00,2459390.81904762,11.892003170537,4.01077365875244,,,APF
155060,2021-06-26 07:29:32.910000+00:00,2459391.81961565,13.0206000535216,4.37502717971802,,,APF
155060,2021-06-27 07:39:46.040000+00:00,2459392.82667568,12.5996622056285,4.1298680305481,,,APF
155060,2021-06-28 06:42:19.770000+00:00,2459393.78689571,12.2205997392443,4.30504369735718,,,APF
155060,2021-06-29 06:51:46.890000+00:00,2459394.79321274,12.9217746124368,4.14966297149658,,,APF
155060,2021-06-30 07:18:03.960000+00:00,2459395.81146177,7.9568655715118,4.04374599456787,,,APF
155060,2021-07-01 08:43:45.930000+00:00,2459396.8707628,8.68505201894691,3.60711288452148,,,APF
155060,2021-07-02 07:19:28.840000+00:00,2459397.81244983,6.79764141498512,3.55336380004883,,,APF
155060,2021-07-02 11:55:01+00:00,2459398.00151933,-0.58230950646265,1.65274727344513,0.1385,0.001,HIRES
155060,2021-07-03 08:10:22.280000+00:00,2459398.84773286,2.984641619349,3.53292393684387,,,APF
155060,2021-07-04 07:10:56.080000+00:00,2459399.80640889,2.08229548209103,3.81692671775818,,,APF
155060,2021-07-04 09:21:02+00:00,2459399.89354793,2.3810139374281,1.59042942523956,0.1427,0.001,HIRES
155060,2021-07-06 06:27:00.280000+00:00,2459401.77582795,-2.78485207542948,3.38719749450684,,,APF
155060,2021-07-07 07:00:26.310000+00:00,2459402.79885198,9.45979767839885,3.64230537414551,,,APF
155060,2021-07-09 06:12:44.260000+00:00,2459404.76592903,10.8546252732541,3.75067758560181,,,APF
155060,2021-07-09 12:06:50+00:00,2459405.00850213,0.242674506837595,1.59582090377808,0.1408,0.001,HIRES
155060,2021-07-10 11:48:53+00:00,2459405.99601455,-0.413779609867925,1.51188385486603,0.1389,0.001,HIRES
155060,2021-07-11 06:24:55.200000+00:00,2459406.77425109,-4.98717469447085,3.42655515670776,,,APF
155060,2021-07-11 09:49:57+00:00,2459406.91339074,-0.359781798246708,1.58477020263672,0.1394,0.001,HIRES
155060,2021-07-12 06:23:49.130000+00:00,2459407.77341712,2.14767494975867,3.61268401145935,,,APF
155060,2021-07-12 07:33:47+00:00,2459407.81887867,3.27969387384443,1.62970411777496,0.0,0.001,HIRES
155060,2021-07-12 10:36:38+00:00,2459407.94681405,-3.86206949975453,1.88395094871521,0.0,0.001,HIRES
155060,2021-07-13 07:22:00.510000+00:00,2459408.81380815,9.15072077263105,3.68263339996338,,,APF
155060,2021-07-13 11:25:03+00:00,2459408.9793806,1.73224105776145,1.78386473655701,0.1395,0.001,HIRES
155060,2021-07-14 11:44:54+00:00,2459409.99320909,5.58277999246649,1.55463123321533,0.1392,0.001,HIRES
155060,2021-07-16 07:31:07+00:00,2459411.81721385,2.42802913046927,1.51136434078217,0.1385,0.001,HIRES
155060,2021-07-16 07:58:35.570000+00:00,2459411.83907624,8.65057859399737,3.66710305213928,,,APF
155060,2021-07-17 05:55:22.700000+00:00,2459412.75347327,0.519683473346615,3.44368457794189,,,APF
155060,2021-07-18 07:21:12.300000+00:00,2459413.8129333,-3.92713278807076,3.72679018974304,,,APF
155060,2021-07-18 11:38:00+00:00,2459413.98843623,2.0713486440246,1.6067316532135,0.1376,0.001,HIRES
155060,2021-07-19 07:10:01.860000+00:00,2459414.80526633,-14.260807155802,4.19880962371826,,,APF
155060,2021-07-19 12:36:20+00:00,2459415.02899607,-0.0343791757354213,1.72264790534973,0.1393,0.001,HIRES
155060,2021-07-20 07:25:54+00:00,2459415.8132,2.51989358919112,1.51508831977844,0.0,0.001,HIRES
155060,2021-07-20 08:10:01.530000+00:00,2459415.84689036,-11.8516834407311,4.21385335922241,,,APF
155060,2021-07-21 05:32:42.790000+00:00,2459416.73742039,-13.7471226499654,4.26788568496704,,,APF
155060,2021-07-21 06:42:46+00:00,2459416.7831366,-1.15224884586139,1.55307233333588,0.1376,0.001,HIRES
155060,2021-07-22 06:40:06+00:00,2459417.78324432,-7.13664660877851,1.60025823116302,0.1376,0.001,HIRES
155060,2021-07-23 06:57:07.640000+00:00,2459418.79614045,-12.4396372079926,3.9533634185791,,,APF
155060,2021-07-24 05:34:22.020000+00:00,2459419.73864548,-2.72696799425782,3.79002714157104,,,APF
155060,2021-07-25 07:23:41.300000+00:00,2459420.81439651,-9.14855952198141,4.36880302429199,,,APF
155060,2021-07-26 09:23:05+00:00,2459421.89473054,-620.331815989187,56.4967765808105,,,APF
155060,2021-07-27 09:35:40+00:00,2459422.90304126,-1.37479706088391,1.59329426288605,0.1379,0.001,HIRES
155060,2021-07-29 08:58:26.260000+00:00,2459424.88033463,-17.7209542775064,5.05253648757935,,,APF
155060,2021-07-30 09:28:17.760000+00:00,2459425.90077266,-19.9100055592855,4.63925123214722,,,APF
155060,2021-07-31 09:53:28.280000+00:00,2459426.91793469,-14.5806022782127,6.83215522766113,,,APF
155060,2021-08-01 07:08:24.020000+00:00,2459427.80355172,-1.86653904162786,3.94112372398376,,,APF
155060,2021-08-09 07:39:47+00:00,2459435.8216914,-0.846115088026745,1.45639741420746,0.1371,0.001,HIRES
155060,2021-08-15 10:11:39+00:00,2459441.92694647,1.90345443363663,1.49729669094086,0.1366,0.001,HIRES
155060,2021-08-17 08:58:13+00:00,2459443.87575266,0.71490368471285,1.3775554895401,0.1371,0.001,HIRES
155060,2021-08-20 09:06:08+00:00,2459446.88161743,-1.679228277611,1.67822098731995,0.1369,0.001,HIRES
155060,2021-08-23 08:44:08+00:00,2459449.86562944,-0.268538496617995,1.44683408737183,0.1369,0.001,HIRES
155060,2021-08-24 10:11:58+00:00,2459450.92703993,-2.71374446546967,1.55985879898071,0.1371,0.001,HIRES
155060,2021-08-25 09:24:27+00:00,2459451.89368666,-0.0917985297665462,1.48975300788879,0.1388,0.001,HIRES
155060,2021-08-29 05:33:19+00:00,2459455.73276389,0.990116136581184,1.32639837265015,0.1367,0.001,HIRES
155060,2021-08-30 08:37:15+00:00,2459456.86046581,0.434884271220343,1.49474132061005,0.1366,0.001,HIRES
155060,2021-09-12 05:27:32+00:00,2459469.72791843,-1.61319463482247,1.3383663892746,0.1348,0.001,HIRES
155060,2021-09-13 05:12:18+00:00,2459470.71723785,0.313586364091732,1.49167120456696,0.1356,0.001,HIRES
155060,2021-09-14 05:03:51+00:00,2459471.71138416,1.64020150121513,1.38104116916656,0.1359,0.001,HIRES
155060,2021-09-15 05:11:33+00:00,2459472.71669803,3.53992794191188,1.4893616437912,0.1363,0.001,HIRES
155060,2021-09-17 07:06:06+00:00,2459474.7965705,7.30681565963714,1.64617371559143,0.1361,0.001,HIRES
155060,2021-09-18 04:57:42+00:00,2459475.70701833,3.41016264342691,1.39746475219727,0.1344,0.001,HIRES
155060,2021-09-19 04:56:44+00:00,2459476.70619943,6.59750847827862,1.35465013980865,0.1373,0.001,HIRES
155060,2021-09-21 04:53:46+00:00,2459478.70412346,0.96564467663571,1.40662431716919,0.1367,0.001,HIRES
155060,2021-09-27 04:51:24+00:00,2459484.70206777,3.44544370794009,1.32807075977325,0.1364,0.001,HIRES
155060,2021-10-02 05:38:19+00:00,2459489.73444805,3.6258683000269,1.48120903968811,0.1359,0.001,HIRES
155060,2021-10-10 04:55:59+00:00,2459497.70478283,4.92104206532511,1.51338422298431,0.1339,0.001,HIRES
155060,2021-10-11 04:46:00+00:00,2459498.69771256,3.33507513303691,1.57294547557831,0.1358,0.001,HIRES
155060,2021-10-17 06:20:52+00:00,2459504.7633283,3.46043705767982,1.639857172966,0.1395,0.001,HIRES
155060,2021-10-19 04:37:54+00:00,2459506.6917108,7.19783095824918,1.661545753479,0.1409,0.001,HIRES
155060,2021-10-21 04:30:49+00:00,2459508.68665526,7.3189063510555,1.54902863502502,0.1389,0.001,HIRES
155060,2021-10-26 04:36:57+00:00,2459513.69081114,-0.889388106413573,1.76031565666199,0.1376,0.001,HIRES
155060,2021-10-29 04:24:26+00:00,2459516.68194937,5.20269686853768,1.51051020622253,0.1421,0.001,HIRES
155060,2021-11-23 04:21:36+00:00,2459541.67958809,-7.86318605897089,1.66225945949554,0.1453,0.001,HIRES
155060,2021-11-24 04:23:53+00:00,2459542.68117618,-3.5374252365814,1.87453293800354,0.1467,0.001,HIRES
155060,2021-11-25 04:17:45+00:00,2459543.67687432,-3.75254978477487,1.73479509353638,0.147,0.001,HIRES
155060,2021-12-11 14:09:35.050000+00:00,2459560.09109182,4.75196686235384,4.06515693664551,,,APF
155060,2021-12-17 14:16:27.190000+00:00,2459566.09599201,0.15179953661146,6.05943822860718,,,APF
155060,2021-12-18 13:59:42.090000+00:00,2459567.08427104,3.74909722900996,4.22985935211182,,,APF
155060,2022-01-11 13:15:43.430000+00:00,2459591.05498479,10.3251314882489,5.19365930557251,,,APF
155060,2022-01-12 13:39:15.100000+00:00,2459592.07076382,1.24239135711946,4.35529232025146,,,APF
155060,2022-01-13 12:15:53.850000+00:00,2459593.01205085,-98.7114318575318,56.4985961914062,,,APF
155060,2022-01-14 12:48:23.560000+00:00,2459594.03544788,-0.0487833816714982,6.02029323577881,,,APF
155060,2022-01-18 13:11:19.630000+00:00,2459598.05165501,2.16331532585821,3.74072885513306,,,APF
155060,2022-01-19 11:43:04.820000+00:00,2459598.99118704,-4.08952505544899,6.02283763885498,,,APF
155060,2022-01-21 11:52:35.080000+00:00,2459600.9971891,22.3753802025078,6.51368474960327,,,APF
155060,2022-01-23 13:16:23.040000+00:00,2459603.05531516,4.8391564854558,4.2757420539856,,,APF
155060,2022-01-25 11:34:27.010000+00:00,2459604.98452622,-4.68629449715037,5.28092432022095,,,APF
155060,2022-01-26 11:17:24.200000+00:00,2459605.97284825,-3.6422155668443,4.89655542373657,,,APF
155060,2022-01-27 11:27:08.260000+00:00,2459606.97970229,1.74148655567751,4.08274364471436,,,APF
155060,2022-01-28 11:38:51.480000+00:00,2459607.98712432,3.25297927760032,5.436927318573,,,APF
155060,2022-01-29 12:20:37.950000+00:00,2459609.01784635,-1.51612173875908,6.97530555725098,,,APF
155060,2022-01-30 11:01:33.440000+00:00,2459609.96210638,-0.795095196550115,4.79328775405884,,,APF
155060,2022-01-31 10:50:15.240000+00:00,2459610.95367241,11.614755459984,16.9676761627197,,,APF
155060,2022-02-11 14:10:12.780000+00:00,2459622.09366076,3.76076030010327,3.98398447036743,,,APF
155060,2022-02-13 13:57:17.990000+00:00,2459624.08485882,2.80328782234582,4.01769733428955,,,APF
155060,2022-02-14 14:07:54.050000+00:00,2459625.09248485,1.11746554476993,4.09300088882446,,,APF
155060,2022-02-20 14:00:49.640000+00:00,2459631.08758203,8.19098571334973,4.6036581993103,,,APF
155060,2022-02-26 13:38:11.210000+00:00,2459637.07198922,7.09594361669023,4.01920032501221,,,APF
155060,2022-02-28 13:32:18.080000+00:00,2459639.06823928,6.6915480543723,4.26333236694336,,,APF
155060,2022-03-01 13:36:59.940000+00:00,2459640.07166531,10.0467797049007,4.02968740463257,,,APF
155060,2022-03-03 10:47:18.670000+00:00,2459641.95253837,3.98553152024037,5.7775821685791,,,APF
155060,2022-03-08 13:36:52.500000+00:00,2459647.07202453,3.02116886858221,3.82583856582642,,,APF
155060,2022-03-11 11:42:56.340000+00:00,2459649.99297862,2.79030868607947,5.23805713653564,,,APF
155060,2022-03-16 10:30:40.500000+00:00,2459654.94301577,12.7608973870864,5.74371576309204,,,APF
155060,2022-04-01 12:54:33.840000+00:00,2459671.04385127,-4.49726636019994,4.33514070510864,,,APF
155060,2022-04-03 12:02:14.950000+00:00,2459673.00745533,8.81539812904185,4.1790566444397,,,APF
155060,2022-04-06 07:36:48.580000+00:00,2459675.82344742,-6.55161380670436,9.03459548950195,,,APF
155060,2022-04-08 12:42:35.940000+00:00,2459678.03569249,10.3207829434856,3.78553152084351,,,APF
155060,2022-04-17 12:30:39.020000+00:00,2459687.02807077,9.92565649342907,3.92022490501404,,,APF
155060,2022-04-20 10:54:46.970000+00:00,2459689.96154186,8.02590356348241,4.19695663452148,,,APF
155060,2022-04-26 10:34:48.590000+00:00,2459695.94764704,8.8895429388036,6.53652954101562,,,APF
155060,2022-04-29 11:04:01.700000+00:00,2459698.96825313,10.2229125256096,3.93794846534729,,,APF
155060,2022-04-30 11:59:26.360000+00:00,2459700.00668816,15.8917095696325,3.97649312019348,,,APF
155060,2022-05-01 07:33:54.280000+00:00,2459700.82237219,7.40821136945537,5.87625980377197,,,APF
155060,2022-05-06 11:58:37.030000+00:00,2459706.00633235,-1.01011308900694,4.33078193664551,,,APF
155060,2022-05-18 11:55:07.180000+00:00,2459718.00401972,0.714627507795424,4.10412883758545,,,APF
155060,2022-05-21 08:33:17.120000+00:00,2459720.8640208,3.21975252305624,4.18236637115479,,,APF
155060,2022-05-23 08:44:24.940000+00:00,2459722.87187687,16.023724322455,3.97584247589111,,,APF
155060,2022-05-24 11:45:30.630000+00:00,2459723.9976159,21.7558319739241,5.47539758682251,,,APF
155060,2022-05-26 11:51:12.120000+00:00,2459726.00154296,5.87540852741911,3.9434814453125,,,APF
155060,2022-06-02 07:53:11.050000+00:00,2459732.83627417,7.67838640938918,3.6782443523407,,,APF
155060,2022-06-03 11:46:55.630000+00:00,2459733.99840321,5.48515891959173,4.70845699310303,,,APF
155060,2022-06-08 09:13:20.850000+00:00,2459738.89191536,1.44529670333483,4.21711826324463,,,APF
155060,2022-06-14 08:07:58.410000+00:00,2459744.84643454,5.83740799183831,4.10416793823242,,,APF
155060,2022-06-19 14:42:56+00:00,2459750.11771503,-1.69125049157316,1.68155694007874,0.1462,0.001,HIRES
155060,2022-06-22 07:46:52.730000+00:00,2459752.83167078,4.38918418901772,4.11404180526733,,,APF
155060,2022-06-23 08:28:49.740000+00:00,2459753.86071381,13.0212885054611,4.72139072418213,,,APF
155060,2022-06-24 07:30:56.780000+00:00,2459754.82058984,11.5323265371338,4.37098789215088,,,APF
155060,2022-06-25 07:32:18.590000+00:00,2459755.82149487,11.9613344196152,4.22983455657959,,,APF
155060,2022-06-26 07:26:55.650000+00:00,2459756.8178729,6.43254616574691,4.67608308792114,,,APF
155060,2022-06-27 08:59:56.120000+00:00,2459757.88228193,2.49540821981292,4.241126537323,,,APF
155060,2022-06-29 08:32:44.270000+00:00,2459759.86339099,12.0923621563663,3.71244621276855,,,APF
155060,2022-06-30 08:56:30.310000+00:00,2459760.87989202,6.11686637543241,3.93965363502502,,,APF
155060,2022-07-01 09:15:55.050000+00:00,2459761.89331505,7.64810829096995,3.48711967468262,,,APF
155060,2022-07-02 09:05:31.950000+00:00,2459762.88601908,-0.596471340391877,3.77372145652771,,,APF
155060,2022-07-03 08:29:41.020000+00:00,2459763.86111911,14.0209352771496,3.91779565811157,,,APF
155060,2022-07-04 08:40:03.170000+00:00,2459764.86821914,20.5480423782493,4.54599142074585,,,APF
155060,2022-07-07 11:09:00.350000+00:00,2459767.97166624,3.07331473913559,6.55677223205566,,,APF
155060,2022-07-09 06:34:56.680000+00:00,2459769.78101729,-0.713664423303754,4.97062540054321,,,APF
155060,2022-07-10 07:40:26.090000+00:00,2459770.82669932,4.15387761397469,4.06607961654663,,,APF
155060,2022-07-11 07:29:18.170000+00:00,2459771.81894535,7.07382761861145,4.08475732803345,,,APF
155060,2022-07-12 08:12:01.430000+00:00,2459772.84855038,4.95815436328069,3.81561303138733,,,APF
155060,2022-07-13 09:31:10.290000+00:00,2459773.90352442,3.30741494106988,3.80693626403809,,,APF
155060,2022-07-14 09:04:51.050000+00:00,2459774.88525845,-1.84070493637637,3.77808976173401,,,APF
155060,2022-07-15 07:22:38.110000+00:00,2459775.81419447,-4.20770856619556,3.48906064033508,,,APF
155060,2022-07-18 06:55:22.750000+00:00,2459778.79518956,-4.83096176713236,4.47827816009521,,,APF
155060,2022-07-19 06:07:56.280000+00:00,2459779.76216459,-18.3917753761881,4.36767196655273,,,APF
155060,2022-07-20 06:58:13.010000+00:00,2459780.79700662,2.95774694222319,3.93669176101685,,,APF
155060,2022-07-21 06:40:53.900000+00:00,2459781.78494065,-2.14687163777045,3.82827115058899,,,APF
155060,2022-07-22 07:25:37.880000+00:00,2459782.81599668,0.965891210163905,4.1408896446228,,,APF
155060,2022-07-23 07:10:03.360000+00:00,2459783.80515571,-1.84568215861663,4.19216585159302,,,APF
155060,2022-07-25 06:46:04.260000+00:00,2459785.78862177,-0.447828865514777,4.14310216903687,,,APF
155060,2022-07-27 05:32:47.860000+00:00,2459787.73739983,-4.83311456868347,4.72616291046143,,,APF
155060,2022-07-28 06:29:00.880000+00:00,2459788.77636886,-6.91212712947018,4.51072072982788,,,APF
155060,2022-07-29 06:44:52.630000+00:00,2459789.78680789,-6.70297347124341,5.25325870513916,,,APF
155060,2022-07-30 05:31:06.930000+00:00,2459790.73631192,-12.1190056426577,4.64417839050293,,,APF
155060,2022-12-16 14:20:59.600000+00:00,2459930.09872697,8.50109378815011,4.06404638290405,,,APF
155060,2022-12-17 14:12:49.550000+00:00,2459931.09336,1.75522895017594,4.01306772232056,,,APF
155060,2022-12-18 14:03:53.610000+00:00,2459932.08712503,7.97727337629522,3.93702292442322,,,APF
155060,2022-12-19 14:13:35.490000+00:00,2459933.09408606,6.44739238354416,5.56708240509033,,,APF
155060,2022-12-25 14:24:51.760000+00:00,2459939.10177523,14.929622772783,4.14596223831177,,,APF
155060,2023-01-26 11:25:01.680000+00:00,2459970.97818311,16.8610680336366,5.36029767990112,,,APF
155060,2023-02-01 11:09:36.060000+00:00,2459976.96771427,2.75437952058129,4.02003479003906,,,APF
156141,2020-03-10 13:47:10+00:00,2458919.07573411,,,0.1232,0.001,HIRES
156141,2020-05-30 09:58:11+00:00,2458999.91615642,-25.3856811393021,1.80269336700439,0.1361,0.001,HIRES
156141,2020-06-02 11:47:33.580000+00:00,2459003.00104612,-17.1302583531509,1.84925031661987,,,APF
156141,2020-06-03 08:40:41.820000+00:00,2459003.87229912,-24.0892035163044,1.30058705806732,,,APF
156141,2020-06-06 08:07:14.240000+00:00,2459006.84932113,-20.8311002237414,3.19314956665039,,,APF
156141,2020-06-09 08:26:12.800000+00:00,2459009.86258213,-27.7217507128657,1.25302624702454,,,APF
156141,2020-06-10 10:38:52+00:00,2459010.94532718,,,0.1321,0.001,HIRES
156141,2020-06-10 11:04:57.070000+00:00,2459010.97237513,-26.7774104768577,1.2232540845871,,,APF
156141,2020-06-11 10:05:29.040000+00:00,2459011.93121014,-30.2816486939767,1.20376622676849,,,APF
156141,2020-06-12 07:59:47.780000+00:00,2459012.84153814,-33.6778297983579,2.57962727546692,,,APF
156141,2020-06-16 08:04:17.430000+00:00,2459016.84627615,-17.0791284594854,1.42646181583405,,,APF
156141,2020-06-18 08:51:04.660000+00:00,2459018.87955915,-21.4616790791215,1.16335785388947,,,APF
156141,2020-06-19 09:06:36.330000+00:00,2459019.88903115,-21.319478443062,1.27094852924347,,,APF
156141,2020-06-30 09:39:17+00:00,2459030.90409243,-17.9484413013912,1.1962296962738,0.1355,0.001,HIRES
156141,2020-07-06 06:16:51+00:00,2459036.76208562,-16.6522670890854,1.48754835128784,0.1374,0.001,HIRES
156141,2020-07-06 07:07:14+00:00,2459036.79708549,-17.7520414872754,1.6634064912796,0.1356,0.001,HIRES
156141,2020-07-06 08:35:55+00:00,2459036.85867125,-17.8392047971848,1.6134444475174,0.1331,0.001,HIRES
156141,2020-08-02 11:22:24+00:00,2459063.97589076,-12.0581667879193,1.94862985610962,0.1331,0.001,HIRES
156141,2020-08-25 05:22:54+00:00,2459086.72692,-18.0049269793515,1.28071200847626,0.1113,0.001,HIRES
156141,2020-08-26 05:37:01+00:00,2459087.73701882,-19.7899801643898,1.64716863632202,0.1332,0.001,HIRES
156141,2020-08-27 05:19:18+00:00,2459088.72369067,-17.8740078763875,1.1239515542984,0.1301,0.001,HIRES
156141,2020-08-28 09:31:55+00:00,2459089.89882583,-18.927132994771,1.04481673240662,0.1339,0.001,HIRES
156141,2020-08-29 05:20:09+00:00,2459090.72378407,-14.8353934952006,1.05989491939545,0.1352,0.001,HIRES
156141,2020-08-30 05:14:42+00:00,2459091.7202375,-20.7042883705593,1.11476123332977,0.133,0.001,HIRES
156141,2020-08-31 07:26:45+00:00,2459092.81172672,-18.9768124731857,1.15281760692596,0.1356,0.001,HIRES
156141,2020-09-02 07:08:06+00:00,2459094.79927441,-16.7497830355573,1.04567241668701,0.133,0.001,HIRES
156141,2020-09-05 09:37:40+00:00,2459097.90327902,-14.8745184376866,1.2253452539444,0.136,0.001,HIRES
156141,2020-09-07 05:15:13+00:00,2459099.72210106,-22.3325439662906,1.17233264446259,0.1356,0.001,HIRES
156141,2020-09-22 06:11:00+00:00,2459114.7595031,-13.9462675095274,1.12912714481354,0.1351,0.001,HIRES
156141,2020-09-28 05:28:51+00:00,2459120.73021222,-8.70165477597362,1.23334109783173,0.1333,0.001,HIRES
156141,2020-09-30 06:00:30+00:00,2459122.75205073,-9.51955582017023,1.11499643325806,0.1361,0.001,HIRES
156141,2020-10-01 06:46:45+00:00,2459123.78430785,-4.70578616164931,1.21564376354218,0.1365,0.001,HIRES
156141,2020-11-02 04:56:36+00:00,2459155.70884902,-14.8958064976666,1.95555353164673,0.1407,0.001,HIRES
156141,2020-11-30 06:18:00.870000+00:00,2459183.76976639,-34.3354578083309,7.69368457794189,,,APF
156141,2020-12-02 11:59:54.070000+00:00,2459186.01153639,-15.5893665902578,1.52131080627441,,,APF
156141,2020-12-04 12:04:08.200000+00:00,2459188.01420539,-17.7704848850431,1.73990714550018,,,APF
156141,2020-12-06 13:39:33.650000+00:00,2459190.08007039,-3.0403334703191,1.96102225780487,,,APF
156141,2020-12-08 13:47:07.340000+00:00,2459192.0862804,-20.5886372911257,1.82999074459076,,,APF
156141,2020-12-20 08:46:10.750000+00:00,2459203.87712741,-16.8027797874895,1.9790712594986,,,APF
156141,2021-01-09 09:44:40.860000+00:00,2459223.91794943,-5.2197218423405,3.41361355781555,,,APF
156141,2021-01-11 10:05:05.870000+00:00,2459225.93241243,-3.22251308992334,3.17631435394287,,,APF
156141,2021-01-14 14:01:19.300000+00:00,2459229.09579943,-14.7983772890025,1.59135437011719,,,APF
156141,2021-01-15 06:54:44.310000+00:00,2459229.80006043,-19.0291639973594,2.07368087768555,,,APF
156141,2021-01-18 02:19:32.850000+00:00,2459232.60871144,-7.74292574432781,2.40071392059326,,,APF
156141,2021-01-20 07:07:28.310000+00:00,2459234.80900344,-5.00845667202705,2.93937015533447,,,APF
156141,2021-01-22 07:43:39.330000+00:00,2459236.83356444,2.34171369304605,3.81385231018066,,,APF
156141,2021-02-08 13:38:26.450000+00:00,2459254.08018545,-6.41496247449166,1.90485286712646,,,APF
156141,2021-02-17 09:31:16.760000+00:00,2459262.90877345,-7.97873366006062,2.14066672325134,,,APF
156141,2021-02-22 16:03:18+00:00,2459268.17198654,-10.7278380854198,1.16424655914307,0.1402,0.001,HIRES
156141,2021-02-23 08:59:31.570000+00:00,2459268.88259546,-4.84212468955973,3.1107964515686,,,APF
156141,2021-02-23 16:08:25+00:00,2459269.17578858,-12.1635936376428,1.19658482074738,0.1337,0.001,HIRES
156141,2021-02-24 07:26:37.770000+00:00,2459269.82183746,-21.5917951732777,2.42167115211487,,,APF
156141,2021-02-26 12:22:11.450000+00:00,2459272.02705446,-17.0712768922172,1.41649663448334,,,APF
156141,2021-03-01 08:04:50.450000+00:00,2459274.84842446,-13.0312607389792,1.76000905036926,,,APF
156141,2021-03-14 08:29:50.730000+00:00,2459287.86566946,-8.60906369712094,1.62385833263397,,,APF
156141,2021-03-22 08:03:12.930000+00:00,2459295.84657746,-6.20390126765527,1.55313777923584,,,APF
156141,2021-03-22 15:48:54+00:00,2459296.16173653,0.467607988524739,1.26958549022675,0.1371,0.001,HIRES
156141,2021-03-27 06:32:05.010000+00:00,2459300.78359846,-16.9623310857451,1.32648694515228,,,APF
156141,2021-03-29 07:27:24.890000+00:00,2459302.82194446,-11.4775742315804,1.46800649166107,,,APF
156141,2021-03-31 09:16:52.430000+00:00,2459304.89818346,-13.0703503922596,1.41535103321075,,,APF
156141,2021-04-02 09:25:55.020000+00:00,2459306.90424946,-15.5781337034372,1.68272435665131,,,APF
156141,2021-04-04 09:27:14.860000+00:00,2459308.90485246,-17.9614779347076,1.61887621879578,,,APF
156141,2021-04-10 08:10:41.820000+00:00,2459314.85127746,7.58102077414904,1.92132127285004,,,APF
156141,2021-04-12 08:39:07.600000+00:00,2459316.87194846,-5.6111981020149,1.30155754089355,,,APF
156141,2021-04-14 08:47:11.960000+00:00,2459318.87742246,-25.4284100876764,2.36751222610474,,,APF
156141,2021-04-16 08:49:37.040000+00:00,2459320.87905445,-12.0560635999229,1.46680629253387,,,APF
156141,2021-04-18 08:59:32.960000+00:00,2459322.88589445,-2.41677301847778,1.38975024223328,,,APF
156141,2021-04-20 09:00:16.910000+00:00,2459324.88706245,-9.76455845969783,1.55802345275879,,,APF
156141,2021-04-22 09:45:54.510000+00:00,2459326.91805645,-4.8553189633648,1.54856693744659,,,APF
156141,2021-04-24 09:55:24.760000+00:00,2459328.92395845,-8.28821030330109,2.65193605422974,,,APF
156141,2021-04-27 08:29:25.530000+00:00,2459331.86548645,-15.7534514603132,1.57050907611847,,,APF
156141,2021-04-29 08:40:01.750000+00:00,2459333.87188645,-9.70576132141858,1.74073266983032,,,APF
156141,2021-05-01 08:46:53.960000+00:00,2459335.88247545,-5.08289468787994,3.69834327697754,,,APF
156141,2021-05-03 09:24:47.530000+00:00,2459337.90277544,-10.0357083916196,1.54121816158295,,,APF
156141,2021-05-06 07:27:04.140000+00:00,2459340.82134144,-9.8517983133946,1.36421549320221,,,APF
156141,2021-05-08 07:59:23.200000+00:00,2459342.84195444,-10.8056071075571,1.6681045293808,,,APF
156141,2021-05-09 06:16:18.670000+00:00,2459343.77259144,-16.4651274470405,1.66611838340759,,,APF
156141,2021-05-11 06:29:46.820000+00:00,2459345.78201244,-15.1923189268265,1.52186894416809,,,APF
156141,2021-05-13 07:28:19.700000+00:00,2459347.82230244,-1.18194910742127,1.21302843093872,,,APF
156141,2021-05-15 07:55:26.540000+00:00,2459349.84133044,-17.171401932394,2.29728698730469,,,APF
156141,2021-05-18 05:37:13.200000+00:00,2459352.74499043,-11.1673324688093,2.1670925617218,,,APF
156141,2021-05-20 10:48:44+00:00,2459354.95248921,-0.704783673880442,1.32490813732147,0.142,0.001,HIRES
156141,2021-05-25 06:34:39.080000+00:00,2459359.78534343,-7.14437198742152,1.46795427799225,,,APF
156141,2021-05-26 05:21:30.740000+00:00,2459360.73419943,-4.18703626332529,1.37990856170654,,,APF
156141,2021-05-29 08:01:41.260000+00:00,2459363.84542942,-5.34262672349904,1.64106500148773,,,APF
156141,2021-05-30 07:00:58.630000+00:00,2459364.80303542,-9.26957468290215,1.64010059833527,,,APF
156141,2021-05-31 07:54:51.870000+00:00,2459365.84062942,-7.61402406944687,1.39583170413971,,,APF
156141,2021-06-01 06:35:08.330000+00:00,2459366.78580542,-12.6364131991651,1.44938766956329,,,APF
156141,2021-06-02 07:07:09.660000+00:00,2459367.80739342,-3.43159359809854,1.25200593471527,,,APF
156141,2021-06-02 11:11:40+00:00,2459367.96715995,-1.3274768878865,1.7732355594635,0.1436,0.001,HIRES
156141,2021-06-03 07:44:52.230000+00:00,2459368.83340242,-6.41973071828959,1.2353982925415,,,APF
156141,2021-06-03 08:41:00+00:00,2459368.86252253,-3.20337960331967,1.53661298751831,0.1445,0.001,HIRES
156141,2021-06-04 06:21:36.310000+00:00,2459369.77592842,-8.30316739341073,1.54054665565491,,,APF
156141,2021-06-05 06:18:50.430000+00:00,2459370.77367342,-6.39019924203939,1.49878370761871,,,APF
156141,2021-06-06 07:05:37.840000+00:00,2459371.80673141,-8.76707028169553,1.28977417945862,,,APF
156141,2021-06-07 07:44:23.690000+00:00,2459372.83401341,-7.48669394792803,1.60392451286316,,,APF
156141,2021-06-08 05:26:15.290000+00:00,2459373.73740841,-15.613699756332,2.12233090400696,,,APF
156141,2021-06-09 08:05:55.250000+00:00,2459374.84816341,-7.60076441149954,2.1788604259491,,,APF
156141,2021-06-11 08:43:50.980000+00:00,2459376.87467341,-1.29220432832837,1.37873017787933,,,APF
156141,2021-06-12 07:22:31.390000+00:00,2459377.80776841,-20.0400961171078,13.4815225601196,,,APF
156141,2021-06-12 14:43:48+00:00,2459378.11592564,1.24128174971327,1.0572646856308,0.1447,0.001,HIRES
156141,2021-06-13 09:30:22+00:00,2459378.89758541,2.6029381592395,1.06726515293121,0.1423,0.001,HIRES
156141,2021-06-13 10:24:02.580000+00:00,2459378.94406641,-2.31841448770077,1.25313282012939,,,APF
156141,2021-06-14 06:34:25.440000+00:00,2459379.77613141,-27.122889561586,2.60483884811401,,,APF
156141,2021-06-14 13:09:19+00:00,2459380.04971729,0.0952434887762811,1.10811507701874,0.1434,0.001,HIRES
156141,2021-06-15 05:58:27.930000+00:00,2459380.7597354,-11.439667874171,2.20413827896118,,,APF
156141,2021-06-15 05:58:27.930000+00:00,2459380.7597354,-11.439667874171,2.20413827896118,,,APF
156141,2021-06-16 06:58:22.190000+00:00,2459381.8027944,-6.58646455115532,1.92781293392181,,,APF
156141,2021-06-16 12:36:34+00:00,2459382.02827917,-0.766784639719812,1.50670158863068,0.1417,0.001,HIRES
156141,2021-06-17 06:31:17.120000+00:00,2459382.7823824,-6.11712621871019,1.27806854248047,,,APF
156141,2021-06-18 07:01:08.840000+00:00,2459383.8030114,-13.0083255106773,1.49135756492615,,,APF
156141,2021-06-19 06:53:20.700000+00:00,2459384.7977494,-8.61761994529252,1.52392911911011,,,APF
156141,2021-06-20 06:58:50.280000+00:00,2459385.8014814,1.0680517716751,1.196493268013,,,APF
156141,2021-06-21 08:38:19+00:00,2459386.86168184,-0.861039675957308,1.10260319709778,0.1434,0.001,HIRES
156141,2021-06-22 06:52:19.300000+00:00,2459387.7970234,-4.05151392773316,1.97140634059906,,,APF
156141,2021-06-22 07:46:06+00:00,2459387.82686143,0.384429173709363,1.30987274646759,0.1449,0.001,HIRES
156141,2021-06-23 06:10:29.840000+00:00,2459388.76804639,3.28246856468128,1.79221928119659,,,APF
156141,2021-06-23 09:46:28+00:00,2459388.90863644,-0.307943741031079,1.15076434612274,0.1432,0.001,HIRES
156141,2021-06-24 07:31:35.140000+00:00,2459389.82389639,-2.73552142098819,1.38844048976898,,,APF
156141,2021-06-24 09:29:57+00:00,2459389.89719522,2.917135782913,1.09863948822021,0.1433,0.001,HIRES
156141,2021-06-25 06:56:54.220000+00:00,2459390.80070739,-9.36275209939972,1.20352077484131,,,APF
156141,2021-06-26 06:56:53.580000+00:00,2459391.80013439,-5.30910241241483,1.49393224716187,,,APF
156141,2021-06-27 07:07:39.330000+00:00,2459392.80754739,-9.17949805934116,1.49772834777832,,,APF
156141,2021-06-28 06:10:16.740000+00:00,2459393.76756539,2.97156615022048,1.36702930927277,,,APF
156141,2021-06-29 06:24:20.770000+00:00,2459394.77596339,1.74381507156591,1.75742673873901,,,APF
156141,2021-06-30 06:18:56.880000+00:00,2459395.77380439,1.31351701991599,1.20599448680878,,,APF
156141,2021-07-01 08:10:47.520000+00:00,2459396.84831338,0.750492592606434,1.42598569393158,,,APF
156141,2021-07-02 06:47:20.960000+00:00,2459397.79349338,-8.11081797750338,1.12664473056793,,,APF
156141,2021-07-03 06:41:35.430000+00:00,2459398.78961138,2.43640673440791,1.29161512851715,,,APF
156141,2021-07-04 06:37:25.940000+00:00,2459399.78664438,0.610667239591854,1.32239878177643,,,APF
156141,2021-07-04 09:08:05+00:00,2459399.88229189,2.96966604700038,1.13969755172729,0.1431,0.001,HIRES
156141,2021-07-06 05:54:04.020000+00:00,2459401.75656638,-2.02191436965899,1.22333681583405,,,APF
156141,2021-07-07 06:28:19.240000+00:00,2459402.78006938,1.19846674282193,1.21057093143463,,,APF
156141,2021-07-09 06:24:40.160000+00:00,2459404.77799037,2.47117828261172,1.38499295711517,,,APF
156141,2021-07-09 11:55:25+00:00,2459404.99813956,4.93571562924491,1.09301578998566,0.1426,0.001,HIRES
156141,2021-07-10 06:19:05.610000+00:00,2459405.77371537,0.590085458387597,1.39930331707001,,,APF
156141,2021-07-11 05:51:34.470000+00:00,2459406.75439537,2.07389234032763,1.4015394449234,,,APF
156141,2021-07-11 09:59:15+00:00,2459406.91761225,6.97404821356437,1.0954042673111,0.1414,0.001,HIRES
156141,2021-07-13 06:17:48.480000+00:00,2459408.77335937,-0.758830003992389,1.28721678256989,,,APF
156141,2021-07-13 11:33:21+00:00,2459408.98291922,2.36910769552177,1.078932762146,0.1437,0.001,HIRES
156141,2021-07-14 11:27:54+00:00,2459409.97989561,-4.6455154677125,1.1461945772171,0.1418,0.001,HIRES
156141,2021-07-16 06:04:40.130000+00:00,2459411.76371136,-8.78653349459788,1.25145542621613,,,APF
156141,2021-07-16 12:33:58+00:00,2459412.02640686,0.989956508788452,1.14157152175903,0.1424,0.001,HIRES
156141,2021-07-17 06:08:57.310000+00:00,2459412.76716936,-4.62098663770974,1.23077261447906,,,APF
156141,2021-07-17 11:24:41+00:00,2459412.97706496,-0.988209404124041,1.09476435184479,0.1406,0.001,HIRES
156141,2021-07-18 06:19:04.140000+00:00,2459413.77393836,-2.61936561940719,1.49842059612274,,,APF
156141,2021-07-18 10:53:16+00:00,2459413.95589418,0.944937331458453,1.11355030536652,0.1432,0.001,HIRES
156141,2021-07-19 06:07:24.420000+00:00,2459414.76524436,-12.0282763612517,3.79447245597839,,,APF
156141,2021-07-19 11:50:21+00:00,2459414.99617047,3.6938337736564,1.23638951778412,0.1453,0.001,HIRES
156141,2021-07-20 06:12:09.520000+00:00,2459415.76890036,0.494652434361014,1.30487942695618,,,APF
156141,2021-07-21 05:44:25.700000+00:00,2459416.74959336,1.44945860856644,1.45778596401215,,,APF
156141,2021-07-22 06:44:26.980000+00:00,2459417.79134035,4.34956473876142,1.28286290168762,,,APF
156141,2021-07-23 05:55:05.290000+00:00,2459418.75716135,5.501675628486,1.44066643714905,,,APF
156141,2021-07-24 06:12:49.780000+00:00,2459419.76935935,5.02540911886501,1.44660723209381,,,APF
156141,2021-07-25 05:59:31.150000+00:00,2459420.75978735,11.0327096012278,1.46178555488586,,,APF
156141,2021-07-25 08:29:12+00:00,2459420.85614198,9.53188296074712,1.19590580463409,0.1424,0.001,HIRES
156141,2021-07-26 06:01:58.860000+00:00,2459421.76175435,8.61143746817118,1.5221209526062,,,APF
156141,2021-07-27 10:02:09+00:00,2459422.91974063,4.85733772519035,1.19510686397552,0.1442,0.001,HIRES
156141,2021-07-29 05:45:47+00:00,2459424.75066734,0.0227303893977949,1.40371763706207,,,APF
156141,2021-07-30 07:22:16.510000+00:00,2459425.81772834,-2.72849155032649,1.27138328552246,,,APF
156141,2021-07-31 08:06:14.230000+00:00,2459426.84890934,-4.39377698660479,3.09028625488281,,,APF
156141,2021-08-01 06:03:46.170000+00:00,2459427.76313434,-3.44964253026513,1.26458263397217,,,APF
156141,2021-08-09 07:34:10+00:00,2459435.81673677,5.83852940043736,1.03294658660889,0.1435,0.001,HIRES
156141,2021-08-15 09:44:37+00:00,2459441.90748629,1.30140952743645,1.03998875617981,0.1436,0.001,HIRES
156141,2021-08-17 08:49:15+00:00,2459443.86894012,2.30137143064309,0.989307940006256,0.1423,0.001,HIRES
156141,2021-08-23 08:47:10+00:00,2459449.86768448,1.99981272507559,0.966189920902252,0.1464,0.001,HIRES
156141,2021-08-24 09:06:22+00:00,2459450.88139291,3.2118844816105,1.18365597724915,0.1447,0.001,HIRES
156141,2021-08-25 09:09:46+00:00,2459451.88369047,3.27484607518138,1.04648494720459,0.1461,0.001,HIRES
156141,2021-08-26 08:07:02+00:00,2459452.83980695,3.36152904476379,1.105921626091,0.1454,0.001,HIRES
156141,2021-08-29 05:35:53+00:00,2459455.73465051,3.87591453355543,1.05457997322083,0.1444,0.001,HIRES
156141,2021-08-30 08:19:46+00:00,2459456.84881362,2.728894980818,1.14946234226227,0.1419,0.001,HIRES
156141,2021-09-06 11:52:53.300000+00:00,2459464.00617928,10.9608722186409,1.98194122314453,,,APF
156141,2021-09-08 10:10:15.540000+00:00,2459465.93423828,-1.10914486487911,2.03552937507629,,,APF
156141,2021-09-11 11:13:42.180000+00:00,2459468.97921627,11.8939841482563,2.16154766082764,,,APF
156141,2021-09-13 05:17:11+00:00,2459470.72176655,7.72216612373035,1.2508248090744,0.1434,0.001,HIRES
156141,2021-09-13 09:32:25.060000+00:00,2459470.90827227,3.39844753401101,1.83150398731232,,,APF
156141,2021-09-14 05:06:30+00:00,2459471.71429825,12.5902909431714,1.14119470119476,0.1449,0.001,HIRES
156141,2021-09-14 11:02:06.370000+00:00,2459471.97063126,-1.29420147504446,1.44234049320221,,,APF
156141,2021-09-17 07:10:29+00:00,2459474.80221914,4.65510840253189,1.31834781169891,0.1423,0.001,HIRES
156141,2021-09-18 05:00:58+00:00,2459475.71105862,9.05846937799097,1.32510197162628,0.1422,0.001,HIRES
156141,2021-09-19 04:59:35+00:00,2459476.70956403,9.04849301471019,1.21770679950714,0.1454,0.001,HIRES
156141,2021-09-25 06:59:48+00:00,2459482.79346595,10.2798194858099,1.08814346790314,0.146,0.001,HIRES
156141,2021-09-30 10:40:33.990000+00:00,2459487.95595123,-3.01063665938883,1.68939101696014,,,APF
156141,2021-10-02 06:02:38+00:00,2459489.75415347,11.2813618668319,1.23072421550751,0.1445,0.001,HIRES
156141,2021-10-11 05:07:36+00:00,2459498.71625639,5.08968489850114,1.18560671806335,0.1451,0.001,HIRES
156141,2021-10-11 08:30:28.320000+00:00,2459498.86555221,-24.9965866142413,2.83300566673279,,,APF
156141,2021-10-14 09:38:17.110000+00:00,2459501.91213821,-6.00366848334252,1.99598169326782,,,APF
156141,2021-10-17 06:06:52+00:00,2459504.75703318,8.79729225961982,1.21179890632629,0.1473,0.001,HIRES
156141,2021-10-19 04:56:00+00:00,2459506.70788939,13.55249528862,1.24846589565277,0.149,0.001,HIRES
156141,2021-10-21 04:41:55+00:00,2459508.69794816,14.1202801143362,1.27692866325378,0.147,0.001,HIRES
156141,2021-10-26 05:09:05+00:00,2459513.71729148,9.86315592077282,1.26346707344055,0.1447,0.001,HIRES
156141,2021-10-29 04:36:19+00:00,2459516.69404039,11.2349578573915,1.15931832790375,0.1471,0.001,HIRES
156141,2021-10-30 07:23:15.830000+00:00,2459517.81940118,-1.57242120889089,1.78379559516907,,,APF
156141,2021-10-31 11:56:13.160000+00:00,2459519.00780617,-5.86253551827228,1.99216651916504,,,APF
156141,2021-11-06 06:53:51.270000+00:00,2459524.79727416,-25.8373266970516,3.61530637741089,,,APF
156141,2021-11-08 05:39:16.570000+00:00,2459526.74598916,-4.84082688011166,2.89009618759155,,,APF
156141,2021-11-12 07:28:22.230000+00:00,2459530.82293515,2.80508419575815,1.7212165594101,,,APF
156141,2021-11-13 07:49:23.050000+00:00,2459531.83712515,9.48225691952857,1.64049434661865,,,APF
156141,2021-11-14 11:45:06.170000+00:00,2459533.00092314,0.124422257884556,1.51344203948975,,,APF
156141,2021-11-17 11:00:30.200000+00:00,2459535.97033214,1.83709419439685,1.63927161693573,,,APF
156141,2021-11-18 06:37:09.830000+00:00,2459536.78678814,1.24249396193753,1.83116602897644,,,APF
156141,2021-11-22 06:28:52.490000+00:00,2459540.78067513,-4.38685194651814,2.06351709365845,,,APF
156141,2021-11-23 04:24:45+00:00,2459541.6867259,4.43817019185814,1.28640079498291,0.1436,0.001,HIRES
156141,2021-11-23 10:46:40.140000+00:00,2459541.95993512,-2.19056014065527,2.21644973754883,,,APF
156141,2021-11-24 04:27:18+00:00,2459542.68861168,5.76857920480332,1.15700840950012,0.1456,0.001,HIRES
156141,2021-11-25 04:23:10+00:00,2459543.68565932,2.76409785680841,1.29752373695374,0.144,0.001,HIRES
156141,2021-11-25 10:41:00.700000+00:00,2459543.95719012,5.73287682453808,1.82028520107269,,,APF
156141,2021-11-27 06:42:32.290000+00:00,2459545.78925812,-12.3705337507612,2.3453540802002,,,APF
156141,2021-11-28 05:42:37.400000+00:00,2459546.74908311,1.76648111801979,1.83225727081299,,,APF
156141,2021-11-29 06:11:54.600000+00:00,2459547.76975311,3.25835479152877,1.73895359039307,,,APF
156141,2021-11-30 05:15:57.050000+00:00,2459548.73092011,-5.15215239142389,1.52969610691071,,,APF
156141,2021-12-01 10:03:17.860000+00:00,2459549.93044611,22.9180182272033,2.47077012062073,,,APF
156141,2021-12-02 06:13:48.570000+00:00,2459550.77139211,0.210100458337754,1.71877193450928,,,APF
156141,2021-12-03 02:29:09.710000+00:00,2459551.6146641,-6.32947411385211,1.69304502010345,,,APF
156141,2021-12-04 03:38:49.790000+00:00,2459552.6637251,5.99689627028037,1.5504777431488,,,APF
156141,2021-12-05 02:25:12.590000+00:00,2459553.6122291,0.73500397094514,1.58276045322418,,,APF
156141,2021-12-12 04:34:56.270000+00:00,2459560.70367008,0.878050896039976,2.86454319953918,,,APF
156141,2021-12-18 12:57:45.930000+00:00,2459567.05180007,4.3437889853086,1.45816349983215,,,APF
156141,2021-12-19 09:16:02.140000+00:00,2459567.89781307,0.25856358844573,2.06084322929382,,,APF
156141,2022-01-14 07:31:36.520000+00:00,2459593.82048501,22.5044213565333,2.97513842582703,,,APF
156141,2022-01-15 07:06:52.980000+00:00,2459594.801946,5.73127533300844,5.44713401794434,,,APF
156141,2022-01-18 07:18:35.190000+00:00,2459597.817252,-5.06824900168577,2.10181379318237,,,APF
156141,2022-01-20 13:44:10.530000+00:00,2459600.08415299,13.1730466975765,1.34731721878052,,,APF
156141,2022-01-21 13:21:36+00:00,2459601.06855199,8.54498936818272,2.58682632446289,,,APF
156141,2022-01-23 02:45:44.630000+00:00,2459602.62692098,5.76089410250613,1.928466796875,,,APF
156141,2022-01-25 07:06:24.690000+00:00,2459604.80802098,-1.61625678471996,1.61048495769501,,,APF
156141,2022-01-26 13:06:56.860000+00:00,2459606.05854197,2.6175761744004,1.52848541736603,,,APF
156141,2022-01-27 06:09:01.130000+00:00,2459606.76793897,21.281069687285,2.00149965286255,,,APF
156141,2022-01-28 12:56:02.660000+00:00,2459608.05000997,18.0603267592062,2.28167963027954,,,APF
156141,2022-01-29 06:44:34.480000+00:00,2459608.79240597,-0.0588271089509113,1.5636533498764,,,APF
156141,2022-01-30 02:31:35.950000+00:00,2459609.61713897,2.02535804733048,1.8420649766922,,,APF
156141,2022-01-31 12:44:13.410000+00:00,2459611.04197496,8.15687235828869,2.80246376991272,,,APF
156141,2022-02-07 05:50:07.450000+00:00,2459617.75466894,6.22835206341809,1.66180551052094,,,APF
156141,2022-02-08 08:25:51.160000+00:00,2459618.86324194,5.75977728779303,1.36476218700409,,,APF
156141,2022-02-09 10:51:45.020000+00:00,2459619.96460494,3.75967026375049,1.4102395772934,,,APF
156141,2022-02-13 05:09:51.450000+00:00,2459623.72769293,15.1796148794949,1.82288599014282,,,APF
156141,2022-02-20 13:29:33.370000+00:00,2459631.07606091,15.3762411839421,1.86149346828461,,,APF
156141,2022-02-21 14:54:31+00:00,2459632.12447047,11.669117778035,1.17809760570526,0.1434,0.001,HIRES
156141,2022-03-01 09:06:06.820000+00:00,2459639.89080988,7.58837537982681,1.4877735376358,,,APF
156141,2022-03-02 11:26:24.110000+00:00,2459640.98988788,18.1606841653226,1.80779385566711,,,APF
156141,2022-03-03 10:16:21.540000+00:00,2459641.94464888,-5.58976340122226,3.52065491676331,,,APF
156141,2022-03-08 12:26:17.590000+00:00,2459647.02975986,10.315498516608,1.45337748527527,,,APF
156141,2022-03-10 07:56:25.200000+00:00,2459648.84253486,-10.4025211863469,2.10585188865662,,,APF
156141,2022-03-11 10:41:41.990000+00:00,2459649.95689985,4.66306730136671,1.70234847068787,,,APF
156141,2022-03-16 09:59:39.340000+00:00,2459654.92796684,-2.7029744775136,2.00938868522644,,,APF
156141,2022-03-16 15:55:59+00:00,2459655.16632142,13.1506099775637,1.28017294406891,0.1397,0.001,HIRES
156141,2022-03-17 12:58:10.720000+00:00,2459656.05841984,17.407823795284,8.37104225158691,,,APF
156141,2022-03-18 09:06:22.140000+00:00,2459656.89117783,9.70541346696574,1.61997950077057,,,APF
156141,2022-03-18 13:30:21+00:00,2459657.06571354,11.4348335554178,1.21059310436249,0.1415,0.001,HIRES
156141,2022-03-19 09:38:45.810000+00:00,2459657.91014983,62.574472150117,12.4157543182373,,,APF
156141,2022-03-22 15:45:42+00:00,2459661.16031454,13.4598549421287,1.26703524589539,0.1376,0.001,HIRES
156141,2022-03-23 15:38:47+00:00,2459662.15558252,8.81707002467908,1.33547556400299,0.1383,0.001,HIRES
156141,2022-03-25 09:44:54.480000+00:00,2459663.91761281,3.20691608199596,1.46064758300781,,,APF
156141,2022-04-02 09:03:37.540000+00:00,2459671.88871978,8.53722057797786,1.54183006286621,,,APF
156141,2022-04-02 15:39:24+00:00,2459672.15486229,8.71891650018378,1.29105520248413,0.1418,0.001,HIRES
156141,2022-04-03 08:10:57.550000+00:00,2459672.85538678,-4.08317988521329,3.8773992061615,,,APF
156141,2022-04-04 08:53:46.260000+00:00,2459673.88213478,11.2868058664469,1.96403276920319,,,APF
156141,2022-04-05 08:32:12.330000+00:00,2459674.86705477,1.20228825968781,2.28859162330627,,,APF
156141,2022-04-06 08:29:15.080000+00:00,2459675.86405677,-3.02566240105334,3.23882985115051,,,APF
156141,2022-04-08 08:42:45.400000+00:00,2459677.87461276,6.05571651678045,1.6813497543335,,,APF
156141,2022-04-09 08:43:26.350000+00:00,2459678.87470576,10.0925865030934,1.53636050224304,,,APF
156141,2022-04-11 08:03:25.420000+00:00,2459680.84671975,4.63546045688346,1.97099411487579,,,APF
156141,2022-04-11 14:37:55+00:00,2459681.11373047,10.1887906808803,1.47188448905945,0.1427,0.001,HIRES
156141,2022-04-17 09:49:13.590000+00:00,2459686.92065273,-7.54823148314103,1.59743070602417,,,APF
156141,2022-04-20 09:52:17.190000+00:00,2459689.92226072,5.13932221423108,1.57804787158966,,,APF
156141,2022-04-24 08:55:35.620000+00:00,2459693.88317471,7.29019355146054,1.75703740119934,,,APF
156141,2022-04-25 07:19:00+00:00,2459694.8161957,7.52476341586882,1.56834506988525,,,APF
156141,2022-04-26 09:32:56.040000+00:00,2459695.9085557,4.70320511710092,2.28134369850159,,,APF
156141,2022-04-27 07:12:42.110000+00:00,2459696.8121907,-5.15537730974321,1.69416701793671,,,APF
156141,2022-04-28 07:12:42.830000+00:00,2459697.81156569,17.7593479903817,10.1286344528198,,,APF
156141,2022-04-29 10:31:02.450000+00:00,2459698.94930669,9.95901622336343,1.45032930374146,,,APF
156141,2022-05-01 06:43:11.810000+00:00,2459700.79152968,9.10079146111042,2.16291928291321,,,APF
156141,2022-05-02 07:55:06.390000+00:00,2459701.84158668,12.5124890604305,1.49737906455994,,,APF
156141,2022-05-04 08:08:12.790000+00:00,2459703.85011667,-1.17093146121445,1.62259602546692,,,APF
156141,2022-05-06 09:52:22.980000+00:00,2459705.92253466,1.0091257369184,1.46043920516968,,,APF
156141,2022-05-10 15:00:05+00:00,2459710.12760108,5.0011404670926,1.19305026531219,0.1378,0.001,HIRES
156141,2022-05-12 08:11:01.840000+00:00,2459711.85100764,-0.156633156484597,1.78893673419952,,,APF
156141,2022-05-14 08:32:21.210000+00:00,2459713.86673663,6.2959247015034,1.40262937545776,,,APF
156141,2022-05-15 11:19:49.340000+00:00,2459714.98311363,9.71316752852195,1.43751084804535,,,APF
156141,2022-05-16 07:44:42.330000+00:00,2459715.83194663,22.8300931346119,2.17836332321167,,,APF
156141,2022-05-17 08:26:12.800000+00:00,2459716.86258262,-2.09280535636577,1.68275892734528,,,APF
156141,2022-05-19 08:51:36.410000+00:00,2459718.87957461,8.37083708774498,1.46247696876526,,,APF
156141,2022-05-20 07:57:03+00:00,2459719.84275861,6.7144717638785,1.69824266433716,,,APF
156141,2022-05-21 07:32:59.690000+00:00,2459720.82576861,7.32454817897036,1.57211911678314,,,APF
156141,2022-05-23 08:11:07.450000+00:00,2459722.8521016,1.19639538685774,1.47430789470673,,,APF
156141,2022-05-24 07:32:31.620000+00:00,2459723.82506559,5.72939474025096,1.56174540519714,,,APF
156141,2022-05-25 07:55:06.530000+00:00,2459724.84077259,4.75889453780003,1.33722460269928,,,APF
156141,2022-05-26 07:46:51.260000+00:00,2459725.83501059,2.22541620118308,1.53615260124207,,,APF
156141,2022-05-30 07:37:29.990000+00:00,2459729.82718057,14.7972966077288,1.64107143878937,,,APF
156141,2022-06-01 07:10:55.750000+00:00,2459731.80988156,-1.30349623539643,1.40031135082245,,,APF
156141,2022-06-02 07:25:38.860000+00:00,2459732.81907256,-0.438774266125988,1.57575511932373,,,APF
156141,2022-06-03 08:02:22.460000+00:00,2459733.84224655,4.02994895302645,1.63108491897583,,,APF
156141,2022-06-07 07:23:43.800000+00:00,2459737.81867954,13.5360480071985,1.47679173946381,,,APF
156141,2022-06-08 07:13:48.840000+00:00,2459738.81158753,10.6338146816613,1.33269822597504,,,APF
156141,2022-06-08 10:20:09+00:00,2459738.9325591,13.9876790599907,1.23319947719574,0.1441,0.001,HIRES
156141,2022-06-09 08:15:09.650000+00:00,2459739.85426353,0.0173868568804137,2.18338942527771,,,APF
156141,2022-06-10 09:42:25+00:00,2459740.90631518,10.8044028575717,1.16582131385803,0.1443,0.001,HIRES
156141,2022-06-11 06:52:02.060000+00:00,2459741.79667752,7.14408622781093,1.61835074424744,,,APF
156141,2022-06-12 07:10:07.240000+00:00,2459742.80891452,15.345174529948,1.67089128494263,,,APF
156141,2022-06-13 08:24:55.030000+00:00,2459743.85962451,22.5268496173622,1.87537837028503,,,APF
156141,2022-06-14 07:34:59.380000+00:00,2459744.82504451,8.60032187978782,1.5566737651825,,,APF
156141,2022-06-15 08:39:42.600000+00:00,2459745.8718885,15.9361610273551,1.25601947307587,,,APF
156141,2022-06-16 07:42:30.180000+00:00,2459746.8314645,3.86839842475167,1.49120914936066,,,APF
156141,2022-06-19 07:08:27.680000+00:00,2459749.80816749,4.05084377107727,1.31469297409058,,,APF
156141,2022-06-20 06:54:23.220000+00:00,2459750.79832248,8.96244571340112,1.25259578227997,,,APF
156141,2022-06-22 06:46:33.020000+00:00,2459752.79255647,9.43961197698336,1.50616681575775,,,APF
156141,2022-06-23 06:52:15.180000+00:00,2459753.79669347,0.970036594833084,1.51389718055725,,,APF
156141,2022-06-24 06:57:58.830000+00:00,2459754.80064546,2.88641136272343,1.3496767282486,,,APF
156141,2022-06-25 06:59:22.210000+00:00,2459755.80224746,-0.703212195087859,1.39385271072388,,,APF
156141,2022-06-26 06:53:59.080000+00:00,2459756.79799446,6.53903497328591,1.34803557395935,,,APF
156141,2022-06-27 06:20:05.470000+00:00,2459757.77426145,1.11503826253312,1.70569884777069,,,APF
156141,2022-06-28 09:21:14.910000+00:00,2459758.90010045,10.3798064893224,1.26963663101196,,,APF
156141,2022-06-29 06:53:46.930000+00:00,2459759.79800044,6.50421293860253,1.49387073516846,,,APF
156141,2022-06-30 06:40:11.930000+00:00,2459760.78858544,1.46267804150473,1.46805572509766,,,APF
156141,2022-07-01 06:46:55.160000+00:00,2459761.79342943,12.5243880465888,1.25729715824127,,,APF
156141,2022-07-02 07:02:35.170000+00:00,2459762.80393343,14.6099187961571,1.18587172031403,,,APF
156141,2022-07-03 06:43:38.230000+00:00,2459763.79002842,18.3058129218926,1.55733275413513,,,APF
156141,2022-07-04 06:57:25.960000+00:00,2459764.80070642,14.4480899516072,1.53550267219543,,,APF
156141,2022-07-07 07:54:50.870000+00:00,2459767.84018441,10.4346024558807,1.33220434188843,,,APF
156141,2022-07-08 06:25:38.460000+00:00,2459768.7780744,1.90854881533116,1.30992293357849,,,APF
156141,2022-07-09 06:01:24.950000+00:00,2459769.7614744,15.5928236184633,1.86606228351593,,,APF
156141,2022-07-09 12:16:59+00:00,2459770.01356844,11.5167912216825,1.09259414672852,0.1442,0.001,HIRES
156141,2022-07-10 06:37:37.700000+00:00,2459770.78506939,13.5701489013348,1.5526270866394,,,APF
156141,2022-07-11 06:25:13.180000+00:00,2459771.77798339,16.3240683572714,1.49448072910309,,,APF
156141,2022-07-12 06:28:55.090000+00:00,2459772.78064238,10.1244174193221,1.46167182922363,,,APF
156141,2022-07-13 06:14:23.040000+00:00,2459773.76396138,4.90509674011665,1.99004626274109,,,APF
156141,2022-07-14 06:19:12.140000+00:00,2459774.77350737,7.62481806308961,1.36396086215973,,,APF
156141,2022-07-15 06:19:10.020000+00:00,2459775.77382837,13.0550325187869,1.37000477313995,,,APF
156141,2022-07-16 06:22:23.970000+00:00,2459776.77584037,8.14017751064552,1.61235702037811,,,APF
156141,2022-07-18 06:22:46.060000+00:00,2459778.77620636,6.61786276415549,1.37484622001648,,,APF
156141,2022-07-19 05:34:26.200000+00:00,2459779.73840435,-20.5347634704512,7.01126003265381,,,APF
156141,2022-07-20 06:25:34.090000+00:00,2459780.77862235,17.1864536168129,1.3080792427063,,,APF
156141,2022-07-21 06:08:14.280000+00:00,2459781.76609734,9.79721399528676,1.41016447544098,,,APF
156141,2022-07-22 06:22:51.470000+00:00,2459782.77646734,8.14105561948633,1.35166537761688,,,APF
156141,2022-07-23 06:06:37.370000+00:00,2459783.76471833,10.5522509353225,1.39602553844452,,,APF
156141,2022-07-25 06:13:27.060000+00:00,2459785.76980932,19.6647976180582,1.61108446121216,,,APF
156141,2022-07-27 05:44:58.060000+00:00,2459787.75011032,8.47097388721122,1.73542141914368,,,APF
156141,2022-07-28 05:56:28.920000+00:00,2459788.75792231,14.8634937575218,1.89934134483337,,,APF
156141,2022-07-29 06:12:53.830000+00:00,2459789.76910331,14.6384298755391,1.44500982761383,,,APF
156141,2022-07-30 04:57:39.090000+00:00,2459790.7168933,4.59692659385553,1.58371102809906,,,APF
156141,2022-08-12 11:30:55.700000+00:00,2459803.99005424,11.7496682426373,1.34816956520081,,,APF
156141,2022-08-12 11:30:55.700000+00:00,2459803.99005424,11.7496682426373,1.34816956520081,,,APF
156141,2022-08-19 11:35:11.970000+00:00,2459810.99360021,6.87612728926564,1.4366215467453,,,APF
156141,2022-08-20 07:24:52.990000+00:00,2459811.8173192,14.8083647801265,1.49086773395538,,,APF
156141,2022-08-21 07:18:49.430000+00:00,2459812.8152062,9.64043430279744,1.42440950870514,,,APF
156141,2022-08-23 07:31:00.650000+00:00,2459814.82363019,4.24981730298987,1.39098310470581,,,APF
156141,2022-08-24 07:46:55.880000+00:00,2459815.83433018,8.20011840829181,1.49072051048279,,,APF
156141,2022-08-26 08:50:10.810000+00:00,2459817.87848517,3.92515990259505,1.44102478027344,,,APF
156141,2022-08-26 08:50:10.810000+00:00,2459817.87848517,3.92515990259505,1.44102478027344,,,APF
156141,2022-08-27 06:50:55.960000+00:00,2459818.79582817,2.8255437705724,1.4390857219696,,,APF
156141,2022-08-28 09:12:21.910000+00:00,2459819.89440017,1.05993592698469,1.47556281089783,,,APF
156141,2022-09-03 12:16:59.290000+00:00,2459826.02270414,14.4640164999498,1.75902700424194,,,APF
156141,2022-09-03 12:16:59.290000+00:00,2459826.02270414,14.4640164999498,1.75902700424194,,,APF
156141,2022-10-06 09:16:05.830000+00:00,2459858.89705398,-2.03592964116954,1.44709599018097,,,APF
156141,2022-10-06 09:16:05.830000+00:00,2459858.89705398,-2.03592964116954,1.44709599018097,,,APF
156141,2022-11-23 07:19:46.220000+00:00,2459906.81942075,5.14344515143119,2.22974491119385,,,APF
156141,2023-01-24 10:59:26.820000+00:00,2459968.96999845,-4.20304473134159,1.49768114089966,,,APF
191939,2019-11-07 07:01:39+00:00,2458794.79474006,,,0.1225,0.001,HIRES
191939,2019-11-08 07:52:48+00:00,2458795.83217088,-31.8723841778673,1.21590042114258,0.1459,0.001,HIRES
191939,2019-11-15 07:06:56+00:00,2458802.799923,-21.533544698282,1.23342788219452,0.1456,0.001,HIRES
191939,2019-11-28 06:35:21+00:00,2458815.77873335,-26.6712905398604,1.18657088279724,0.1422,0.001,HIRES
191939,2019-12-02 05:43:48+00:00,2458819.74319008,-22.5091063287173,1.29874181747437,0.1431,0.001,HIRES
191939,2019-12-10 04:34:49+00:00,2458827.69350579,-20.4620672536327,1.34565401077271,0.1454,0.001,HIRES
191939,2019-12-10 06:14:17+00:00,2458827.76239343,,,0.1444,0.001,HIRES
191939,2019-12-15 04:49:15+00:00,2458832.70553684,-33.888212454129,1.36333680152893,0.1466,0.001,HIRES
191939,2019-12-16 04:50:12+00:00,2458833.70494963,-30.7074697693521,1.33269953727722,0.1416,0.001,HIRES
191939,2019-12-17 03:19:47.740000+00:00,2458834.64673501,-31.6731612851052,3.64148831367493,0.141195134167,0.002,APF
191939,2019-12-17 03:40:31.870000+00:00,2458834.66113301,-21.7769947746769,3.73876190185547,0.145418022154,0.002,APF
191939,2019-12-20 05:25:56.280000+00:00,2458837.73426398,-38.0125458020571,4.32333707809448,0.175781550297,0.002,APF
191939,2019-12-20 05:46:40.440000+00:00,2458837.74848898,-27.4302777491156,5.35369968414307,0.143924590233,0.002,APF
191939,2019-12-27 04:59:09+00:00,2458844.71075978,-38.0244147621551,1.17083656787872,0.1416,0.001,HIRES
191939,2019-12-28 04:33:52+00:00,2458845.69274162,-35.1898252214705,1.28220045566559,0.1448,0.001,HIRES
191939,2019-12-29 05:37:49.090000+00:00,2458846.7415259,-47.7105546542122,4.33101558685303,0.137077701531,0.002,APF
191939,2019-12-31 01:50:20.140000+00:00,2458848.58451888,-52.2096545879285,4.163987159729,0.154661185253,0.002,APF
191939,2019-12-31 02:11:04.480000+00:00,2458848.59891688,-44.2771275017843,4.74837732315063,0.166134070553,0.002,APF
191939,2020-01-04 04:52:13+00:00,2458852.70619992,-46.480087183037,1.26003324985504,0.1445,0.001,HIRES
191939,2020-01-04 12:31:38.190000+00:00,2458853.02936384,-56.9782064863651,5.55421829223633,0.169129251747,0.002,APF
191939,2020-01-04 12:52:22.600000+00:00,2458853.04508084,-61.7361764288666,5.31096601486206,0.163094904351,0.002,APF
191939,2020-01-06 02:25:26.070000+00:00,2458854.60540583,-49.6422449506226,6.20374393463135,0.0768096325343,0.002,APF
191939,2020-01-06 02:36:28.090000+00:00,2458854.61312483,-57.4098014019897,7.11033201217651,0.116861915259,0.002,APF
191939,2020-01-09 04:51:26+00:00,2458857.70590436,-43.1658181364701,1.52389466762543,0.1492,0.001,HIRES
191939,2020-01-11 04:56:29.570000+00:00,2458859.71346478,-54.7566787614513,4.79127025604248,0.195724641581,0.002,APF
191939,2020-01-11 05:17:13.960000+00:00,2458859.72817578,-48.8233538296113,4.27061939239502,0.154543360956,0.002,APF
191939,2020-01-23 03:16:11.480000+00:00,2458871.64069667,-60.0016750104919,6.80564069747925,0.147281947812,0.002,APF
191939,2020-01-23 03:28:24.750000+00:00,2458871.64909867,-56.5387587127156,6.77170515060425,0.140717908949,0.002,APF
191939,2020-01-28 04:13:04.290000+00:00,2458876.68319562,-61.8672483603668,4.7471342086792,0.149970943339,0.002,APF
191939,2020-01-28 04:33:48.490000+00:00,2458876.69687662,-66.8145212955434,4.97075176239014,0.133804003007,0.002,APF
191939,2020-02-01 03:47:47.030000+00:00,2458880.66477059,-54.0710110514509,4.83541202545166,0.134164714397,0.002,APF
191939,2020-02-01 04:08:31.220000+00:00,2458880.67981659,-41.5533199542769,4.40202808380127,0.140745574252,0.002,APF
191939,2020-02-02 03:13:07.390000+00:00,2458881.64175358,-41.3747881571769,3.7441771030426,0.157605787905,0.002,APF
191939,2020-02-06 10:19:04.560000+00:00,2458885.93697154,-50.9435941909699,7.26284456253052,0.147775556679,0.002,APF
191939,2020-03-04 09:35:45.170000+00:00,2458912.90693229,-6.46671550568722,4.41235828399658,0.190000047522,0.002,APF
191939,2020-03-06 13:13:10.040000+00:00,2458915.05804227,-20.9316036240598,6.89161348342896,0.183070760333,0.002,APF
191939,2020-03-13 13:07:12.970000+00:00,2458922.0535162,-17.2188436160551,2.86433434486389,0.132738000188,0.002,APF
191939,2020-04-15 11:08:19.850000+00:00,2458954.97073889,-50.061912963566,2.96001958847046,0.154051413442,0.002,APF
191939,2020-04-22 10:19:03.250000+00:00,2458961.93675482,-43.5342843281753,3.38784861564636,0.146629917731,0.002,APF
191939,2020-04-25 10:41:27.720000+00:00,2458964.95193479,-42.2688266476854,2.70068120956421,0.160366598954,0.002,APF
191939,2020-04-27 10:04:28.420000+00:00,2458966.92595377,-53.8792146138533,4.14279317855835,0.166085927726,0.002,APF
191939,2020-04-29 09:43:44.530000+00:00,2458968.91337675,-36.151899836347,3.76258587837219,0.139752815942,0.002,APF
191939,2020-04-30 05:47:40.940000+00:00,2458969.74785175,-44.5289216975611,4.47383499145508,0.129725149231,0.002,APF
191939,2020-05-01 10:12:06.280000+00:00,2458970.93184273,-32.4342872336715,4.33428525924683,0.165769983719,0.002,APF
191939,2020-05-02 07:23:56.320000+00:00,2458971.81504573,-34.0654683305505,3.35681319236755,0.152443797793,0.002,APF
191939,2020-05-04 07:50:37.820000+00:00,2458973.83347871,-38.5577326583101,3.14681386947632,0.160688260266,0.002,APF
191939,2020-05-05 09:41:33.390000+00:00,2458974.9103527,-41.4881175275144,2.92280459403992,0.148696028568,0.002,APF
191939,2020-05-07 09:12:54.380000+00:00,2458976.89001468,-39.9128620595217,4.16635847091675,0.148246525908,0.002,APF
191939,2020-05-08 09:12:38.610000+00:00,2458977.89047667,-43.0977252241171,3.0736289024353,0.154726246629,0.002,APF
191939,2020-05-09 10:21:20.240000+00:00,2458978.93816266,-39.643580009776,2.96326804161072,0.150303215871,0.002,APF
191939,2020-05-10 06:40:15.080000+00:00,2458979.78467665,-31.2609583381702,3.42193484306335,0.155467076607,0.002,APF
191939,2020-05-16 09:45:52.730000+00:00,2458985.91150059,-44.0685572024992,7.7177209854126,0.148546644968,0.002,APF
191939,2020-05-26 14:33:36+00:00,2458996.10984627,-13.8883162143264,1.00306129455566,0.1466,0.001,HIRES
191939,2020-05-27 09:34:07.450000+00:00,2458996.90561048,-8.42546295398317,2.61361050605774,0.152907446785,0.002,APF
191939,2020-05-30 13:59:17+00:00,2459000.08412475,-10.6084058631287,1.07633757591248,0.1495,0.001,HIRES
191939,2020-06-02 09:25:13.560000+00:00,2459002.89901042,-10.0949048023456,3.38053870201111,0.173802944366,0.002,APF
191939,2020-06-02 13:40:28+00:00,2459003.07127121,-7.1289693377158,1.04979252815247,0.1476,0.001,HIRES
191939,2020-06-03 07:37:23.190000+00:00,2459003.82457041,-2.97640990170548,3.096186876297,0.168554862335,0.002,APF
191939,2020-06-03 13:29:41+00:00,2459004.06373071,-5.09393884294234,0.984923839569092,0.1494,0.001,HIRES
191939,2020-06-05 09:21:56.490000+00:00,2459005.89691139,6.19642373652486,2.91690731048584,0.151520576716,0.002,APF
191939,2020-06-06 07:32:02.510000+00:00,2459006.82095538,2.61326589149436,6.61577415466309,0.122472839656,0.002,APF
191939,2020-06-06 13:14:15+00:00,2459007.05344855,-1.90549088679,0.985390901565552,0.1478,0.001,HIRES
191939,2020-06-07 14:13:50+00:00,2459008.09490269,-1.82592404475043,1.01837432384491,0.1508,0.001,HIRES
191939,2020-06-09 08:04:33.290000+00:00,2459009.84340735,-15.4893814351701,2.65252470970154,0.139868873587,0.002,APF
191939,2020-06-10 10:44:04.810000+00:00,2459010.95456234,-14.7025029918166,2.63757514953613,0.138744987213,0.002,APF
191939,2020-06-10 13:16:19+00:00,2459011.05483111,-7.69434109315213,0.996985137462616,0.1486,0.001,HIRES
191939,2020-06-11 09:43:43.510000+00:00,2459011.91247433,-3.40401118964761,2.74648904800415,0.146430680747,0.002,APF
191939,2020-06-11 13:34:44+00:00,2459012.06760539,-4.92906766394961,0.978088915348053,0.1494,0.001,HIRES
191939,2020-06-12 07:38:43.770000+00:00,2459012.82441332,-9.00965118551534,4.35617208480835,0.164923827868,0.002,APF
191939,2020-06-12 12:42:55+00:00,2459013.0315819,0.17861985776365,0.977615296840668,0.1486,0.001,HIRES
191939,2020-06-13 13:54:05+00:00,2459014.0811502,2.09721666362205,1.00111353397369,0.1494,0.001,HIRES
191939,2020-06-16 07:41:07.720000+00:00,2459016.82826428,-3.43186554751668,3.46195769309998,0.153937372742,0.002,APF
191939,2020-06-16 10:14:29+00:00,2459016.93021107,0.583658936162857,1.30529010295868,0.1471,0.001,HIRES
191939,2020-06-17 10:42:53.500000+00:00,2459017.95370327,-6.62078343676729,3.14711093902588,0.167976808308,0.002,APF
191939,2020-06-18 08:30:12.950000+00:00,2459018.86175426,-12.5962718114351,2.91833400726318,0.147860043853,0.002,APF
191939,2020-06-18 12:55:34+00:00,2459019.04122518,-2.84153784431764,1.0175986289978,0.1495,0.001,HIRES
191939,2020-06-19 08:01:40.710000+00:00,2459019.84198225,0.524740909188419,2.89130830764771,0.134837549296,0.002,APF
191939,2020-06-24 12:38:09+00:00,2459025.02902117,0.372359420495665,1.09025597572327,0.1437,0.001,HIRES
191939,2020-06-25 14:17:28+00:00,2459026.09787426,1.25859041428036,1.0803074836731,0.1428,0.001,HIRES
191939,2020-06-27 11:04:33.550000+00:00,2459027.97118817,-6.86368469373958,2.61789059638977,0.131309211894,0.002,APF
191939,2020-06-27 12:43:04+00:00,2459028.03174549,-4.35936598644063,0.943009078502655,0.1473,0.001,HIRES
191939,2020-06-28 08:21:54.750000+00:00,2459028.85891516,-4.11277466333482,4.58681392669678,0.136559216044,0.002,APF
191939,2020-06-28 12:37:22+00:00,2459029.0278543,-5.18256486734353,0.973451435565948,0.1441,0.001,HIRES
191939,2020-06-29 13:02:11+00:00,2459030.0452366,-3.96783290615029,1.05339550971985,0.1478,0.001,HIRES
191939,2020-06-30 11:20:33.080000+00:00,2459030.98273314,0.298840726179635,2.08208513259888,0.159035394381,0.002,APF
191939,2020-06-30 13:21:13+00:00,2459031.05906588,0.32872378301479,0.982991516590118,0.1506,0.001,HIRES
191939,2020-07-01 12:55:42+00:00,2459032.04100754,-0.270988629796165,1.06124913692474,0.1413,0.001,HIRES
191939,2020-07-04 09:23:13.530000+00:00,2459034.9012761,-1.96096342085044,2.23862028121948,0.142073889557,0.002,APF
191939,2020-07-04 12:50:59+00:00,2459035.03750577,-1.60453199858872,1.03133130073547,0.1462,0.001,HIRES
191939,2020-07-05 13:36:47+00:00,2459036.06955359,-7.36831060788316,1.07832181453705,0.1476,0.001,HIRES
191939,2020-07-06 09:46:40+00:00,2459036.90933937,-6.64840741787179,1.06191718578339,0.1504,0.001,HIRES
191939,2020-07-08 13:30:50+00:00,2459039.06554302,-11.4719864298705,1.01776576042175,0.147,0.001,HIRES
191939,2020-07-09 11:09:47.410000+00:00,2459039.97521505,-12.3117785129453,2.48959469795227,0.149913904767,0.002,APF
191939,2020-07-09 13:45:24+00:00,2459040.07599241,-3.13017074991252,1.06969320774078,0.1492,0.001,HIRES
191939,2020-07-10 09:45:05+00:00,2459040.90993407,-6.7167906954387,0.967983067035675,0.1476,0.001,HIRES
191939,2020-07-11 07:27:23.660000+00:00,2459041.82086703,-15.5575424426019,2.71518182754517,0.150148807038,0.002,APF
191939,2020-07-11 09:45:07+00:00,2459041.9089012,-8.59014244443977,1.01009702682495,0.1485,0.001,HIRES
191939,2020-07-12 08:55:33.280000+00:00,2459042.88222102,-13.6022102852401,2.47585701942444,0.142561129987,0.002,APF
191939,2020-07-12 13:53:35+00:00,2459043.08111396,-12.4778314013971,1.03601539134979,0.1478,0.001,HIRES
191939,2020-07-13 07:40:28.330000+00:00,2459043.83021501,-19.5390458135561,2.46074485778809,0.141729424701,0.002,APF
191939,2020-07-14 08:36:25.760000+00:00,2459044.868617,-20.0861554827818,2.20851349830627,0.14329974801,0.002,APF
191939,2020-07-14 10:38:22+00:00,2459044.94678933,-18.3339016271068,1.07774817943573,0.1492,0.001,HIRES
191939,2020-07-15 07:23:14.100000+00:00,2459045.81797699,-22.9154168896372,2.4063835144043,0.150850867309,0.002,APF
191939,2020-07-18 08:10:20.320000+00:00,2459048.85100396,-15.2284290831579,2.16656994819641,0.141675012188,0.002,APF
191939,2020-07-19 07:12:59.450000+00:00,2459049.81082695,-26.700757577688,2.94586658477783,0.133983496245,0.002,APF
191939,2020-07-20 06:02:23.400000+00:00,2459050.76181894,-28.0285787237963,2.63158226013184,0.141914170138,0.002,APF
191939,2020-07-21 06:29:03.030000+00:00,2459051.78011493,-20.7251446705427,2.39779257774353,0.169984013052,0.002,APF
191939,2020-07-21 09:42:14+00:00,2459051.90693466,-17.7332529548535,1.07676994800568,0.1532,0.001,HIRES
191939,2020-07-22 08:22:28.150000+00:00,2459052.85940792,-24.3951959907876,2.64984464645386,0.166394426995,0.002,APF
191939,2020-07-23 06:31:30.850000+00:00,2459053.78237891,-32.1973233078798,2.74805879592896,0.149229805754,0.002,APF
191939,2020-07-24 06:55:56.180000+00:00,2459054.7988229,-31.8099293440632,2.93900394439697,0.133986042379,0.002,APF
191939,2020-07-25 06:13:17.040000+00:00,2459055.76949089,-26.9988781234252,2.76490139961243,0.151190401338,0.002,APF
191939,2020-07-26 06:03:43.040000+00:00,2459056.76284488,-29.0894154354962,2.93363428115845,0.144890744811,0.002,APF
191939,2020-07-27 07:23:59.220000+00:00,2459057.81888387,-26.200646247813,2.94268417358398,0.160391979099,0.002,APF
191939,2020-07-27 13:36:52+00:00,2459058.07063717,-25.8779721196742,1.15533018112183,0.1471,0.001,HIRES
191939,2020-07-28 08:03:45.700000+00:00,2459058.84606886,-25.3870783625838,3.06973028182983,0.152934626838,0.002,APF
191939,2020-07-29 05:21:16.730000+00:00,2459059.73371385,-25.1834703832198,2.40569353103638,0.143449235971,0.002,APF
191939,2020-07-30 06:33:17.870000+00:00,2459060.78372384,-32.6130333657712,2.56244707107544,0.143221109143,0.002,APF
191939,2020-07-31 07:06:12.510000+00:00,2459061.80639383,-38.095108447997,2.39085364341736,0.147240907726,0.002,APF
191939,2020-08-01 06:31:47.120000+00:00,2459062.78266282,-34.8902027601492,2.65563702583313,0.143070025673,0.002,APF
191939,2020-08-02 07:07:51.520000+00:00,2459063.80782181,-34.050084233051,2.98589324951172,0.149622663934,0.002,APF
191939,2020-08-02 12:17:55+00:00,2459064.01644814,-34.8167258863391,0.993914902210236,0.1438,0.001,HIRES
191939,2020-08-03 06:32:14.940000+00:00,2459064.7829218,-35.4894833007081,2.66087985038757,0.141161553785,0.002,APF
191939,2020-08-04 07:36:56.340000+00:00,2459065.82773279,-25.2794913400036,2.61755800247192,0.148568894163,0.002,APF
191939,2020-08-05 07:11:42.240000+00:00,2459066.81102678,-31.4988080547912,3.10485363006592,0.148268206685,0.002,APF
191939,2020-08-06 11:36:34+00:00,2459067.9880404,-23.6204491024052,1.69987559318542,0.152,0.001,HIRES
191939,2020-08-07 06:33:57.900000+00:00,2459068.78429276,-28.6649184666098,2.68423366546631,0.156336970181,0.002,APF
191939,2020-08-07 10:07:11+00:00,2459068.92558081,-26.3410611614236,1.04982960224152,0.1507,0.001,HIRES
191939,2020-08-08 06:12:58.170000+00:00,2459069.76951975,-33.8807253266552,2.60674500465393,0.146838629475,0.002,APF
191939,2020-08-09 06:09:02.240000+00:00,2459070.76693374,-37.3267450035626,3.00139832496643,0.131634720887,0.002,APF
191939,2020-08-10 05:46:45.040000+00:00,2459071.75159273,-37.3228271264807,3.03596639633179,0.161598299204,0.002,APF
191939,2020-08-10 09:25:29+00:00,2459071.89566887,-32.21425836218,1.11269748210907,0.1477,0.001,HIRES
191939,2020-08-11 05:33:39.950000+00:00,2459072.74262872,-40.7350869541486,2.28673839569092,0.155263062014,0.002,APF
191939,2020-08-11 08:27:16+00:00,2459072.85525798,-32.5359044560063,0.938279986381531,0.1474,0.001,HIRES
191939,2020-08-12 05:51:26.870000+00:00,2459073.75499571,-31.8359110129605,2.31682085990906,0.140296732723,0.002,APF
191939,2020-08-13 05:34:21.290000+00:00,2459074.7428957,-36.3956460504619,2.57852101325989,0.142481308895,0.002,APF
191939,2020-08-14 06:23:44.430000+00:00,2459075.76974169,-28.805099400452,8.29608249664307,0.186147954271,0.002,APF
191939,2020-08-15 06:09:52.990000+00:00,2459076.76766368,-32.0492264719332,2.70399236679077,0.145454802001,0.002,APF
191939,2020-08-16 07:44:41+00:00,2459077.82557566,-26.1464157771679,0.978765904903412,0.1486,0.001,HIRES
191939,2020-08-17 07:08:38+00:00,2459078.80138985,-22.7387421776987,0.980202794075012,0.1478,0.001,HIRES
191939,2020-08-26 09:41:31+00:00,2459087.91104414,-12.5311536429866,1.02550601959229,0.1502,0.001,HIRES
191939,2020-08-27 07:56:47+00:00,2459088.8358722,-12.3632023437704,1.0122811794281,0.1487,0.001,HIRES
191939,2020-08-28 07:26:10+00:00,2459089.81330475,-15.1712093390482,0.968693852424622,0.1486,0.001,HIRES
191939,2020-08-29 12:54:51+00:00,2459091.04153933,-14.9476160898927,1.02881443500519,0.1476,0.001,HIRES
191939,2020-08-30 12:23:00+00:00,2459092.0203483,-13.1526455349601,1.03663420677185,0.1498,0.001,HIRES
191939,2020-08-31 12:30:45+00:00,2459093.02460932,-7.84057158660977,1.03387641906738,0.1479,0.001,HIRES
191939,2020-09-02 07:14:49+00:00,2459094.80531375,-3.88368742561622,0.978207647800446,0.1485,0.001,HIRES
191939,2020-09-05 11:02:56+00:00,2459097.96410109,-7.04024744499072,1.11594498157501,0.1513,0.001,HIRES
191939,2020-09-07 05:52:11+00:00,2459099.7490289,-8.08308197544346,1.20643138885498,0.1506,0.001,HIRES
191939,2020-09-08 05:06:28+00:00,2459100.7161342,-4.77294588588095,1.0666526556015,0.1469,0.001,HIRES
191939,2020-09-09 05:06:43+00:00,2459101.71639855,-3.8339400551991,0.98358142375946,0.1468,0.001,HIRES
191939,2020-09-22 07:31:27+00:00,2459114.81685162,12.1376407643838,1.08774030208588,0.1494,0.001,HIRES
191939,2020-09-25 11:16:51+00:00,2459117.97405499,7.52612003666923,1.11231029033661,0.152,0.001,HIRES
191939,2020-09-26 11:22:57+00:00,2459118.97920947,7.15237281879493,1.49250257015228,0.1049,0.001,HIRES
191939,2020-09-27 08:34:05+00:00,2459119.86076416,13.1742719781874,1.09000992774963,0.152,0.001,HIRES
191939,2020-09-28 06:27:50+00:00,2459120.77348765,,,0.1506,0.001,HIRES
191939,2020-09-28 06:34:38+00:00,2459120.77785166,,,0.1499,0.001,HIRES
191939,2020-09-28 06:40:34+00:00,2459120.78212268,,,0.1487,0.001,HIRES
191939,2020-09-28 10:49:04+00:00,2459120.95546824,11.9805148861569,1.00779497623444,0.147,0.001,HIRES
191939,2020-09-29 05:10:09+00:00,2459121.71803992,13.8624485489912,1.33198976516724,0.1504,0.001,HIRES
191939,2020-09-30 05:12:21+00:00,2459122.72011503,12.0436744242832,1.05351531505585,0.1516,0.001,HIRES
191939,2020-10-01 04:57:58+00:00,2459123.71016375,13.6855922332699,1.11184763908386,0.1482,0.001,HIRES
191939,2020-10-10 03:54:08.040000+00:00,2459132.67421115,1.36752124554035,2.86196827888489,0.140505247594,0.002,APF
191939,2020-10-13 03:49:29.640000+00:00,2459135.67086212,-11.8365004749118,2.90360641479492,0.147153930537,0.002,APF
191939,2020-10-29 06:44:54+00:00,2459151.78514829,-16.724009474589,1.25635242462158,0.145,0.001,HIRES
191939,2020-10-31 08:14:38+00:00,2459153.84763155,-14.0695278151943,1.29567503929138,0.1469,0.001,HIRES
191939,2020-11-04 03:13:30.820000+00:00,2459157.63901992,-21.7608019833482,4.27561140060425,0.151420144881,0.002,APF
191939,2020-11-15 02:49:58.030000+00:00,2459168.62905482,-23.1056927804608,2.68315029144287,0.143319186151,0.002,APF
191939,2020-11-26 04:16:11.990000+00:00,2459179.69001272,-28.2016923298935,4.08924531936646,0.172874065201,0.002,APF
191939,2020-11-28 05:03:03+00:00,2459181.71436636,-12.0849959904912,1.6307817697525,0.1569,0.001,HIRES
191939,2020-11-30 02:43:59.210000+00:00,2459183.62605769,-15.8109544803049,3.29534506797791,0.153745443012,0.002,APF
191939,2020-12-02 02:44:04.660000+00:00,2459185.62544367,-26.0786967364488,2.84354519844055,0.131556297567,0.002,APF
191939,2020-12-03 07:30:04.070000+00:00,2459186.82419566,-12.5857767322758,3.34497117996216,0.192634025688,0.002,APF
191939,2020-12-04 02:40:28.170000+00:00,2459187.62213265,-24.893018526715,3.25402164459229,0.252130153294,0.002,APF
191939,2020-12-04 06:14:37+00:00,2459187.76364581,-15.9049160665779,1.29937899112701,0.1527,0.001,HIRES
191939,2020-12-06 05:28:15.150000+00:00,2459189.73620263,-11.7552617862791,8.13261127471924,0.0473753173831,0.002,APF
191939,2020-12-06 06:57:08+00:00,2459189.79378225,-12.2317066683853,1.42327976226807,0.153,0.001,HIRES
191939,2020-12-09 02:38:15.980000+00:00,2459192.62103161,2.6875003195711,3.62674951553345,0.174491886821,0.002,APF
191939,2020-12-20 02:33:58.360000+00:00,2459203.61706051,0.654125223258941,3.29729866981506,0.17906403737,0.002,APF
191939,2020-12-21 02:06:55.970000+00:00,2459204.5995745,4.66536901296246,2.76568794250488,0.143660589262,0.002,APF
191939,2020-12-25 04:56:13+00:00,2459208.70865428,14.7661543256987,1.30507576465607,0.1495,0.001,HIRES
191939,2021-01-08 02:25:19.890000+00:00,2459222.61224034,13.2010096784966,3.07632899284363,0.160390180544,0.002,APF
191939,2021-01-10 12:55:43.600000+00:00,2459225.04922332,11.8127458055898,3.77085661888123,0.156814885079,0.002,APF
191939,2021-01-13 12:03:40.700000+00:00,2459228.0150153,28.6690438022096,6.51234149932861,0.152846134248,0.002,APF
191939,2021-01-14 11:57:13.860000+00:00,2459229.00957729,15.2213687443844,4.31879329681396,0.091736012965,0.002,APF
191939,2021-01-15 12:17:38.940000+00:00,2459230.02299228,13.142576908773,5.00224733352661,0.176223051896,0.002,APF
191939,2021-01-16 11:48:15.050000+00:00,2459231.00360827,20.4647894805828,4.37102270126343,0.127198635895,0.002,APF
191939,2021-01-20 12:43:31.230000+00:00,2459235.04069724,16.7973868229093,3.18409371376038,0.141074184484,0.002,APF
191939,2021-02-08 10:24:07.140000+00:00,2459253.94299408,-7.11757380245454,4.25315237045288,0.144914285971,0.002,APF
191939,2021-02-18 10:08:45.030000+00:00,2459263.93314599,-15.5682176165522,4.62185621261597,0.109072264345,0.002,APF
191939,2021-02-24 12:39:14.150000+00:00,2459270.03728994,-5.61269384824219,3.82986807823181,0.177532555643,0.002,APF
191939,2021-03-22 12:37:01.580000+00:00,2459296.03511671,-6.50193477155813,3.21473836898804,0.158433873198,0.002,APF
191939,2021-03-26 15:29:32+00:00,2459300.14670556,10.0965096887852,1.25193083286285,0.1538,0.001,HIRES
191939,2021-03-27 08:04:30.690000+00:00,2459300.84630967,5.45850995706055,2.99522829055786,0.135938298214,0.002,APF
191939,2021-03-29 07:58:28.780000+00:00,2459302.84218166,-1.06596464936178,3.34232926368713,0.145312876722,0.002,APF
191939,2021-03-31 08:45:59.900000+00:00,2459304.87545164,5.45308291790854,3.12691402435303,0.144372932454,0.002,APF
191939,2021-04-02 10:18:34.120000+00:00,2459306.93993862,15.6757561254854,3.06012964248657,0.137437731248,0.002,APF
191939,2021-04-03 08:25:38.230000+00:00,2459307.86101361,30.9018476866152,4.00651454925537,0.17882568183,0.002,APF
191939,2021-04-09 15:21:50+00:00,2459314.1411055,22.9677066187546,1.19435036182404,0.1545,0.001,HIRES
191939,2021-04-10 08:42:19.410000+00:00,2459314.87263355,20.2140869337728,4.66027736663818,0.172476310542,0.002,APF
191939,2021-04-11 11:21:12.700000+00:00,2459315.98324854,26.1837985176215,2.8673996925354,0.142419017456,0.002,APF
191939,2021-04-14 06:46:42.610000+00:00,2459318.79203952,37.6414941442902,7.40792655944824,0.145160864253,0.002,APF
191939,2021-04-15 10:59:53.120000+00:00,2459319.96873251,29.9023138978473,2.6962296962738,0.152345343288,0.002,APF
191939,2021-04-16 10:53:21.390000+00:00,2459320.9636555,27.9153102170252,2.50411915779114,0.146843709604,0.002,APF
191939,2021-04-18 10:44:55.040000+00:00,2459322.95792248,23.7260883914416,2.67628240585327,0.156648403335,0.002,APF
191939,2021-04-19 06:50:18.540000+00:00,2459323.79453448,17.0419870353566,3.71433234214783,0.1608110284,0.002,APF
191939,2021-04-20 06:38:27.180000+00:00,2459324.78661047,25.2705924187474,3.4648425579071,0.166407360072,0.002,APF
191939,2021-04-22 10:43:00.160000+00:00,2459326.95629845,30.791768640719,2.96373105049133,0.148492194513,0.002,APF
191939,2021-04-23 06:00:09.350000+00:00,2459327.76045844,13.1311319375518,4.29770278930664,0.259580842992,0.002,APF
191939,2021-04-27 11:26:14.400000+00:00,2459331.98671341,29.4684136504511,3.0577597618103,0.139221897535,0.002,APF
191939,2021-04-28 06:10:53.280000+00:00,2459332.7676334,21.6967589903746,3.38016057014465,0.14552702733,0.002,APF
191939,2021-04-30 09:43:55.500000+00:00,2459334.91668938,24.7868004759768,3.51143145561218,0.219745741356,0.002,APF
191939,2021-05-02 07:22:08.480000+00:00,2459336.81696137,31.8027986302431,4.66702795028687,0.147483988195,0.002,APF
191939,2021-05-03 09:56:19.880000+00:00,2459337.92399636,20.8886848256264,3.10426712036133,0.146362657666,0.002,APF
191939,2021-05-04 09:40:02.370000+00:00,2459338.91287135,24.4562648795618,2.42411017417908,0.1461553685,0.002,APF
191939,2021-05-05 06:15:44.050000+00:00,2459339.77104034,24.5311940263653,2.83832359313965,0.144345178974,0.002,APF
191939,2021-05-06 09:13:09.370000+00:00,2459340.89400233,15.8822389182143,3.1415376663208,0.156174765634,0.002,APF
191939,2021-05-07 09:54:01.860000+00:00,2459341.92212732,21.2600634815357,3.72624969482422,0.179568946396,0.002,APF
191939,2021-05-08 10:58:44.460000+00:00,2459342.96196431,2.65819090205871,6.47246170043945,0.109512611384,0.002,APF
191939,2021-05-09 05:34:19.590000+00:00,2459343.74134831,27.4632028709091,3.67048096656799,0.14843701761,0.002,APF
191939,2021-05-10 09:08:33.550000+00:00,2459344.8911533,18.9602888092942,3.12986254692078,0.145549380287,0.002,APF
191939,2021-05-11 05:58:54.680000+00:00,2459345.75957729,16.4408873350367,3.13246726989746,0.232491177661,0.002,APF
191939,2021-05-12 04:47:38.800000+00:00,2459346.70286428,11.2546630300684,5.29513502120972,0.139207486219,0.002,APF
191939,2021-05-12 06:57:38.040000+00:00,2459346.80034228,15.8821026955516,2.71739912033081,0.161741364033,0.002,APF
191939,2021-05-15 05:35:50.180000+00:00,2459349.74351626,22.6466602275316,4.90435266494751,0.16249523023,0.002,APF
191939,2021-05-16 04:41:44.620000+00:00,2459350.70584325,11.4206345136636,4.9709677696228,0.159809258245,0.002,APF
191939,2021-05-17 06:59:04.420000+00:00,2459351.80158724,13.2684126337243,2.88314127922058,0.159152242548,0.002,APF
191939,2021-05-18 08:36:49.450000+00:00,2459352.86870823,12.8759602185882,3.81306028366089,0.149975096189,0.002,APF
191939,2021-05-19 06:57:22.790000+00:00,2459353.79974022,-0.688521006676051,4.36859035491943,0.136648295556,0.002,APF
191939,2021-05-21 10:53:45.340000+00:00,2459355.9639382,-1.25320846455432,3.41645216941833,0.160050404287,0.002,APF
191939,2021-05-21 12:21:10+00:00,2459356.01606871,4.77398235259518,1.02886629104614,0.1602,0.001,HIRES
191939,2021-05-29 09:16:40.510000+00:00,2459363.89697914,-1.25659549980808,2.36593794822693,0.148768217136,0.002,APF
191939,2021-06-02 14:47:07+00:00,2459368.11651813,-1.41446278054025,1.63251829147339,0.1624,0.001,HIRES
191939,2021-06-05 07:58:34.070000+00:00,2459370.84258508,-2.36988171139908,2.74229955673218,0.137941026913,0.002,APF
191939,2021-06-11 10:13:03.130000+00:00,2459376.93626303,-4.03735073059321,2.40956377983093,0.13960278888,0.002,APF
191939,2021-06-12 14:50:21+00:00,2459378.12036033,-0.173349539312907,0.987515926361084,0.1541,0.001,HIRES
191939,2021-06-13 09:51:43.800000+00:00,2459378.92142901,1.84338046649213,2.53233599662781,0.148210277204,0.002,APF
191939,2021-06-15 06:57:44.490000+00:00,2459380.80066699,8.45303372679354,4.03468751907349,0.231875342715,0.002,APF
191939,2021-06-15 06:57:44.490000+00:00,2459380.80066699,8.45303372679354,4.03468751907349,0.231875342715,0.002,APF
191939,2021-06-16 07:44:36.010000+00:00,2459381.83260799,-11.1926495297163,3.33555221557617,0.150084669687,0.002,APF
191939,2021-06-16 14:03:56+00:00,2459382.08904887,-2.92144001258809,1.05332481861115,0.1595,0.001,HIRES
191939,2021-06-18 07:47:54.630000+00:00,2459383.83535597,-13.6612104947566,3.16155385971069,0.144668208088,0.002,APF
191939,2021-06-19 07:39:42.120000+00:00,2459384.83024896,-1.26604263996464,2.82755374908447,0.122845679936,0.002,APF
191939,2021-06-20 09:00:42.770000+00:00,2459385.88631195,2.17161729913221,2.60958862304688,0.155757947031,0.002,APF
191939,2021-06-22 09:32:11.840000+00:00,2459387.90821693,0.954389861631944,4.37326622009277,0.148255868048,0.002,APF
191939,2021-06-23 06:55:06.150000+00:00,2459388.79938093,10.4566583132624,4.43236017227173,0.15937121539,0.002,APF
191939,2021-06-24 08:04:58.720000+00:00,2459389.84763092,6.2362615365921,2.52836775779724,0.142254005981,0.002,APF
191939,2021-06-25 07:40:56.080000+00:00,2459390.82488491,-2.44023499747119,3.5769670009613,0.147191222358,0.002,APF
191939,2021-06-26 07:41:33.290000+00:00,2459391.8320129,0.0871496205048459,2.59208369255066,0.156851458923,0.002,APF
191939,2021-06-27 07:51:45.250000+00:00,2459392.83849189,4.86374256087531,2.71871495246887,0.147658655168,0.002,APF
191939,2021-06-28 06:54:24.640000+00:00,2459393.79846588,8.16455759470579,2.7196638584137,0.154376195236,0.002,APF
191939,2021-06-29 07:03:51.250000+00:00,2459394.80552388,7.06425953569124,2.783611536026,0.127697708438,0.002,APF
191939,2021-06-30 07:31:23.840000+00:00,2459395.82503587,12.8925436790832,2.6306095123291,0.149526720186,0.002,APF
191939,2021-07-02 07:31:25.780000+00:00,2459397.82445285,20.8638824750654,2.47042441368103,0.139627046461,0.002,APF
191939,2021-07-03 07:39:05.180000+00:00,2459398.82983284,16.0056366954546,2.40712380409241,0.141032168431,0.002,APF
191939,2021-07-04 07:23:23.710000+00:00,2459399.82155483,19.794145370499,2.92292499542236,0.127435261882,0.002,APF
191939,2021-07-04 13:14:05+00:00,2459400.05357435,12.9580449627486,1.0660138130188,0.1569,0.001,HIRES
191939,2021-07-06 06:38:48.180000+00:00,2459401.78796282,10.4295820791942,2.53131246566772,0.161412917522,0.002,APF
191939,2021-07-07 07:12:27.500000+00:00,2459402.81164181,26.113139270332,2.5184531211853,0.149909157836,0.002,APF
191939,2021-07-09 07:24:51.820000+00:00,2459404.81991379,19.5195663973398,2.84870052337646,0.156028136302,0.002,APF
191939,2021-07-10 06:49:54.820000+00:00,2459405.79590679,29.2822800121389,2.52117681503296,0.151419884308,0.002,APF
191939,2021-07-11 06:38:20.870000+00:00,2459406.78782578,27.525402641634,2.74405479431152,0.146654266295,0.002,APF
191939,2021-07-11 12:33:01+00:00,2459407.02581699,25.36143166314,1.55485475063324,0.1547,0.001,HIRES
191939,2021-07-12 06:35:50.620000+00:00,2459407.78631877,25.492074300695,2.7655394077301,0.159210532212,0.002,APF
191939,2021-07-13 06:49:18.940000+00:00,2459408.79551876,26.440619881109,2.65049266815186,0.152146823519,0.002,APF
191939,2021-07-16 06:55:44.280000+00:00,2459411.80003774,28.3102555531519,2.26293325424194,0.145975207839,0.002,APF
191939,2021-07-16 12:55:24+00:00,2459412.04151273,31.1753696893609,1.0923638343811,0.1588,0.001,HIRES
191939,2021-07-17 06:40:32.060000+00:00,2459412.78975773,35.8374228289081,2.34301352500916,0.155002558151,0.002,APF
191939,2021-07-18 06:49:54.600000+00:00,2459413.79613272,34.7574477646544,2.66328549385071,0.152290790786,0.002,APF
191939,2021-07-19 06:38:41.620000+00:00,2459414.79276271,11.7289021106082,4.44032430648804,0.165007600816,0.002,APF
191939,2021-07-20 06:43:00+00:00,2459415.7913017,36.5620605344516,2.52448630332947,0.158757742633,0.002,APF
191939,2021-07-21 06:15:59.430000+00:00,2459416.7724797,28.3083538099031,2.77829217910767,0.134951386409,0.002,APF
191939,2021-07-22 07:17:37.840000+00:00,2459417.81546369,28.6803378072943,2.59470963478088,0.142398520524,0.002,APF
191939,2021-07-22 12:19:31+00:00,2459418.01647498,31.0197317168421,1.02808320522308,0.1578,0.001,HIRES
191939,2021-07-23 06:25:52.960000+00:00,2459418.77943068,30.5639744842806,2.59987282752991,0.139091335774,0.002,APF
191939,2021-07-24 06:43:38.960000+00:00,2459419.79181267,22.849744083057,2.54345107078552,0.15949914644,0.002,APF
191939,2021-07-25 06:30:21.010000+00:00,2459420.78243466,37.7795474011199,2.41268014907837,0.15827117965,0.002,APF
191939,2021-07-25 09:02:43+00:00,2459420.88083955,30.1748235171409,1.0287880897522,0.1599,0.001,HIRES
191939,2021-07-26 06:33:36.750000+00:00,2459421.78488465,37.4257887756891,2.88936710357666,0.145357521287,0.002,APF
191939,2021-07-29 06:17:59.990000+00:00,2459424.77407663,35.8010535881366,2.61834716796875,0.149334881847,0.002,APF
191939,2021-07-30 06:51:27.710000+00:00,2459425.79718762,41.6443665869528,2.47372937202454,0.138116132526,0.002,APF
191939,2021-07-31 06:49:32.440000+00:00,2459426.79573761,40.4876955016939,3.66377353668213,0.158861629237,0.002,APF
191939,2021-08-01 06:35:55.340000+00:00,2459427.78654361,34.3090928848172,2.19883847236633,0.143894048778,0.002,APF
191939,2021-08-04 11:13:47.830000+00:00,2459430.97974158,41.6990867258079,2.44714093208313,0.153698146948,0.002,APF
191939,2021-08-12 11:43:10.280000+00:00,2459439.00209952,18.3348295919131,8.30853271484375,0.231422250433,0.002,APF
191939,2021-08-13 09:48:49.640000+00:00,2459439.92014751,37.8901905773004,3.61341881752014,0.152769682904,0.002,APF
191939,2021-08-14 14:28:56+00:00,2459441.10697398,32.9133507897613,1.11631751060486,0.1514,0.001,HIRES
191939,2021-08-15 13:32:36+00:00,2459442.06738336,31.2787880031001,0.972865223884583,0.156,0.001,HIRES
191939,2021-08-24 11:34:26+00:00,2459450.9867042,24.5206969289115,1.00711727142334,0.1592,0.001,HIRES
191939,2021-08-29 10:03:50+00:00,2459455.92250313,14.450798249522,0.95379900932312,0.159,0.001,HIRES
191939,2021-09-06 11:22:03.800000+00:00,2459463.98590132,14.9060712810846,2.94156289100647,0.141009200028,0.002,APF
191939,2021-09-07 09:00:36.380000+00:00,2459464.88750832,3.97090956723064,2.77932476997375,0.160558126928,0.002,APF
191939,2021-09-07 09:00:36.380000+00:00,2459464.88750832,3.97090956723064,2.77932476997375,0.160558126928,0.002,APF
191939,2021-09-12 09:48:05.110000+00:00,2459469.92064928,1.33757262123568,2.67255997657776,0.153108785623,0.002,APF
191939,2021-09-18 09:56:34.330000+00:00,2459475.92715623,1.63945915173589,3.34848427772522,0.144241371321,0.002,APF
191939,2021-09-21 10:15:54+00:00,2459478.93127359,-0.327527838689932,1.10419714450836,0.1585,0.001,HIRES
191939,2021-09-27 10:18:50+00:00,2459484.93343427,8.30431287320974,1.03998124599457,0.159,0.001,HIRES
191939,2021-09-29 09:39:22.030000+00:00,2459486.91540915,6.61309154332364,3.67851185798645,0.147139165338,0.002,APF
191939,2021-10-11 06:00:58.640000+00:00,2459498.76236707,21.4678234327704,3.551518201828,0.153210244029,0.002,APF
191939,2021-10-17 10:48:15.390000+00:00,2459504.96257302,22.0928058089954,3.60667943954468,0.153233078481,0.002,APF
191939,2021-10-21 07:58:37+00:00,2459508.83575167,27.4970378146742,1.28744494915009,0.1563,0.001,HIRES
191939,2021-10-30 06:52:25.160000+00:00,2459517.79840293,34.6290048172864,3.08409023284912,0.140111851189,0.002,APF
191939,2021-11-06 06:22:33.530000+00:00,2459524.77825789,39.0979461230848,3.6782557964325,0.154322523381,0.002,APF
191939,2021-11-12 07:03:32.990000+00:00,2459530.80456585,39.2913703234291,3.07360196113586,0.148012100271,0.002,APF
191939,2021-11-18 06:02:29.160000+00:00,2459536.76358481,37.3647172368748,2.97943997383118,0.149350810929,0.002,APF
191939,2021-11-25 04:46:33+00:00,2459543.70254238,28.7228256712075,1.26791214942932,0.1537,0.001,HIRES
191939,2021-11-25 07:23:57.910000+00:00,2459543.82054977,24.6545707942252,4.10627746582031,0.125144746643,0.002,APF
191939,2021-11-30 07:04:38.070000+00:00,2459548.80709773,27.4027036643406,2.82755351066589,0.169736449789,0.002,APF
191939,2021-12-11 04:51:08.630000+00:00,2459559.71313467,11.8808773653085,3.21955418586731,0.146337999041,0.002,APF
191939,2021-12-19 05:38:28.400000+00:00,2459567.74698862,7.73753274124242,3.26069784164429,0.149256285195,0.002,APF
191939,2021-12-26 04:24:45+00:00,2459574.68672606,11.5642687540614,1.2103226184845,0.1472,0.001,HIRES
191939,2022-01-11 12:16:58.890000+00:00,2459591.02336048,12.1076847730223,4.67788743972778,0.123051836482,0.002,APF
191939,2022-01-21 12:04:13.040000+00:00,2459601.01378143,20.8531429749672,6.26810598373413,0.122120436623,0.002,APF
191939,2022-01-24 02:36:42.300000+00:00,2459603.61988441,23.3239832731997,3.0039656162262,0.139392775295,0.002,APF
191939,2022-01-26 11:29:23.670000+00:00,2459605.9891984,17.4839136060566,3.79326796531677,0.169473416474,0.002,APF
191939,2022-01-31 11:01:38.760000+00:00,2459610.97069437,19.7882312461123,5.9401421546936,0.13050578398,0.002,APF
191939,2022-02-06 02:30:10.860000+00:00,2459616.61497234,21.1314966476111,3.91592216491699,0.132076676655,0.002,APF
191939,2022-02-11 02:36:42.840000+00:00,2459621.61846831,35.2688967100428,3.36284255981445,0.193027561391,0.002,APF
191939,2022-02-20 02:41:07.110000+00:00,2459630.62288926,54.0708488863011,3.6938374042511,0.131763191124,0.002,APF
191939,2022-03-02 09:00:27.570000+00:00,2459640.88555721,24.3286124046106,6.53838491439819,0.125295612378,0.002,APF
191939,2022-03-16 08:57:05.610000+00:00,2459654.88298213,38.7679634442553,6.27987051010132,0.150589136447,0.002,APF
191939,2022-03-16 15:43:44+00:00,2459655.15638263,27.7171398395476,1.26463067531586,0.1537,0.001,HIRES
191939,2022-04-02 14:32:20+00:00,2459672.10697342,6.84704122114008,1.22302150726318,0.1557,0.001,HIRES
191939,2022-04-04 08:21:35.480000+00:00,2459673.85827803,8.79522960359834,5.13571786880493,0.146983587483,0.002,APF
191939,2022-04-11 14:27:50+00:00,2459681.10565332,6.74491671071511,1.52975952625275,0.1542,0.001,HIRES
191939,2022-04-20 11:37:27.100000+00:00,2459689.98894595,16.889732307646,4.57281112670898,0.173463803448,0.002,APF
191939,2022-04-26 10:47:14.500000+00:00,2459695.95732592,23.1976993971359,8.12886333465576,0.100763524155,0.002,APF
191939,2022-05-01 10:47:42.690000+00:00,2459700.96003889,23.1839496751922,5.06748390197754,0.149693924346,0.002,APF
191939,2022-05-16 14:45:53+00:00,2459716.11663019,45.1439208928422,1.02509307861328,0.1606,0.001,HIRES
191939,2022-05-26 11:19:57+00:00,2459725.98248077,52.0328447451153,2.63261699676514,0.144209416236,0.002,APF
191939,2022-06-03 09:55:40.720000+00:00,2459733.92447673,39.9523399468172,3.15695810317993,0.142879513819,0.002,APF
191939,2022-06-07 14:45:21+00:00,2459738.11689111,39.6594223000183,1.01699638366699,0.1568,0.001,HIRES
191939,2022-06-09 14:22:56+00:00,2459740.10140697,42.674488652988,1.04825937747955,0.1598,0.001,HIRES
191939,2022-06-10 13:25:21+00:00,2459741.06114704,39.4766732055531,1.00932669639587,0.1582,0.001,HIRES
191939,2022-06-11 08:55:14.450000+00:00,2459741.88206469,46.9087504311049,2.90597867965698,0.134775275224,0.002,APF
191939,2022-06-11 13:48:18+00:00,2459742.07699931,42.2354696630743,1.06739068031311,0.1576,0.001,HIRES
191939,2022-06-17 14:36:03+00:00,2459748.11048487,33.3188044219316,1.05904972553253,0.1593,0.001,HIRES
191939,2022-06-18 13:28:29+00:00,2459749.0643009,36.8716741900954,1.11676752567291,0.1586,0.001,HIRES
191939,2022-06-19 09:23:24+00:00,2459749.89322949,34.5702841153908,1.00713181495667,0.1604,0.001,HIRES
191939,2022-06-19 09:22:05.180000+00:00,2459749.90099565,29.9646074268815,2.61031222343445,0.158900192802,0.002,APF
191939,2022-06-26 11:17:19.080000+00:00,2459756.98160362,20.3269692527838,2.74114060401917,0.13492619469,0.002,APF
191939,2022-07-01 11:25:50.950000+00:00,2459761.9874486,20.1915828883234,2.35318326950073,0.153177391212,0.002,APF
191939,2022-07-02 08:33:38.050000+00:00,2459762.86757159,19.9304539754161,2.46634149551392,0.149572836672,0.002,APF
191939,2022-07-07 08:53:13.340000+00:00,2459767.88161257,18.8355657795585,2.51873755455017,0.136507953639,0.002,APF
191939,2022-07-09 13:09:16+00:00,2459770.0502927,18.9650224944048,1.03497564792633,0.1599,0.001,HIRES
191939,2022-07-11 11:21:31.860000+00:00,2459771.98445455,13.9205390391892,2.49951696395874,0.152034068973,0.002,APF
191939,2022-07-16 09:43:52.070000+00:00,2459776.91691953,7.9730603874371,2.84990096092224,0.147879992385,0.002,APF
191939,2022-07-21 08:39:03.110000+00:00,2459781.87182551,2.75709905400873,2.40847992897034,0.135667562497,0.002,APF
191939,2022-07-25 08:14:28.020000+00:00,2459785.85476649,4.292904626847,3.0616192817688,0.131625565155,0.002,APF
191939,2022-07-28 11:18:34.780000+00:00,2459788.98308148,-0.145759513624705,3.59688901901245,0.22244312379,0.002,APF
191939,2022-08-12 10:06:21.710000+00:00,2459803.93114242,22.1940403404966,2.38051390647888,0.141639948221,0.002,APF
191939,2022-08-12 10:06:21.710000+00:00,2459803.93114242,22.1940403404966,2.38051390647888,0.141639948221,0.002,APF
191939,2022-08-19 08:57:15.070000+00:00,2459810.88491739,24.7607031133249,2.03599882125854,0.153469360703,0.002,APF
191939,2022-08-24 10:01:59.380000+00:00,2459815.93063238,37.0721793590199,2.55566096305847,0.136418503322,0.002,APF
191939,2022-09-02 12:20:34.380000+00:00,2459825.02663634,35.0448766548298,3.36772298812866,0.15792154982,0.002,APF
191939,2022-09-02 12:20:34.380000+00:00,2459825.02663634,35.0448766548298,3.36772298812866,0.15792154982,0.002,APF
191939,2022-09-04 09:46:33.550000+00:00,2459826.91926334,31.1893932414201,2.76988983154297,0.151492651977,0.002,APF
191939,2022-09-04 09:46:33.550000+00:00,2459826.91926334,31.1893932414201,2.76988983154297,0.151492651977,0.002,APF
191939,2022-09-30 08:44:33.450000+00:00,2459852.87720325,31.3908776091275,3.07413101196289,0.150808765104,0.002,APF
191939,2022-09-30 08:44:33.450000+00:00,2459852.87720325,31.3908776091275,3.07413101196289,0.150808765104,0.002,APF
191939,2022-10-05 10:50:35.260000+00:00,2459857.96390424,23.1021203228666,2.71394467353821,0.133663790278,0.002,APF
191939,2022-10-05 10:50:35.260000+00:00,2459857.96390424,23.1021203228666,2.71394467353821,0.133663790278,0.002,APF
191939,2022-10-16 10:51:41.680000+00:00,2459868.96529521,10.366149765135,2.98576045036316,0.143233880244,0.002,APF
191939,2022-11-22 08:10:01.040000+00:00,2459905.85162812,14.9924830146178,2.99432897567749,0.147854667134,0.002,APF
207897,2020-01-21 04:52:26+00:00,2458869.70689911,2.1024792954237,1.34652197360992,0.249,0.001,HIRES
207897,2020-05-26 14:50:55+00:00,2458996.11755671,,,0.2484,0.001,HIRES
207897,2020-06-02 09:04:19.040000+00:00,2459002.88492965,448.628575009472,4.74711990356445,,,APF
207897,2020-06-03 07:16:29.370000+00:00,2459003.80881564,445.354735879222,3.97982716560364,,,APF
207897,2020-06-03 13:56:57+00:00,2459004.08020371,-3.96133083785902,1.71431291103363,0.2511,0.001,HIRES
207897,2020-06-04 09:50:29.260000+00:00,2459004.91579263,449.538571909994,3.88414263725281,,,APF
207897,2020-06-05 09:00:16.550000+00:00,2459005.88076762,445.469651297802,3.93645668029785,,,APF
207897,2020-06-06 07:09:27.460000+00:00,2459006.80412361,457.89660073728,6.51474618911743,,,APF
207897,2020-06-07 11:28:39+00:00,2459007.97721259,-0.959630275710089,1.64065337181091,0.2473,0.001,HIRES
207897,2020-06-07 12:25:30+00:00,2459008.01673859,-0.930823653800444,1.93849265575409,0.2499,0.001,HIRES
207897,2020-06-07 13:35:52+00:00,2459008.06566159,-3.80609415381288,1.75690054893494,0.25,0.001,HIRES
207897,2020-06-08 08:38:46.230000+00:00,2459008.86419159,444.033323437447,4.94663715362549,,,APF
207897,2020-06-09 07:41:42.720000+00:00,2459009.82627558,443.202961880277,3.58276915550232,,,APF
207897,2020-06-10 10:23:07.460000+00:00,2459010.93843056,440.938635034341,3.63099312782288,,,APF
207897,2020-06-11 09:21:31.450000+00:00,2459011.89534156,442.080835957745,3.71221518516541,,,APF
207897,2020-06-12 07:17:54.140000+00:00,2459012.81224155,442.539146585227,7.03617382049561,,,APF
207897,2020-06-16 07:18:58.340000+00:00,2459016.8105325,451.439018599108,4.45520305633545,,,APF
207897,2020-06-17 10:21:58.140000+00:00,2459017.93763349,447.676109744739,3.7183244228363,,,APF
207897,2020-06-18 08:13:26.530000+00:00,2459018.84696748,447.712954811855,4.04262018203735,,,APF
207897,2020-07-08 14:02:10+00:00,2459039.08417394,-3.72112990536931,1.89428985118866,0.24,0.001,HIRES
207897,2020-07-09 09:44:56.500000+00:00,2459039.91217426,440.29885223394,3.94980835914612,,,APF
207897,2020-07-29 10:09:11.060000+00:00,2459059.92940304,428.582693228143,3.37248468399048,,,APF
207897,2020-08-17 12:55:44+00:00,2459079.03896337,3.86689346996997,1.54045820236206,0.2386,0.001,HIRES
207897,2020-08-27 12:00:04+00:00,2459089.00211877,0.125579382865475,1.09729516506195,0.2335,0.001,HIRES
207897,2020-08-28 12:42:04+00:00,2459090.03052184,-2.65508535268784,1.08341157436371,0.2361,0.001,HIRES
207897,2020-08-29 13:18:17+00:00,2459091.05585792,-3.96276025640779,1.02072417736053,0.2334,0.001,HIRES
207897,2020-08-30 13:22:55+00:00,2459092.05979238,-3.75895839870973,1.05485224723816,0.2371,0.001,HIRES
207897,2020-08-31 12:36:28+00:00,2459093.02679366,-1.28814550534843,1.06022202968597,0.2393,0.001,HIRES
207897,2020-09-02 11:34:20+00:00,2459094.98384026,-5.06199421936095,1.05004405975342,0.2334,0.001,HIRES
207897,2020-09-05 11:17:36+00:00,2459097.97306397,1.86432436124408,1.12068164348602,0.2354,0.001,HIRES
207897,2020-09-07 07:45:55+00:00,2459099.82667047,1.61253121964941,1.07250893115997,0.2366,0.001,HIRES
207897,2020-09-08 11:36:00+00:00,2459100.98533382,4.16677393835465,1.13392984867096,0.2378,0.001,HIRES
207897,2020-09-09 12:09:28+00:00,2459102.00857548,2.8434599053699,1.04018795490265,0.2371,0.001,HIRES
207897,2020-09-22 13:20:11+00:00,2459115.05857442,7.43646236393975,1.03667044639587,0.2443,0.001,HIRES
207897,2020-09-26 11:32:45+00:00,2459118.9848176,-0.130568958103131,1.06968426704407,0.2407,0.001,HIRES
207897,2020-09-27 08:46:13+00:00,2459119.868273,3.45194868743818,1.01706945896149,0.2393,0.001,HIRES
207897,2020-09-28 11:26:10+00:00,2459120.97967575,-0.650425906256131,1.05865943431854,0.2416,0.001,HIRES
207897,2020-09-30 10:51:57+00:00,2459122.9552265,-1.47109841221642,1.0061514377594,0.2395,0.001,HIRES
207897,2020-10-01 10:24:16+00:00,2459123.93676336,-2.84909947443606,1.0578944683075,0.2382,0.001,HIRES
207897,2020-10-08 04:43:08.430000+00:00,2459130.7051242,447.901353610082,4.71846914291382,,,APF
207897,2020-10-20 10:59:22+00:00,2459142.96121703,-5.48152083487177,1.16855418682098,0.2422,0.001,HIRES
207897,2020-10-29 03:32:24.720000+00:00,2459151.65668494,436.027265588972,3.54067730903625,,,APF
207897,2020-10-31 09:11:43+00:00,2459153.88687347,-4.7150029909513,1.14063692092896,0.2407,0.001,HIRES
207897,2020-11-08 10:16:00+00:00,2459161.93145253,2.57197339046123,1.17346799373627,,,HIRES
207897,2020-11-25 03:50:51.910000+00:00,2459178.6701066,444.489152546295,4.21722269058228,,,APF
207897,2020-11-28 09:14:51+00:00,2459181.88981638,-1.96695811898338,1.39173090457916,0.2365,0.001,HIRES
207897,2020-12-04 07:41:12+00:00,2459187.82454165,-2.34981364322917,1.39838683605194,0.2272,0.001,HIRES
207897,2020-12-05 07:21:34+00:00,2459188.81263376,-5.88837744391419,1.816321849823,0.2278,0.001,HIRES
207897,2020-12-06 08:46:05+00:00,2459189.86989234,-6.60900289931859,1.44732642173767,0.2298,0.001,HIRES
207897,2020-12-20 07:21:52.310000+00:00,2459203.81643328,439.453150292741,4.19475412368774,,,APF
207897,2021-01-09 08:06:22.500000+00:00,2459223.84716002,437.289524764393,5.06046390533447,,,APF
207897,2021-02-07 06:38:34.030000+00:00,2459252.78646363,432.380522546938,5.29358816146851,,,APF
207897,2021-02-28 07:03:23.020000+00:00,2459273.80204333,429.496321993742,4.41927909851074,,,APF
207897,2021-03-22 07:42:21.730000+00:00,2459295.82866601,440.921363713031,3.89355325698853,,,APF
207897,2021-04-11 07:58:22.950000+00:00,2459315.83914871,439.754345890932,3.91411828994751,,,APF
207897,2021-05-02 04:40:57.040000+00:00,2459336.70116039,429.557092615566,5.6423168182373,,,APF
207897,2021-05-21 07:46:56.370000+00:00,2459355.8324961,432.504598758932,5.75387334823608,,,APF
207897,2021-05-26 07:54:39.560000+00:00,2459360.83774102,455.839509865853,3.50244402885437,,,APF
207897,2021-06-02 14:44:34+00:00,2459368.11324643,-11.0915133523298,1.78136348724365,0.2372,0.001,HIRES
207897,2021-06-03 08:29:35.130000+00:00,2459368.85965689,442.913976715847,3.84558176994324,,,APF
207897,2021-06-03 14:35:20+00:00,2459369.10683155,-4.52955066706927,1.74141454696655,0.2431,0.001,HIRES
207897,2021-06-03 14:49:11+00:00,2459369.11643852,-1.36309738932527,1.64257407188416,0.2408,0.001,HIRES
207897,2021-06-11 09:46:26.030000+00:00,2459376.91420176,453.183053362159,3.39024925231934,,,APF
207897,2021-06-16 14:23:15+00:00,2459382.10103716,-1.58997015206991,1.63736724853516,0.241,0.001,HIRES
207897,2021-06-17 07:16:11.780000+00:00,2459382.81102966,438.806107588845,3.54687404632568,,,APF
207897,2021-06-18 14:39:31+00:00,2459384.1117194,-5.15187742256668,1.34277629852295,0.24,0.001,HIRES
207897,2021-06-21 11:09:45+00:00,2459386.96522333,-4.2333085485026,1.21730268001556,0.24,0.001,HIRES
207897,2021-06-22 09:08:23.930000+00:00,2459387.88783558,445.786900884947,5.12317800521851,,,APF
207897,2021-06-23 13:43:18+00:00,2459389.07163002,-2.96348598263496,1.31160080432892,0.2418,0.001,HIRES
207897,2021-06-24 13:28:11+00:00,2459390.06114118,0.512726709220274,1.11366891860962,0.2406,0.001,HIRES
207897,2021-06-27 09:09:44.100000+00:00,2459392.8900825,446.115921244477,3.69799137115479,,,APF
207897,2021-07-02 09:37:57.910000+00:00,2459397.90781942,440.953873245018,3.80202007293701,,,APF
207897,2021-07-04 12:35:05+00:00,2459400.02422645,-3.46536039328576,1.16157972812653,0.2471,0.001,HIRES
207897,2021-07-09 06:57:21.860000+00:00,2459404.79774231,436.759670514074,4.1020073890686,,,APF
207897,2021-07-09 14:26:52+00:00,2459405.10187913,1.99003341477153,1.10524725914001,0.2507,0.001,HIRES
207897,2021-07-10 14:02:34+00:00,2459406.08510267,3.08099892353266,1.18140041828156,0.2559,0.001,HIRES
207897,2021-07-13 14:38:42+00:00,2459409.11017064,4.38015856933558,1.25059676170349,0.2497,0.001,HIRES
207897,2021-07-16 06:35:30.310000+00:00,2459411.78050319,440.767852266759,3.62519788742065,,,APF
207897,2021-07-19 13:53:47+00:00,2459415.0799609,-5.06993179043349,1.1876574754715,0.2457,0.001,HIRES
207897,2021-07-21 06:49:36.800000+00:00,2459416.79271911,438.157340005443,3.8392927646637,,,APF
207897,2021-07-22 12:07:25+00:00,2459418.00606917,-0.924143209456892,1.09553158283234,0.2448,0.001,HIRES
207897,2021-07-26 07:07:11.970000+00:00,2459421.80411403,442.235497213044,3.93129301071167,,,APF
207897,2021-07-31 07:41:56.250000+00:00,2459426.82984694,438.418204769519,4.15419769287109,,,APF
207897,2021-08-09 10:18:11+00:00,2459435.92994658,-1.2515462581354,0.964165925979614,0.2445,0.001,HIRES
207897,2021-08-15 14:03:15+00:00,2459442.0863755,5.409962931753,0.901700675487518,0.2414,0.001,HIRES
207897,2021-08-19 14:40:34+00:00,2459446.11270936,-1.30316667014861,0.975157856941223,0.2422,0.001,HIRES
207897,2021-08-20 09:59:59+00:00,2459446.91950681,-2.18444346682628,1.18037533760071,0.2397,0.001,HIRES
207897,2021-08-22 14:12:55+00:00,2459449.09355963,-5.52126608222915,1.02605390548706,0.2419,0.001,HIRES
207897,2021-08-23 12:47:00+00:00,2459450.03376497,-4.11288204868301,1.04457199573517,0.2425,0.001,HIRES
207897,2021-08-24 12:12:18+00:00,2459451.01060267,-0.438973892177011,1.14962983131409,0.2451,0.001,HIRES
207897,2021-08-25 13:22:50+00:00,2459452.05882093,0.627669253310703,1.00520873069763,0.2451,0.001,HIRES
207897,2021-08-29 10:09:12+00:00,2459455.9244153,5.01207329659281,1.00259673595428,0.2497,0.001,HIRES
207897,2021-08-30 11:52:40+00:00,2459456.99644305,3.34507110606798,1.09865427017212,0.2472,0.001,HIRES
207897,2021-08-31 12:21:21.770000+00:00,2459458.02397842,445.821219377885,3.17403554916382,,,APF
207897,2021-09-11 09:12:21.670000+00:00,2459468.89375423,440.331455651724,4.28275918960571,,,APF
207897,2021-09-12 09:37:28+00:00,2459469.9028632,2.81251540599481,1.0534827709198,0.2432,0.001,HIRES
207897,2021-09-13 09:39:01+00:00,2459470.90381203,6.45741214745744,1.02977550029755,0.2438,0.001,HIRES
207897,2021-09-15 09:42:51+00:00,2459472.90668258,6.50354267276914,1.07540917396545,0.2425,0.001,HIRES
207897,2021-09-17 08:04:14+00:00,2459474.83845142,5.17665531598587,1.07163095474243,0.2417,0.001,HIRES
207897,2021-09-17 10:57:56.770000+00:00,2459474.96526113,452.40537297068,3.50339984893799,,,APF
207897,2021-09-21 10:21:50+00:00,2459478.93428604,-1.85751645520685,1.0758866071701,0.242,0.001,HIRES
207897,2021-10-02 12:55:09.850000+00:00,2459490.04916987,445.617449715621,3.46322679519653,,,APF
207897,2021-10-13 10:42:30.870000+00:00,2459500.95295368,439.705999917224,3.77359867095947,,,APF
207897,2021-10-19 08:08:52+00:00,2459506.84188076,1.87446614827707,1.53881847858429,0.2409,0.001,HIRES
207897,2021-10-30 08:35:07.180000+00:00,2459517.86961739,441.569660973719,3.93477082252502,,,APF
207897,2021-11-06 08:10:11.720000+00:00,2459524.85125427,462.241518786884,15.2326898574829,,,APF
207897,2021-11-12 05:33:36.980000+00:00,2459530.74359017,441.152801540277,3.68287801742554,,,APF
207897,2021-11-17 07:43:11.790000+00:00,2459535.83466908,446.558807999884,4.36911249160767,,,APF
207897,2021-11-22 07:52:43.120000+00:00,2459540.83594099,449.210211196556,4.2030873298645,,,APF
207897,2021-11-22 10:30:01+00:00,2459540.94073434,-4.93141370542839,1.93154048919678,0.2455,0.001,HIRES
207897,2021-11-27 08:05:25.100000+00:00,2459545.84884191,449.897009464003,3.95185804367065,,,APF
207897,2021-12-02 07:38:54.200000+00:00,2459550.82942382,445.953422546756,3.37104606628418,,,APF
207897,2021-12-08 08:03:16.950000+00:00,2459556.84807072,453.874678304761,3.68711638450623,,,APF
207897,2021-12-18 06:52:31.260000+00:00,2459566.79843355,452.488706452903,3.40962076187134,,,APF
207897,2021-12-20 07:07:54.570000+00:00,2459568.80938051,458.937334826021,5.90663385391235,,,APF
207897,2021-12-28 07:41:09+00:00,2459576.82330723,4.72638476952243,2.09907460212708,0.2358,0.001,HIRES
207897,2022-01-15 12:22:39.600000+00:00,2459595.02388506,-95453.4591713253,97.1544570922852,,,APF
207897,2022-01-19 04:59:01+00:00,2459598.71037486,-2.22444372068581,1.95158338546753,0.2323,0.001,HIRES
207897,2022-01-19 10:13:03.640000+00:00,2459598.93658399,444.968769201621,3.83100199699402,,,APF
207897,2022-01-25 04:03:13.360000+00:00,2459604.68049089,448.353307312014,3.56475877761841,,,APF
207897,2022-01-28 05:37:44.180000+00:00,2459607.74590484,439.512190286549,3.68162369728088,,,APF
207897,2022-01-31 07:17:14.230000+00:00,2459610.81400179,438.100435117996,3.67422485351562,,,APF
207897,2022-02-05 07:34:53.030000+00:00,2459615.8260517,442.606235835378,4.50396013259888,,,APF
207897,2022-02-11 03:29:08.300000+00:00,2459621.6559266,442.922757896571,3.47907853126526,,,APF
207897,2022-02-16 03:41:44.610000+00:00,2459626.66466251,433.314355334599,4.96924877166748,,,APF
207897,2022-02-26 03:22:55.760000+00:00,2459636.65005034,437.237997566822,4.84059047698975,,,APF
207897,2022-03-03 03:51:28.420000+00:00,2459641.66900525,438.380788893764,4.22343683242798,,,APF
207897,2022-03-10 04:03:17.090000+00:00,2459648.67875813,454.923294167604,3.64320540428162,,,APF
207897,2022-03-16 07:41:04.340000+00:00,2459654.83011502,440.482630151559,5.62494230270386,,,APF
207897,2022-03-21 09:23:46.680000+00:00,2459659.90131693,435.676911628092,4.61975908279419,,,APF
207897,2022-03-31 08:56:55.370000+00:00,2459669.88125975,452.193840808397,4.40014362335205,,,APF
207897,2022-04-06 04:17:49.220000+00:00,2459675.68829765,430.063671598304,5.00837850570679,,,APF
207897,2022-04-11 04:25:11.690000+00:00,2459680.69231356,443.660290029,4.80993223190308,,,APF
207897,2022-04-20 10:25:19.640000+00:00,2459689.94309939,445.477200862148,4.1458568572998,,,APF
207897,2022-04-20 14:26:54+00:00,2459690.10241308,1.1770152332134,1.27731597423553,0.2415,0.001,HIRES
207897,2022-04-26 10:05:56.870000+00:00,2459695.93331129,404.929416729457,14.5271081924438,,,APF
207897,2022-05-01 10:22:29.290000+00:00,2459700.9326342,460.138389182605,14.4079427719116,,,APF
207897,2022-05-06 11:33:54.410000+00:00,2459705.9890041,442.826686839677,3.89738774299622,,,APF
207897,2022-05-14 09:03:13.660000+00:00,2459713.88430296,439.654318395001,3.71562385559082,,,APF
207897,2022-05-16 14:52:13+00:00,2459716.11958512,7.15489021839718,1.29286801815033,0.2353,0.001,HIRES
207897,2022-05-21 08:03:49.870000+00:00,2459720.84388183,440.79647074668,3.54773473739624,,,APF
207897,2022-06-03 09:26:54.180000+00:00,2459733.90066959,458.544625160599,5.08297777175903,,,APF
207897,2022-06-09 08:47:54.960000+00:00,2459739.87462148,442.201951344358,6.23209571838379,,,APF
207897,2022-06-09 13:24:48+00:00,2459740.05879903,-1.22323873133784,1.19676685333252,0.2319,0.001,HIRES
207897,2022-06-15 09:41:34.720000+00:00,2459745.91173037,449.234846316868,3.81726121902466,,,APF
207897,2022-06-17 14:42:34+00:00,2459748.11292195,6.60760981608761,1.23654854297638,0.2345,0.001,HIRES
207897,2022-06-19 11:36:27+00:00,2459749.98336108,9.50326243141444,1.2580531835556,0.2319,0.001,HIRES
207897,2022-06-22 07:17:33.710000+00:00,2459752.81378725,433.646711364906,6.28453969955444,,,APF
207897,2022-06-27 07:57:00.890000+00:00,2459757.83649715,430.425996757628,4.17460346221924,,,APF
207897,2022-07-02 08:07:37.210000+00:00,2459762.84577106,449.967298970083,3.71233892440796,,,APF
207897,2022-07-07 08:26:24.230000+00:00,2459767.85953897,448.067526270788,3.91533803939819,,,APF
207897,2022-07-09 14:27:16+00:00,2459770.10225052,-4.49714603776904,1.15362930297852,0.233,0.001,HIRES
207897,2022-07-11 10:53:16.470000+00:00,2459771.96234189,440.286345787235,3.66252899169922,,,APF
207897,2022-07-16 09:14:53.860000+00:00,2459776.8939198,443.319486901743,3.98206114768982,,,APF
207897,2022-07-21 09:11:43.860000+00:00,2459781.89110071,448.811685808095,3.29342794418335,,,APF
207897,2022-07-25 09:25:48.940000+00:00,2459785.90167064,438.474541184721,3.51487112045288,,,APF
207897,2022-07-28 11:49:30.680000+00:00,2459788.99966658,424.737840425627,4.43370485305786,,,APF
207897,2022-07-31 08:39:41+00:00,2459791.86160509,-5.019308814803,1.03850340843201,0.2357,0.001,HIRES
207897,2022-08-11 10:03:49.320000+00:00,2459802.92596532,434.866619200653,3.17469573020935,,,APF
207897,2022-08-19 07:49:06.370000+00:00,2459810.83327518,445.173759867716,3.37519812583923,,,APF
207897,2022-08-24 08:21:39.810000+00:00,2459815.85639309,447.858811422263,3.27095794677734,,,APF
207897,2022-09-02 09:02:57.210000+00:00,2459824.88215193,440.697314496218,4.41323947906494,,,APF
207897,2022-09-02 09:02:57.210000+00:00,2459824.88215193,440.697314496218,4.41323947906494,,,APF
207897,2022-09-09 12:17:33.510000+00:00,2459832.0174118,438.823386054732,4.08100605010986,,,APF
207897,2022-09-09 12:17:33.510000+00:00,2459832.0174118,438.823386054732,4.08100605010986,,,APF
207897,2022-09-09 12:17:33.510000+00:00,2459832.0174118,438.823386054732,4.08100605010986,,,APF
207897,2022-09-23 10:06:42.670000+00:00,2459845.92858655,452.100626652174,3.31012010574341,,,APF
207897,2022-09-23 10:06:42.670000+00:00,2459845.92858655,452.100626652174,3.31012010574341,,,APF
207897,2022-09-28 12:30:20.010000+00:00,2459851.02859546,444.170345244278,3.10629534721375,,,APF
207897,2022-09-28 12:30:20.010000+00:00,2459851.02859546,444.170345244278,3.10629534721375,,,APF
207897,2022-10-05 08:32:02.950000+00:00,2459857.86322634,439.425634967046,3.3361611366272,,,APF
207897,2022-10-05 08:32:02.950000+00:00,2459857.86322634,439.425634967046,3.3361611366272,,,APF
207897,2022-10-11 09:32:23.480000+00:00,2459863.90724323,441.116120690656,3.23516798019409,,,APF
207897,2022-10-16 09:53:51.150000+00:00,2459868.92233014,434.334633458373,3.33190894126892,,,APF
207897,2022-10-21 10:06:19.270000+00:00,2459873.93043005,431.186181556781,3.46436285972595,,,APF
207897,2022-10-21 10:06:19.270000+00:00,2459873.93043005,431.186181556781,3.46436285972595,,,APF
207897,2022-10-21 10:06:19.270000+00:00,2459873.93043005,431.186181556781,3.46436285972595,,,APF
207897,2022-11-14 12:56:16.590000+00:00,2459898.04896163,452.739343326749,3.58314633369446,,,APF
207897,2022-11-20 13:26:14+00:00,2459904.07127253,445.771742113713,3.54732966423035,,,APF
207897,2022-11-27 08:40:18.390000+00:00,2459910.87319741,451.981838198051,3.51994657516479,,,APF
207897,2022-12-18 06:28:11.460000+00:00,2459931.77782706,442.196899531513,3.54745554924011,,,APF
207897,2022-12-25 07:01:02.970000+00:00,2459938.80412494,445.687271627439,4.16382217407227,,,APF
207897,2023-01-21 13:02:27.100000+00:00,2459966.05465748,446.30106043323,3.51439619064331,,,APF
207897,2023-01-27 07:58:23.430000+00:00,2459971.84009738,446.375443045919,4.03066778182983,,,APF
235088,2019-12-02 04:33:43+00:00,2458819.69071407,,,0.4042,0.001,HIRES
235088,2019-12-10 04:24:31+00:00,2458827.68543407,-1.85625912443065,1.06713700294495,0.4142,0.001,HIRES
235088,2019-12-10 06:23:12+00:00,2458827.76808127,,,0.4085,0.001,HIRES
235088,2019-12-10 06:28:47+00:00,2458827.77199313,,,0.4136,0.001,HIRES
235088,2019-12-15 04:30:23+00:00,2458832.69057107,-1.62837160627747,1.27158284187317,0.4084,0.001,HIRES
235088,2019-12-16 04:33:09+00:00,2458833.69222779,-5.37167051495843,1.21349334716797,0.3984,0.001,HIRES
235088,2019-12-17 04:01:18.870000+00:00,2458834.67434985,-2.79128795744875,5.14753770828247,0.475322063751,0.002,APF
235088,2019-12-17 04:22:03.040000+00:00,2458834.68926785,-9.51334127381986,5.04483604431152,0.505740168735,0.002,APF
235088,2019-12-27 04:46:20+00:00,2458844.70062779,-3.21622312290883,1.19127321243286,0.3886,0.001,HIRES
235088,2019-12-28 04:39:42+00:00,2458845.69599183,-3.00508092789316,1.29051506519318,0.39,0.001,HIRES
235088,2020-01-04 04:42:45+00:00,2458852.69877259,-4.52204173386345,1.12789142131805,0.4063,0.001,HIRES
235088,2020-02-06 13:45:45.710000+00:00,2458886.07919927,-5.31854682044815,5.02237367630005,0.519854888342,0.002,APF
235088,2020-02-07 11:51:14.690000+00:00,2458886.99995426,-3.05740715439333,5.83101224899292,0.479868888207,0.002,APF
235088,2020-02-08 12:53:33.920000+00:00,2458888.04294225,-1.36095208982686,4.43522262573242,0.538419299588,0.002,APF
235088,2020-02-16 11:41:03.050000+00:00,2458895.99241516,-0.160317894384466,5.62387228012085,0.444149221254,0.002,APF
235088,2020-02-24 12:13:57.950000+00:00,2458904.01707608,-18.2723530185992,6.48037433624268,0.500952105695,0.002,APF
235088,2020-03-13 12:45:43.310000+00:00,2458922.03758488,22.1934110421692,3.87506723403931,0.543245345789,0.002,APF
235088,2020-04-22 09:57:31.300000+00:00,2458961.92169246,-7.38347652631864,3.56672239303589,0.560287382619,0.002,APF
235088,2020-04-25 10:19:54.010000+00:00,2458964.93735843,3.3231285731069,3.02493858337402,0.533504524701,0.002,APF
235088,2020-04-26 10:00:07.300000+00:00,2458965.92385742,-2.60917107104297,3.06464576721191,0.578736108116,0.002,APF
235088,2020-04-27 09:43:30.370000+00:00,2458966.91303041,7.5516947413365,4.11539793014526,0.595514523351,0.002,APF
235088,2020-04-30 07:33:52.790000+00:00,2458969.82208838,-18.9392170887451,6.20430994033813,0.595194217699,0.002,APF
235088,2020-05-01 09:49:33.430000+00:00,2458970.91640437,1.4265108216794,4.57168436050415,0.493834010956,0.002,APF
235088,2020-05-04 09:57:56.650000+00:00,2458973.92228533,2.76552171688605,2.88120532035828,0.581260902488,0.002,APF
235088,2020-05-05 09:19:55.490000+00:00,2458974.89608832,3.06089798248435,3.39064383506775,0.502127373301,0.002,APF
235088,2020-05-07 08:51:36.990000+00:00,2458976.8761743,10.8480081473331,4.68573951721191,0.559154144168,0.002,APF
235088,2020-05-08 08:30:21.220000+00:00,2458977.86155329,8.07315123722252,3.34308314323425,0.570369565463,0.002,APF
235088,2020-05-10 11:25:45.990000+00:00,2458979.98348527,-2.95061366490223,3.32666873931885,0.546869805864,0.002,APF
235088,2020-05-27 09:11:54.220000+00:00,2458996.8909421,5.55542160246182,2.9489119052887,0.550674892407,0.002,APF
235088,2020-06-03 13:35:06+00:00,2459004.06881892,1.26257232101568,1.13836777210236,0.4802,0.001,HIRES
235088,2020-06-06 13:20:31+00:00,2459007.05915956,-2.99635583940039,1.08934736251831,0.467,0.001,HIRES
235088,2020-06-18 13:03:05+00:00,2459019.0481137,4.33698097618685,1.16676104068756,0.471,0.001,HIRES
235088,2020-06-28 12:42:20+00:00,2459029.03290724,3.48356793723832,1.12243008613586,0.4704,0.001,HIRES
235088,2020-07-04 12:56:11+00:00,2459035.04266162,2.6598484512333,1.07136869430542,0.469,0.001,HIRES
235088,2020-07-06 10:13:54+00:00,2459036.92988542,4.53501607154825,0.996000349521637,0.4771,0.001,HIRES
235088,2020-07-08 13:36:49+00:00,2459039.07143106,7.53851196235393,1.10151505470276,0.4841,0.001,HIRES
235088,2020-07-09 13:51:59+00:00,2459040.0819653,1.94658704556857,1.082279920578,0.4881,0.001,HIRES
235088,2020-07-10 09:54:11+00:00,2459040.91743607,-4.71680115956251,1.1187310218811,0.4786,0.001,HIRES
235088,2020-07-11 09:51:12+00:00,2459041.91457727,-3.49408905621157,1.05120825767517,0.4679,0.001,HIRES
235088,2020-07-12 13:47:36+00:00,2459043.07855083,1.64484294944136,1.04928135871887,0.4772,0.001,HIRES
235088,2020-07-14 08:38:50+00:00,2459044.86555757,10.1936706994869,1.22044157981873,0.4627,0.001,HIRES
235088,2020-08-02 12:31:14+00:00,2459064.02657517,-2.42882183730747,1.08157646656036,0.4616,0.001,HIRES
235088,2020-08-06 11:46:05+00:00,2459067.99603174,15.7698970964688,1.52845430374146,0.4453,0.001,HIRES
235088,2020-08-07 10:15:04+00:00,2459068.93229153,13.1277567570135,1.26979339122772,0.4587,0.001,HIRES
235088,2020-08-10 13:33:52+00:00,2459072.06987877,1.54510698811592,1.16287159919739,0.4552,0.001,HIRES
235088,2020-08-11 12:52:33+00:00,2459073.04097478,0.688139028388704,1.08947515487671,0.4481,0.001,HIRES
235088,2020-08-17 12:48:33+00:00,2459079.03833861,2.51275178832263,1.32461857795715,0.44,0.001,HIRES
235088,2020-08-26 10:12:59+00:00,2459087.93380951,1.58827642472826,1.36883091926575,0.4547,0.001,HIRES
235088,2020-08-26 11:57:33+00:00,2459088.00399444,-2.44831773540297,1.78708398342133,0.4385,0.001,HIRES
235088,2020-08-27 11:52:49+00:00,2459088.99916671,1.69817854948782,1.27525246143341,0.4399,0.001,HIRES
235088,2020-08-28 12:36:53+00:00,2459090.02946635,2.95113492356294,1.41974806785583,0.4306,0.001,HIRES
235088,2020-08-29 13:12:51+00:00,2459091.05458039,7.9113740344648,1.30533850193024,0.4078,0.001,HIRES
235088,2020-08-30 12:31:37+00:00,2459092.02608303,10.1737448820026,1.39521181583405,0.4362,0.001,HIRES
235088,2020-08-31 12:26:42+00:00,2459093.02227204,8.17605803011894,1.24713551998138,0.4432,0.001,HIRES
235088,2020-09-02 07:34:33+00:00,2459094.81932531,8.09870092501681,1.27557671070099,0.4503,0.001,HIRES
235088,2020-09-05 11:10:02+00:00,2459097.96954089,6.05736107666295,1.34779071807861,0.4657,0.001,HIRES
235088,2020-09-07 07:38:14+00:00,2459099.82304673,3.57388531218206,1.45154118537903,0.46,0.001,HIRES
235088,2020-09-08 05:11:39+00:00,2459100.7200421,3.18016428738347,1.41334939002991,0.4511,0.001,HIRES
235088,2020-09-09 05:12:11+00:00,2459101.7204052,0.127638271317691,1.43558073043823,0.4319,0.001,HIRES
235088,2020-09-25 11:24:14+00:00,2459117.97886921,0.149622603879051,1.31531608104706,0.4279,0.001,HIRES
235088,2020-09-27 08:40:28+00:00,2459119.86508657,10.8595030139525,1.35042405128479,0.4342,0.001,HIRES
235088,2020-09-28 10:58:27+00:00,2459120.96144367,6.1607517710225,1.3535658121109,0.4228,0.001,HIRES
235088,2020-09-29 05:06:23+00:00,2459121.71598979,3.00854347454538,1.33862769603729,0.4388,0.001,HIRES
235088,2020-09-30 10:47:10+00:00,2459122.95285316,1.13887889613806,1.46315395832062,0.4349,0.001,HIRES
235088,2020-10-01 05:02:36+00:00,2459123.71324344,-0.769341456716241,1.3051290512085,0.433,0.001,HIRES
235088,2020-10-29 06:40:00+00:00,2459151.78059412,0.404292252106159,1.41660332679749,0.4189,0.001,HIRES
235088,2020-12-04 06:50:10+00:00,2459187.78812606,13.8268971892165,1.25145065784454,0.4614,0.001,HIRES
235088,2020-12-06 07:06:33+00:00,2459189.79916931,5.60719389096001,1.40634953975677,0.3949,0.001,HIRES
235088,2020-12-25 04:35:18+00:00,2459208.69294153,-0.574523939183331,1.17768681049347,0.4547,0.001,HIRES
235088,2021-03-22 15:36:29+00:00,2459296.15033944,-3.08467040887528,1.27426433563232,0.4719,0.001,HIRES
235088,2021-03-26 15:35:25+00:00,2459300.14961915,1.70650466004292,1.21901094913483,0.4821,0.001,HIRES
235088,2021-04-09 15:27:01+00:00,2459314.14494684,11.8295881602592,0.955764591693878,0.5086,0.001,HIRES
235088,2021-05-21 11:22:50+00:00,2459355.97762067,0.602107626704964,1.20272052288055,0.4966,0.001,HIRES
235088,2021-06-11 14:58:13+00:00,2459377.12688102,-7.15207944595756,1.1128443479538,0.4941,0.001,HIRES
235088,2021-06-14 13:29:52+00:00,2459380.06553876,4.76982015325676,0.999950408935547,0.4982,0.001,HIRES
235088,2021-06-18 13:41:41+00:00,2459384.07327846,9.73437831538246,1.28827142715454,0.4968,0.001,HIRES
235088,2021-06-19 13:22:23+00:00,2459385.06004438,2.79982066136438,1.29332554340363,0.4968,0.001,HIRES
235088,2021-06-22 08:30:18+00:00,2459387.85895889,-5.58800738324325,1.23430812358856,0.5099,0.001,HIRES
235088,2021-06-23 13:22:54+00:00,2459389.0601282,0.704951063675381,1.35253369808197,0.5017,0.001,HIRES
235088,2021-06-24 13:24:20+00:00,2459390.06119928,-2.0481692090311,1.20162999629974,0.4868,0.001,HIRES
235088,2021-07-02 14:06:57+00:00,2459398.09285697,0.391792731304546,1.4069641828537,0.4825,0.001,HIRES
235088,2021-07-04 12:30:46+00:00,2459400.02425045,3.21069186840272,1.20428013801575,0.4973,0.001,HIRES
235088,2021-07-10 13:50:59+00:00,2459406.08088087,8.54997430397734,1.02280759811401,0.4794,0.001,HIRES
235088,2021-07-14 13:44:23+00:00,2459410.07583256,4.77410161438365,1.39073264598846,0.4887,0.001,HIRES
235088,2021-07-22 10:37:07+00:00,2459417.94593317,5.28840640802057,1.22905385494232,0.4783,0.001,HIRES
235088,2021-08-29 09:57:30+00:00,2459455.91941764,3.04969724880285,1.2227201461792,0.4594,0.001,HIRES
235088,2021-09-12 09:15:38+00:00,2459469.88930042,-7.49487330100593,1.39723336696625,0.4424,0.001,HIRES
235088,2021-10-19 07:48:46+00:00,2459506.82838748,-10.3816184798693,1.28726923465729,0.4361,0.001,HIRES
235088,2021-10-21 08:04:07+00:00,2459508.83894514,2.96714401986578,1.356489777565,0.4221,0.001,HIRES
235088,2022-06-07 10:36:37+00:00,2459737.94598717,-12.3997259424127,1.17101168632507,0.4459,0.001,HIRES
235088,2022-06-08 14:44:20+00:00,2459739.11700911,-16.4349265515921,1.06835055351257,0.4422,0.001,HIRES
235088,2022-06-09 14:14:03+00:00,2459740.0968897,-10.7175347237949,1.20857071876526,0.4375,0.001,HIRES
235088,2022-06-10 13:18:16+00:00,2459741.05752253,-7.61721629475437,1.20300984382629,0.4318,0.001,HIRES
235088,2022-06-11 13:41:34+00:00,2459742.07370098,-3.86271269082999,1.20084369182587,0.4319,0.001,HIRES
235088,2022-06-12 09:50:01+00:00,2459742.91332263,-2.86945449308183,1.16587901115417,0.4261,0.001,HIRES
235088,2022-06-17 14:28:26+00:00,2459748.10659783,-2.25414277634374,1.19047737121582,0.4604,0.001,HIRES
235088,2022-06-18 13:37:14+00:00,2459749.07143137,-8.87212032851106,1.20007538795471,0.4466,0.001,HIRES
235088,2022-06-19 09:16:26+00:00,2459749.88978922,-13.1154067371417,1.09874081611633,0.446,0.001,HIRES
235088,2022-06-21 11:31:34+00:00,2459751.98457425,-9.52270497244997,1.12013709545135,0.429,0.001,HIRES
235088,2022-07-05 13:28:31+00:00,2459766.06582261,-2.13056831712249,1.14296662807465,0.4363,0.001,HIRES
235088,2022-07-08 12:37:13+00:00,2459769.02965759,4.95152667165505,1.1058874130249,0.4367,0.001,HIRES
235088,2022-07-09 13:02:49+00:00,2459770.04750622,6.05134457991242,1.13398826122284,0.4452,0.001,HIRES
235088,2022-07-11 11:11:53+00:00,2459771.97046869,8.93610918706859,1.03110671043396,0.4594,0.001,HIRES
235088,2022-07-15 13:32:55+00:00,2459776.06889353,-7.61180213934715,1.21122395992279,0.4402,0.001,HIRES
235088,2022-07-16 08:44:46+00:00,2459776.86869066,-10.3200754732165,1.14192700386047,0.4321,0.001,HIRES
235088,2022-07-19 13:17:32+00:00,2459780.05778413,0.260253847258317,1.00447607040405,0.4331,0.001,HIRES
235088,2022-07-20 12:17:31+00:00,2459781.01625195,2.89035777688461,1.08144068717957,0.4439,0.001,HIRES
235088,2022-07-25 11:39:28+00:00,2459785.9898147,-2.71351018301534,1.04010093212128,0.4545,0.001,HIRES
235088,2022-07-26 12:31:29+00:00,2459787.02631412,-7.67370609367414,1.14360666275024,0.464,0.001,HIRES
235088,2022-07-29 09:04:47+00:00,2459789.88281747,-3.7517260774935,1.10357904434204,0.4298,0.001,HIRES
235088,2022-07-31 09:27:59+00:00,2459791.898576,-7.48228167285984,1.0729353427887,0.4345,0.001,HIRES
237566,2020-02-25 09:05:46+00:00,2458904.88252635,,,0.1113,0.001,HIRES
237566,2020-05-30 05:43:49+00:00,2458999.73606515,2.74676011775273,2.27090668678284,0.1245,0.001,HIRES
237566,2020-07-30 11:32:13.290000+00:00,2459060.99117856,4.13011482622722,4.51825666427612,,,APF
237566,2020-08-30 15:18:28+00:00,2459092.13665453,-15.1699724701101,1.98324596881866,0.1275,0.001,HIRES
237566,2020-09-05 15:17:10+00:00,2459098.13755914,1.08865592011079,1.2559769153595,0.1295,0.001,HIRES
237566,2020-09-22 14:54:28+00:00,2459115.12345438,-1.11162497048542,1.28383612632751,0.1326,0.001,HIRES
237566,2020-09-23 15:00:51+00:00,2459116.12762095,3.66526103963137,1.23154473304749,0.1303,0.001,HIRES
237566,2020-09-24 14:50:16+00:00,2459117.1203408,2.54893811685372,1.33151793479919,0.129,0.001,HIRES
237566,2020-09-25 14:24:36+00:00,2459118.10297901,3.14953489227853,1.28270578384399,0.1299,0.001,HIRES
237566,2020-09-26 14:25:22+00:00,2459119.1039639,-1.86033512157213,1.14043724536896,0.1334,0.001,HIRES
237566,2020-09-28 14:29:47+00:00,2459121.10660513,-1.37503401302966,1.16928744316101,0.1307,0.001,HIRES
237566,2020-09-28 14:40:40+00:00,2459121.11409375,,,0.1281,0.001,HIRES
237566,2020-09-28 14:47:31+00:00,2459121.11880514,,,0.1301,0.001,HIRES
237566,2020-09-29 15:07:30+00:00,2459122.13269646,-0.544435601605243,1.1935830116272,0.1309,0.001,HIRES
237566,2020-09-30 14:08:21+00:00,2459123.09235837,4.1019449758697,1.32343566417694,0.1314,0.001,HIRES
237566,2020-10-01 13:05:01+00:00,2459124.04815501,1.31889368375994,1.18557715415955,0.1351,0.001,HIRES
237566,2020-10-19 12:22:50.100000+00:00,2459142.03271929,10.493603565937,3.391033411026,,,APF
237566,2020-10-31 12:27:41+00:00,2459154.0246722,1.50214139032652,1.19938206672668,0.1324,0.001,HIRES
237566,2020-11-08 13:48:44+00:00,2459162.08136579,-0.569242089062261,1.47257006168365,,,HIRES
237566,2020-11-13 10:32:33.390000+00:00,2459166.96048685,-10.2097481463033,4.35292387008667,,,APF
237566,2020-12-03 11:50:53.360000+00:00,2459187.00604547,-6.82456690466038,4.88171911239624,,,APF
237566,2020-12-03 12:11:37.500000+00:00,2459187.01874247,-1.22984743023181,5.13559484481812,,,APF
237566,2020-12-04 12:19:07+00:00,2459188.02036759,-1.35758537788719,1.39559745788574,0.1443,0.001,HIRES
237566,2020-12-05 11:58:45+00:00,2459189.00689725,-1.00657100085431,1.45515084266663,0.1472,0.001,HIRES
237566,2020-12-06 09:16:51+00:00,2459189.89449812,1.63291159098414,1.51311504840851,0.1468,0.001,HIRES
237566,2020-12-24 11:06:19+00:00,2459207.96998207,-7.0219803583344,1.45531070232391,0.1478,0.001,HIRES
237566,2020-12-25 10:25:42+00:00,2459208.94183111,-4.91983046344703,1.41725730895996,0.1444,0.001,HIRES
237566,2020-12-26 10:37:33+00:00,2459209.95073905,-4.38154541826817,1.3170051574707,0.1434,0.001,HIRES
237566,2020-12-31 13:48:06+00:00,2459215.08308339,5.89898660754934,1.39122760295868,0.1434,0.001,HIRES
237566,2021-01-06 06:14:59.950000+00:00,2459220.7728028,-18.6055053034522,5.54350709915161,,,APF
237566,2021-01-06 06:35:44.180000+00:00,2459220.78772079,-9.27427387687269,4.67810010910034,,,APF
237566,2021-01-18 07:02:33+00:00,2459232.80052183,3.31690911803715,1.44708919525146,0.1367,0.001,HIRES
237566,2021-01-22 09:12:54+00:00,2459236.89133017,0.0590514468924255,2.08956575393677,0.1396,0.001,HIRES
237566,2021-01-23 09:17:27+00:00,2459237.89518682,1.40586302739558,2.03390264511108,0.1389,0.001,HIRES
237566,2021-01-24 10:27:25+00:00,2459238.94307959,0.225753781216468,1.58210337162018,0.1375,0.001,HIRES
237566,2021-02-07 05:33:39.140000+00:00,2459252.7430751,4.45515341379058,4.87805843353271,,,APF
237566,2021-02-07 05:54:23.230000+00:00,2459252.7576121,5.42911312974424,5.27774095535278,,,APF
237566,2021-02-22 05:52:46+00:00,2459267.75058743,-5.96138266320236,1.47339975833893,0.1373,0.001,HIRES
237566,2021-02-24 08:01:31+00:00,2459269.83984558,-4.3516115058751,1.40252983570099,0.1377,0.001,HIRES
237566,2021-02-26 05:44:44+00:00,2459271.74550103,1.76587899799347,1.38784372806549,0.1372,0.001,HIRES
237566,2021-02-28 04:58:05.440000+00:00,2459273.71707462,-10.9622391041537,6.11232709884644,,,APF
237566,2021-02-28 05:18:49.600000+00:00,2459273.73136762,4.29930043778242,6.16531181335449,,,APF
237566,2021-03-25 04:22:38.860000+00:00,2459298.69116801,-13.1981712782131,13.1359777450562,,,APF
237566,2021-03-25 04:43:23.020000+00:00,2459298.70546101,-8.69667892245786,7.60901308059692,,,APF
237566,2021-04-15 05:26:53.810000+00:00,2459319.73356747,7.21079407598327,5.13200664520264,,,APF
237566,2021-04-15 05:47:38.010000+00:00,2459319.74796447,8.88223460418683,5.27303838729858,,,APF
237566,2021-05-05 05:34:00.980000+00:00,2459339.73692793,6.29330376435354,4.65873527526855,,,APF
237566,2021-05-05 05:54:45.110000+00:00,2459339.75144093,-13.4938642293922,4.21822357177734,,,APF
237566,2021-05-19 05:38:31+00:00,2459353.73464097,-1.49844326131961,1.35225427150726,0.1358,0.001,HIRES
237566,2021-05-21 05:38:43+00:00,2459355.73493819,-3.2774963601118,1.40976798534393,0.1383,0.001,HIRES
237566,2021-05-22 04:10:56.880000+00:00,2459356.67865047,4.11324042772469,6.29446649551392,,,APF
237566,2021-05-22 04:31:40.980000+00:00,2459356.69296647,5.875402260334,5.76370239257812,,,APF
237566,2021-05-27 04:15:39.130000+00:00,2459361.68133333,6.35114872306764,4.66868019104004,,,APF
237566,2021-05-27 04:36:23.660000+00:00,2459361.69560333,-4.2487612298423,5.20210790634155,,,APF
237566,2021-06-11 05:45:08+00:00,2459376.73867742,-0.81009772028294,1.37711191177368,0.132,0.001,HIRES
237566,2021-09-07 11:57:16.780000+00:00,2459465.00394318,-6.70280644960374,4.94854640960693,,,APF
237566,2021-09-07 11:57:16.780000+00:00,2459465.00394318,-6.70280644960374,4.94854640960693,,,APF
237566,2021-09-07 12:18:00.890000+00:00,2459465.01813418,-9.30929157917981,4.81262683868408,,,APF
237566,2021-09-07 12:18:00.890000+00:00,2459465.01813418,-9.30929157917981,4.81262683868408,,,APF
237566,2021-09-13 10:03:28.430000+00:00,2459470.92533198,-4.70562888561129,5.03446960449219,,,APF
237566,2021-09-13 10:24:12.680000+00:00,2459470.93977698,6.46037361641812,5.05134582519531,,,APF
237566,2021-09-21 14:26:04+00:00,2459479.10378098,2.4641572196845,1.22939777374268,0.1397,0.001,HIRES
237566,2021-09-25 15:11:40+00:00,2459483.13633147,3.12558173797883,1.22780287265778,0.1394,0.001,HIRES
237566,2021-09-27 15:05:20+00:00,2459485.13084665,2.42577836342444,1.23227214813232,0.1389,0.001,HIRES
237566,2021-09-29 10:11:22.990000+00:00,2459486.93142245,1.45138228674519,5.87152528762817,,,APF
237566,2021-09-29 10:29:04.120000+00:00,2459486.94275445,-21.919712910837,5.69859600067139,,,APF
237566,2021-10-11 09:46:28.400000+00:00,2459498.91284604,2.24320912254678,7.92038345336914,,,APF
237566,2021-10-13 08:51:12.970000+00:00,2459500.87785598,-5.14503993041265,5.24343872070312,,,APF
237566,2021-10-13 09:11:57.120000+00:00,2459500.89189598,-0.685992821619233,4.8365330696106,,,APF
237566,2021-10-15 14:25:54+00:00,2459503.10607976,2.61051008402005,1.66668450832367,0.1428,0.001,HIRES
237566,2021-10-22 13:30:48+00:00,2459510.06747599,5.7324344661745,1.20782661437988,0.1403,0.001,HIRES
237566,2021-10-24 11:38:24+00:00,2459511.98981251,3.63089354352045,1.16869270801544,0.1409,0.001,HIRES
237566,2021-10-26 11:30:35+00:00,2459513.98467468,3.9206841040668,1.30983591079712,0.142,0.001,HIRES
237566,2021-10-29 11:12:16.060000+00:00,2459516.97661142,8.14438207200256,4.30291271209717,,,APF
237566,2021-10-29 11:33:00.340000+00:00,2459516.99117342,8.93099692071183,4.47627544403076,,,APF
237566,2021-11-06 07:48:47.960000+00:00,2459524.83920915,-33.0260218186406,26.6310901641846,,,APF
237566,2021-11-16 15:15:28+00:00,2459535.1427601,-0.76608068931548,1.58686876296997,0.1428,0.001,HIRES
237566,2021-11-17 12:51:13.850000+00:00,2459536.04703675,-10.5310213034883,4.54554033279419,,,APF
237566,2021-11-17 13:11:58.210000+00:00,2459536.06106575,-2.19179709483497,4.40695428848267,,,APF
237566,2021-11-19 11:00:08+00:00,2459537.96509813,8.53094466115635,1.42729139328003,0.1482,0.001,HIRES
237566,2021-11-22 12:10:20+00:00,2459541.01400171,-5.10036625801449,1.33532249927521,0.1444,0.001,HIRES
237566,2021-11-23 07:54:52.170000+00:00,2459541.84122055,-4.49605317735637,4.3047776222229,,,APF
237566,2021-11-23 08:15:36.390000+00:00,2459541.85559655,-6.29447810368184,4.74099397659302,,,APF
237566,2021-11-23 11:43:19+00:00,2459541.99523382,-0.470181320631895,1.40840923786163,0.1434,0.001,HIRES
237566,2021-11-24 09:56:56+00:00,2459542.92143803,-6.57838895958572,1.25220561027527,0.1448,0.001,HIRES
237566,2021-11-27 11:30:36+00:00,2459545.98680738,0.71537190359566,1.48579370975494,0.1433,0.001,HIRES
237566,2021-11-28 10:24:48.590000+00:00,2459546.94431637,10.7771554289697,4.91373157501221,,,APF
237566,2021-11-28 10:41:31.170000+00:00,2459546.95615737,0.782573830110792,4.42709016799927,,,APF
237566,2021-11-28 14:47:23+00:00,2459547.12380394,-5.52172727971406,1.55895280838013,0.1429,0.001,HIRES
237566,2021-12-03 10:56:39.170000+00:00,2459551.96791019,-2.22629960685794,4.61999225616455,,,APF
237566,2021-12-03 11:17:23.260000+00:00,2459551.98239019,-3.57996712681309,4.53172492980957,,,APF
237566,2021-12-11 05:22:14.680000+00:00,2459559.73583991,2.40296843546314,5.37672328948975,,,APF
237566,2021-12-11 05:42:58.840000+00:00,2459559.74965891,12.8023879418663,5.1985330581665,,,APF
237566,2021-12-17 09:22:09+00:00,2459565.89821517,-7.73452591076123,1.40596640110016,0.1492,0.001,HIRES
237566,2021-12-18 08:07:42.810000+00:00,2459566.85054865,-6.43207003161526,5.01216220855713,,,APF
237566,2021-12-18 08:28:27.230000+00:00,2459566.86584965,5.77561107620157,5.11946487426758,,,APF
237566,2021-12-25 09:23:51+00:00,2459573.89903994,-6.01166155015349,1.44478571414948,0.1444,0.001,HIRES
237566,2021-12-28 09:37:55+00:00,2459576.90948868,-7.22804768123672,1.64628577232361,0.1445,0.001,HIRES
237566,2022-01-08 08:06:43+00:00,2459587.84549389,1.21823972294776,1.45792865753174,0.1379,0.001,HIRES
237566,2022-01-10 04:01:25.050000+00:00,2459589.68139583,-6.75076706902826,5.5856032371521,,,APF
237566,2022-01-10 04:22:09.230000+00:00,2459589.69336383,4.25245528129472,6.14159250259399,,,APF
237566,2022-01-12 03:34:11.800000+00:00,2459591.65997675,18.4546874199032,10.7469215393066,,,APF
237566,2022-01-12 03:54:55.910000+00:00,2459591.67923575,13.4954900088609,13.7381753921509,,,APF
237566,2022-01-12 08:13:44+00:00,2459591.85048268,-3.25321598339133,1.29895031452179,0.1404,0.001,HIRES
237566,2022-01-13 08:10:30+00:00,2459592.84847483,-3.12300572211594,1.36115562915802,0.1379,0.001,HIRES
237566,2022-01-19 03:08:02.070000+00:00,2459598.6428335,-5.64205420312165,4.79916477203369,,,APF
237566,2022-01-19 03:28:46.510000+00:00,2459598.6559815,-34.5267800237315,7.0231556892395,,,APF
237566,2022-01-19 09:14:32+00:00,2459598.89213274,-4.57252202109938,1.35830879211426,0.1365,0.001,HIRES
237566,2022-01-24 06:55:41.360000+00:00,2459603.80054731,-8.15184338252425,4.46564483642578,,,APF
237566,2022-01-24 07:16:25.520000+00:00,2459603.81501431,-4.47304443669201,4.88929557800293,,,APF
237566,2022-01-27 07:06:16.560000+00:00,2459606.8075812,-8.0983582029706,4.83873414993286,,,APF
237566,2022-01-27 07:27:00.670000+00:00,2459606.8224302,-6.90775126893174,4.67101001739502,,,APF
237566,2022-01-30 09:55:57.480000+00:00,2459609.92568608,6.6761592413456,5.40385293960571,,,APF
237566,2022-01-30 10:16:41.600000+00:00,2459609.94023408,-0.173998267202563,5.72513246536255,,,APF
237566,2022-02-05 04:37:50.280000+00:00,2459615.70456787,-10.5100112481116,4.36666584014893,,,APF
237566,2022-02-05 04:58:34.540000+00:00,2459615.71882687,-2.50408036109116,5.00760746002197,,,APF
237566,2022-02-10 04:38:26.870000+00:00,2459620.70459869,-19.4836442436384,5.05472564697266,,,APF
237566,2022-02-10 04:59:11.260000+00:00,2459620.71910068,-5.2591995353302,5.39668655395508,,,APF
237566,2022-02-11 10:51:02+00:00,2459621.95854645,-4.0043808795665,1.4127459526062,0.1424,0.001,HIRES
237566,2022-02-16 04:18:33.260000+00:00,2459626.68931246,-6.82176712508189,7.45043277740479,,,APF
237566,2022-02-16 04:35:49.740000+00:00,2459626.70141746,0.38138960827095,7.13354778289795,,,APF
237566,2022-02-16 07:48:08+00:00,2459626.83136401,2.22028197182777,1.36018419265747,0.1399,0.001,HIRES
237566,2022-02-21 04:31:13.400000+00:00,2459631.69256127,74.9365150790475,43.5759811401367,,,APF
237566,2022-02-21 06:15:24+00:00,2459631.76645725,1.22767576901151,1.33919620513916,0.1401,0.001,HIRES
237566,2022-02-22 06:32:56+00:00,2459632.77863557,-0.300289986248913,1.28371918201447,0.14,0.001,HIRES
237566,2022-02-28 04:30:26.850000+00:00,2459638.69773101,15.4172936568964,4.5855278968811,,,APF
237566,2022-02-28 04:51:11+00:00,2459638.71246301,2.54090611304031,4.7037935256958,,,APF
237566,2022-03-07 04:07:24.490000+00:00,2459645.68038875,-20.1868907812095,7.24655866622925,,,APF
237566,2022-03-07 04:25:09.140000+00:00,2459645.69281875,-11.5127601850757,7.28660297393799,,,APF
237566,2022-03-11 07:08:59+00:00,2459649.80236444,-0.967363523994749,1.39488208293915,0.138,0.001,HIRES
237566,2022-03-12 04:31:38.870000+00:00,2459650.69801156,-1.98530591497533,4.44208765029907,,,APF
237566,2022-03-12 04:52:23.030000+00:00,2459650.71243156,-5.19575038938527,4.81404638290405,,,APF
237566,2022-03-16 06:23:45+00:00,2459654.77123115,-0.979413659785109,1.43134641647339,0.1344,0.001,HIRES
237566,2022-03-18 04:12:39.300000+00:00,2459656.68267433,-5.37605532550776,5.73531723022461,,,APF
237566,2022-03-18 04:28:40.590000+00:00,2459656.69397033,-3.60597055119928,5.7936840057373,,,APF
237566,2022-04-04 04:19:49.030000+00:00,2459673.68784167,-6.21006782938184,5.62922477722168,,,APF
237566,2022-04-04 04:40:33.250000+00:00,2459673.70223867,17.6252037287828,5.93703937530518,,,APF
237566,2022-04-09 04:13:28.200000+00:00,2459678.68298748,5.11205737438036,4.01138067245483,,,APF
237566,2022-04-09 04:34:12.460000+00:00,2459678.69734948,0.825745775426725,4.5295147895813,,,APF
237566,2022-04-12 07:03:10+00:00,2459681.79553559,-1.30218179124105,1.50059831142426,0.1397,0.001,HIRES
237566,2022-05-05 04:24:20.530000+00:00,2459704.68872945,-16.1852434976096,5.47994613647461,,,APF
237566,2022-05-05 04:45:04.690000+00:00,2459704.70347445,-2.52522440578537,5.35776233673096,,,APF
237566,2022-05-12 05:50:28+00:00,2459711.74367491,-0.66829444017236,1.45943605899811,0.1406,0.001,HIRES
237566,2022-05-13 04:32:00.500000+00:00,2459712.69375613,-21.0245136321237,6.75792694091797,,,APF
237566,2022-05-13 04:52:44.770000+00:00,2459712.70728513,0.0456908360631587,6.63479852676392,,,APF
237566,2022-05-13 07:14:26+00:00,2459712.80205874,3.00897650691326,1.81706404685974,0.1447,0.001,HIRES
237566,2022-05-20 04:32:08.130000+00:00,2459719.69310885,-4.2780860290024,6.12256669998169,,,APF
237566,2022-05-20 04:52:52.270000+00:00,2459719.70751784,-5.57072465098582,6.17737245559692,,,APF
237566,2022-05-26 04:31:52.690000+00:00,2459725.6888556,-0.760934521184822,8.67625045776367,,,APF
237566,2022-05-26 04:41:25.630000+00:00,2459725.6993066,-6.31797410358712,6.10467720031738,,,APF
237566,2022-06-01 04:21:11.200000+00:00,2459731.68509536,1.35482824656901,5.83432197570801,,,APF
237566,2022-06-01 04:41:55.370000+00:00,2459731.69926136,-5.85246992926794,6.14468097686768,,,APF
237566,2022-06-07 04:24:04.910000+00:00,2459737.68408611,-17.1344449447292,8.45426559448242,,,APF
237566,2022-08-28 11:21:09.890000+00:00,2459819.97780366,5.11947177332656,4.07979154586792,,,APF
237566,2022-08-28 11:41:54.010000+00:00,2459819.99234166,5.9495710148209,3.95612931251526,,,APF
237566,2022-09-03 11:30:34.810000+00:00,2459825.9852714,8.19871697318251,4.52898359298706,,,APF
237566,2022-09-03 11:30:34.810000+00:00,2459825.9852714,8.19871697318251,4.52898359298706,,,APF
237566,2022-09-03 11:51:18.960000+00:00,2459825.9994274,-0.927186231932927,4.23095941543579,,,APF
237566,2022-09-03 11:51:18.960000+00:00,2459825.9994274,-0.927186231932927,4.23095941543579,,,APF
237566,2022-09-30 12:09:49.030000+00:00,2459853.01430026,3.441347818718,4.38312768936157,,,APF
237566,2022-09-30 12:09:49.030000+00:00,2459853.01430026,3.441347818718,4.38312768936157,,,APF
237566,2022-09-30 12:30:33.170000+00:00,2459853.02868825,10.3925951039132,4.64467859268188,,,APF
237566,2022-09-30 12:30:33.170000+00:00,2459853.02868825,10.3925951039132,4.64467859268188,,,APF
237566,2022-10-05 12:24:13.980000+00:00,2459858.02464304,5.05218573536981,3.91375207901001,,,APF
237566,2022-10-05 12:24:13.980000+00:00,2459858.02464304,5.05218573536981,3.91375207901001,,,APF
237566,2022-10-05 12:44:58.110000+00:00,2459858.03926304,-3.21884274272494,3.47109770774841,,,APF
237566,2022-10-05 12:44:58.110000+00:00,2459858.03926304,-3.21884274272494,3.47109770774841,,,APF
237566,2022-10-11 12:36:37.530000+00:00,2459864.02953379,-0.685081732676603,5.36049604415894,,,APF
237566,2022-10-11 12:44:50.240000+00:00,2459864.03952279,4.07757859996878,3.64416265487671,,,APF
237566,2022-10-16 12:43:45.020000+00:00,2459869.03910557,4.26877946920785,3.65423655509949,,,APF
237566,2022-10-16 13:04:29.210000+00:00,2459869.05353957,11.8318379038446,3.38296842575073,,,APF
237566,2022-11-12 11:43:55.650000+00:00,2459896.00243043,-2.99096241623262,6.57561826705933,,,APF
237566,2022-11-12 12:04:39.840000+00:00,2459896.01084543,-0.82864808320155,5.48539972305298,,,APF
237566,2022-11-14 10:55:42.810000+00:00,2459897.96633734,-5.23386737163352,3.66472339630127,,,APF
237566,2022-11-14 11:16:27.050000+00:00,2459897.98059734,6.95568731432681,3.81178164482117,,,APF
237566,2022-11-20 10:43:59.460000+00:00,2459903.95870009,-7.20951933313622,4.03981733322144,,,APF
237566,2022-11-20 11:04:43.610000+00:00,2459903.97292609,-8.559969910435,3.81167268753052,,,APF
237566,2022-11-27 09:35:11.350000+00:00,2459910.91119779,-6.5333617764121,3.98820400238037,,,APF
237566,2022-11-27 09:55:55.500000+00:00,2459910.92571279,-5.10016824610176,4.26359987258911,,,APF
237566,2022-12-17 09:14:09.180000+00:00,2459930.89662094,-7.14186032457873,3.83939385414124,,,APF
237566,2022-12-17 09:33:31+00:00,2459930.91016294,-2.07837854970423,3.76102375984192,,,APF
237566,2023-01-21 06:56:19.660000+00:00,2459965.80115644,5.69269934752042,3.67759299278259,,,APF
237566,2023-01-21 07:17:03.910000+00:00,2459965.81562344,-2.12138544774901,4.190598487854,,,APF
237566,2023-01-27 06:46:05.610000+00:00,2459971.79405819,15.5771899701588,4.26010227203369,,,APF
237566,2023-01-27 07:06:49.900000+00:00,2459971.80838619,5.68961494553495,3.75689578056335,,,APF
25463,2019-08-02 11:33:51.180000+00:00,2458697.98373527,-59.3893521936064,4.34256172180176,0.127260563728,0.002,APF
25463,2019-08-05 11:17:13.720000+00:00,2458700.97628719,-492.859931612926,24.5744800567627,,,APF
25463,2019-08-07 10:47:26.170000+00:00,2458702.95546214,-57.4654854986858,4.26378965377808,0.12625046826,0.002,APF
25463,2019-08-09 11:24:54.920000+00:00,2458704.98597509,489.689917308453,46.3177528381348,,,APF
25463,2019-08-10 10:27:12.930000+00:00,2458705.94020807,-55.5067029946336,3.79527497291565,0.127261668025,0.002,APF
25463,2019-08-12 10:14:36.230000+00:00,2458707.93052201,-15.861251298433,3.8859076499939,0.120076331229,0.002,APF
25463,2019-08-13 12:11:48.010000+00:00,2458709.01049699,-31.3918471056662,3.43408727645874,0.121503947946,0.002,APF
25463,2019-08-14 15:14:55+00:00,2458710.13565034,-4.46767988062416,2.98284387588501,0.1221,0.001,HIRES
25463,2019-08-14 15:16:56+00:00,2458710.13703947,-0.719254578612331,3.1473228931427,0.1224,0.001,HIRES
25463,2019-08-14 15:18:38+00:00,2458710.13826559,-3.01019776692006,2.91829037666321,0.1224,0.001,HIRES
25463,2019-08-15 15:25:14+00:00,2458711.14280615,-5.06297386680486,3.18702387809753,0.1216,0.001,HIRES
25463,2019-08-16 09:52:16.770000+00:00,2458711.91527591,-12.3926295501531,3.66089391708374,0.124856759121,0.002,APF
25463,2019-08-17 09:53:22.330000+00:00,2458712.91660988,-7.07742399594073,3.70451021194458,0.128126258736,0.002,APF
25463,2019-08-18 09:44:28.230000+00:00,2458713.91038586,1.47878089880833,3.8486499786377,0.135997386537,0.002,APF
25463,2019-08-18 13:20:04+00:00,2458714.05603546,,,0.1198,0.001,HIRES
25463,2019-08-18 13:21:14+00:00,2458714.05683454,,,0.1198,0.001,HIRES
25463,2019-08-18 13:22:23+00:00,2458714.05763362,,,0.1192,0.001,HIRES
25463,2019-08-19 15:12:27+00:00,2458715.13420593,-0.893510693469554,3.03729653358459,0.1204,0.001,HIRES
25463,2019-08-20 11:46:37.090000+00:00,2458715.9941848,2.99369204134536,3.39238214492798,0.125845316265,0.002,APF
25463,2019-08-20 15:00:37+00:00,2458716.1261532,-2.90947326085389,2.92792153358459,0.1169,0.001,HIRES
25463,2019-08-25 09:10:54.930000+00:00,2458720.88982967,-43.1911796170202,4.52518939971924,0.122626501125,0.002,APF
25463,2019-08-26 09:09:30.730000+00:00,2458721.88762265,-27.6498753953102,4.3268518447876,0.122889249105,0.002,APF
25463,2019-08-27 15:02:27+00:00,2458723.12806618,1.93063978542443,2.89368486404419,0.1171,0.001,HIRES
25463,2019-08-28 11:23:26.120000+00:00,2458723.97977959,-35.1845967108351,3.75780439376831,0.124373636316,0.002,APF
25463,2019-08-28 14:06:17+00:00,2458724.08911856,0.213517634551528,3.22199702262878,0.1163,0.001,HIRES
25463,2019-08-29 10:17:48.880000+00:00,2458724.93326257,-14.5380512908864,4.12904691696167,0.127638983654,0.002,APF
25463,2019-08-30 12:00:04.750000+00:00,2458726.00425654,-20.2173569574947,3.42238402366638,0.125852368494,0.002,APF
25463,2019-08-31 08:55:47.680000+00:00,2458726.87787051,-39.7578998565611,3.86635088920593,0.126514546796,0.002,APF
25463,2019-09-01 08:48:46.720000+00:00,2458727.87291949,-31.5952430089145,3.66363596916199,0.126109917851,0.002,APF
25463,2019-09-05 11:01:18.230000+00:00,2458731.96574938,-39.4039937783577,4.03308534622192,0.123394685076,0.002,APF
25463,2019-09-05 11:18:31.420000+00:00,2458731.97490537,-57.8385060525348,6.89455032348633,0.125112842529,0.002,APF
25463,2019-09-06 10:47:11.570000+00:00,2458732.95491635,-24.0588983552946,3.54541945457458,0.126271912103,0.002,APF
25463,2019-09-06 13:38:04+00:00,2458733.07040222,-18.873797757237,2.87550902366638,0.1182,0.001,HIRES
25463,2019-09-07 08:33:06.960000+00:00,2458733.86296432,-48.0476305933508,3.46931576728821,0.126338430721,0.002,APF
25463,2019-09-09 08:16:50.510000+00:00,2458735.85283727,-12.2969528480571,3.89413833618164,0.11966860395,0.002,APF
25463,2019-09-12 14:36:47+00:00,2458739.11361152,-17.5507387297315,3.13249397277832,0.1174,0.001,HIRES
25463,2019-09-13 07:56:36.780000+00:00,2458739.83753216,-56.2954697965533,4.37416076660156,0.128520406661,0.002,APF
25463,2019-09-14 08:10:14.140000+00:00,2458740.85022713,-106.742817697796,5.4624228477478,0.13259806785,0.002,APF
25463,2019-09-14 08:30:58.380000+00:00,2458740.86493913,-57.0948478187781,4.84715795516968,0.120832344046,0.002,APF
25463,2019-09-15 08:34:08.060000+00:00,2458741.8668001,-84.0306414549016,4.26491212844849,0.126283893012,0.002,APF
25463,2019-09-15 08:53:54.260000+00:00,2458741.8801121,-72.3186616015839,4.14847469329834,0.124661940543,0.002,APF
25463,2019-09-17 08:29:30.910000+00:00,2458743.85966305,-37.5458412210024,5.26614809036255,0.124554230995,0.002,APF
25463,2019-09-17 08:38:17.200000+00:00,2458743.86502205,-9.82353671141355,5.07584142684937,0.119151799148,0.002,APF
25463,2019-09-17 12:01:36+00:00,2458744.00444416,1.80501142618349,3.48088455200195,0.1181,0.001,HIRES
25463,2019-09-21 07:43:42.810000+00:00,2458747.82900094,-64.3534984043614,4.59888935089111,0.124706578177,0.002,APF
25463,2019-09-22 07:33:39.700000+00:00,2458748.82371491,-39.6656644087404,3.6339647769928,0.128883631437,0.002,APF
25463,2019-09-23 07:26:22.280000+00:00,2458749.81583588,-67.1697560454798,5.88730764389038,0.125501979469,0.002,APF
25463,2019-09-23 07:33:25.990000+00:00,2458749.82066288,-59.3837276407376,5.92279672622681,0.119999626703,0.002,APF
25463,2019-09-26 09:16:06.090000+00:00,2458752.89288379,-37.7295071712076,4.30820035934448,0.124630369708,0.002,APF
25463,2019-09-27 09:16:00.880000+00:00,2458753.89297677,-51.1732387254116,4.50701475143433,0.12750522492,0.002,APF
25463,2019-09-28 09:21:27.030000+00:00,2458754.89615874,-53.9295537869273,6.6234130859375,0.117113650297,0.002,APF
25463,2019-09-28 09:28:45.330000+00:00,2458754.90126274,-28.8749562282154,6.51246643066406,0.116560360263,0.002,APF
25463,2019-10-02 06:52:03.600000+00:00,2458758.79426262,-53.0989417237003,4.38726997375488,0.128519454741,0.002,APF
25463,2019-10-03 06:54:41.250000+00:00,2458759.7975896,-45.7714924762234,3.82182598114014,0.128040821682,0.002,APF
25463,2019-10-04 06:41:07.180000+00:00,2458760.78592657,-96.3987531326725,6.41966247558594,0.126816487615,0.002,APF
25463,2019-10-04 06:49:58.550000+00:00,2458760.79205057,-45.1568847486051,6.40462493896484,0.142231875449,0.002,APF
25463,2019-10-05 07:28:31.070000+00:00,2458761.81813154,-82.4939463198705,6.13296985626221,0.120280015112,0.002,APF
25463,2019-10-05 07:35:26.010000+00:00,2458761.82309754,-74.3417342341469,6.61538076400757,0.123721960824,0.002,APF
25463,2019-10-06 06:38:54.430000+00:00,2458762.78343251,-82.9495577076459,6.27879428863525,0.119320699541,0.002,APF
25463,2019-10-06 06:44:51.890000+00:00,2458762.78751851,-134.158450548926,6.74429368972778,0.126302082579,0.002,APF
25463,2019-10-07 07:39:53.020000+00:00,2458763.82907348,-43.9024813340073,5.59963750839233,0.115103234636,0.002,APF
25463,2019-10-07 08:00:37.120000+00:00,2458763.84407548,-69.1890857678344,5.40752744674683,0.122089545186,0.002,APF
25463,2019-10-08 09:19:40.820000+00:00,2458764.89601145,-40.6907404353133,4.12869930267334,0.128168667621,0.002,APF
25463,2019-10-09 06:16:40.720000+00:00,2458765.77134942,-13.5029219150874,4.38020420074463,0.133862819146,0.002,APF
25463,2019-10-09 09:35:35+00:00,2458765.9047494,8.32271678060269,3.48662972450256,0.1163,0.001,HIRES
25463,2019-10-12 06:22:45.630000+00:00,2458768.77628134,-19.1376587895856,3.86253929138184,0.128596408303,0.002,APF
25463,2019-10-18 09:46:56+00:00,2458774.91317907,-15.1751321283079,3.18686771392822,0.1177,0.001,HIRES
25463,2019-10-19 06:05:26.810000+00:00,2458775.76257813,-4.29493744161701,4.88817548751831,0.126007169235,0.002,APF
25463,2019-10-20 10:20:59+00:00,2458776.93692516,-22.7909487397545,3.82200956344604,0.1179,0.001,HIRES
25463,2019-10-22 11:58:42.860000+00:00,2458779.00785403,107.73783560959,4.88765907287598,0.130624033729,0.002,APF
25463,2019-10-23 07:45:29.930000+00:00,2458779.83034901,84.1426335724103,5.72112083435059,0.128474902554,0.002,APF
25463,2019-10-23 07:50:22.060000+00:00,2458779.83381001,85.5771889737955,5.83531904220581,0.125345282869,0.002,APF
25463,2019-10-25 07:41:33.670000+00:00,2458781.82895195,73.3466718614255,4.40414190292358,0.122180043037,0.002,APF
25463,2019-10-27 07:40:06.770000+00:00,2458783.82684189,89.6093748723991,5.5761570930481,0.126101643293,0.002,APF
25463,2019-10-27 07:45:06.130000+00:00,2458783.83022189,103.979525762216,5.12096548080444,0.123506416875,0.002,APF
25463,2019-10-30 05:03:21.940000+00:00,2458786.7200748,109.420547143864,7.52802848815918,0.139414217932,0.002,APF
25463,2019-10-30 05:13:41.670000+00:00,2458786.7268688,116.029602584269,7.73788022994995,0.110865189912,0.002,APF
25463,2019-10-31 07:23:59.520000+00:00,2458787.81588077,77.0841379586169,4.71549081802368,0.126472687683,0.002,APF
25463,2019-10-31 07:29:14.210000+00:00,2458787.81968877,72.2679975556776,4.89644622802734,0.125209247054,0.002,APF
25463,2019-10-31 11:29:53+00:00,2458787.98526207,-12.0220685864421,3.6128454208374,0.1178,0.001,HIRES
25463,2019-11-01 04:59:55.090000+00:00,2458788.72040474,78.0892705625029,3.80333542823792,0.125379661893,0.002,APF
25463,2019-11-02 05:35:44.260000+00:00,2458789.74185271,81.7865925659855,4.57081604003906,0.125022593892,0.002,APF
25463,2019-11-03 05:24:02.760000+00:00,2458790.73435068,70.0672012684197,4.35100698471069,0.128522415256,0.002,APF
25463,2019-11-04 05:21:15.050000+00:00,2458791.73540165,100.649227098783,4.16452693939209,0.13177967661,0.002,APF
25463,2019-11-05 06:58:26.370000+00:00,2458792.80161362,81.4677838509939,3.99508166313171,0.127639080932,0.002,APF
25463,2019-11-06 05:00:52.440000+00:00,2458793.71805259,99.5051989734638,4.35980463027954,0.134294685216,0.002,APF
25463,2019-11-07 04:22:16.600000+00:00,2458794.69310156,103.793123028492,4.43773174285889,0.127734367839,0.002,APF
25463,2019-11-07 10:14:19+00:00,2458794.93302776,-7.22959786322698,3.64835858345032,0.1174,0.001,HIRES
25463,2019-11-08 04:21:20.660000+00:00,2458795.69356753,79.1717644497655,4.16717433929443,0.127010677489,0.002,APF
25463,2019-11-08 11:18:25+00:00,2458795.97757888,-8.68268653691795,3.51570820808411,0.1169,0.001,HIRES
25463,2019-11-09 04:45:13.640000+00:00,2458796.7079205,65.7896566881506,4.39047288894653,0.126796678221,0.002,APF
25463,2019-11-09 04:56:58.950000+00:00,2458796.7172725,19.3369777652599,3.94421458244324,0.129282793697,0.002,APF
25463,2019-11-09 11:14:30+00:00,2458796.97489414,-6.48710510078158,3.41997933387756,0.1186,0.001,HIRES
25463,2019-11-10 04:09:53.990000+00:00,2458797.68355547,118.358648935751,4.99419593811035,0.117128031161,0.002,APF
25463,2019-11-10 11:18:53+00:00,2458797.97794788,-12.5313152707262,3.5173716545105,0.119,0.001,HIRES
25463,2019-11-10 11:20:16+00:00,2458797.9789199,-7.77261255337786,3.70497131347656,0.1194,0.001,HIRES
25463,2019-11-10 11:21:39+00:00,2458797.97989292,-16.0975580193553,3.58824944496155,0.1196,0.001,HIRES
25463,2019-11-11 04:05:07.580000+00:00,2458798.68045044,68.9475540899882,5.61849164962769,0.1242823616,0.002,APF
25463,2019-11-11 09:13:49+00:00,2458798.8912652,-2.14306888810017,3.57491397857666,0.1178,0.001,HIRES
25463,2019-11-11 09:15:37+00:00,2458798.89246822,-5.67858643794682,3.51747608184814,0.1184,0.001,HIRES
25463,2019-11-11 09:17:16+00:00,2458798.89359124,-6.91524193406985,3.78429627418518,0.1184,0.001,HIRES
25463,2019-11-15 09:07:29+00:00,2458802.88671107,-8.74714727475279,3.67374539375305,0.117,0.001,HIRES
25463,2019-11-15 09:08:41+00:00,2458802.88755608,0.767480802924034,3.65275478363037,0.1171,0.001,HIRES
25463,2019-11-15 09:09:53+00:00,2458802.88840009,-0.372577138063765,3.67839169502258,0.1178,0.001,HIRES
25463,2019-11-16 06:16:26.600000+00:00,2458803.76938328,0.227516809030453,5.58288145065308,0.121398314443,0.002,APF
25463,2019-11-16 06:21:40.210000+00:00,2458803.77295928,68.4279135050857,5.73384094238281,0.129595847592,0.002,APF
25463,2019-11-17 03:56:33.560000+00:00,2458804.67512125,28.8093883901948,5.68043756484985,0.131134258721,0.002,APF
25463,2019-11-17 04:10:11.880000+00:00,2458804.68403325,5.01241116968119,5.36367034912109,0.126458855503,0.002,APF
25463,2019-11-18 04:14:16.190000+00:00,2458805.68596322,79.1951096100121,4.97497034072876,0.130155323271,0.002,APF
25463,2019-11-19 03:36:09.660000+00:00,2458806.66072719,61.0048166005061,4.06616830825806,0.124570691475,0.002,APF
25463,2019-11-21 05:25:23.290000+00:00,2458808.73542413,113.047952837859,5.51977729797363,0.130542983347,0.002,APF
25463,2019-11-21 13:16:18+00:00,2458809.05960362,-4.26689518796697,3.9596688747406,0.1172,0.001,HIRES
25463,2019-11-21 13:17:37+00:00,2458809.06051762,0.840428474713667,4.03976392745972,0.1176,0.001,HIRES
25463,2019-11-21 13:18:57+00:00,2458809.06143262,1.53161763730567,3.99330306053162,0.1178,0.001,HIRES
25463,2019-11-22 06:03:30.490000+00:00,2458809.7615601,87.3798196345618,4.95823097229004,0.125680018002,0.002,APF
25463,2019-11-23 06:14:45.490000+00:00,2458810.76926806,81.4765381694785,4.71534109115601,0.131218036465,0.002,APF
25463,2019-11-24 03:15:35.410000+00:00,2458811.64477604,93.399827744129,5.92902421951294,0.128856686094,0.002,APF
25463,2019-11-24 04:28:19.200000+00:00,2458811.69485704,99.9651724717682,5.32774209976196,0.129814069512,0.002,APF
25463,2019-11-24 04:35:07.660000+00:00,2458811.69947504,116.404912821969,6.05338525772095,0.133870546438,0.002,APF
25463,2019-11-24 05:28:51.320000+00:00,2458811.73782003,97.5351855888299,4.63395404815674,0.131320690772,0.002,APF
25463,2019-11-25 03:13:15.990000+00:00,2458812.64539801,108.563013151063,5.14168262481689,0.133617042659,0.002,APF
25463,2019-11-26 03:09:06.470000+00:00,2458813.64052097,60.643661911563,6.5452938079834,0.124042053309,0.002,APF
25463,2019-11-26 03:17:47.330000+00:00,2458813.64642297,118.291567614516,6.71914672851562,0.141868374942,0.002,APF
25463,2019-11-28 07:25:13+00:00,2458815.81593249,-4.03887240918489,3.8229284286499,0.1162,0.001,HIRES
25463,2019-11-28 07:27:00+00:00,2458815.81721748,4.19334272363865,3.80952739715576,0.1146,0.001,HIRES
25463,2019-11-28 07:28:54+00:00,2458815.81860647,-1.04942955772389,3.782057762146,0.1137,0.001,HIRES
25463,2019-12-02 09:28:25+00:00,2458819.9054161,2.84900632152503,3.57177519798279,0.1195,0.001,HIRES
25463,2019-12-15 10:36:48+00:00,2458832.94841477,6.5107559011646,4.07363939285278,0.1196,0.001,HIRES
25463,2019-12-15 10:38:09+00:00,2458832.94935173,5.56309886549501,4.12594604492188,0.1194,0.001,HIRES
25463,2019-12-15 10:39:32+00:00,2458832.95034669,10.6701813364924,4.01458787918091,0.1194,0.001,HIRES
25463,2019-12-16 07:28:00.470000+00:00,2458833.81900533,100.416938693734,9.31075477600098,0.13774696349,0.002,APF
25463,2019-12-16 07:34:20.460000+00:00,2458833.82344933,47.7033343351359,9.3752269744873,0.118962025761,0.002,APF
25463,2019-12-16 09:47:53+00:00,2458833.9143832,12.3973291667426,3.92770457267761,0.1191,0.001,HIRES
25463,2019-12-16 09:49:11+00:00,2458833.91529816,16.2686815844823,4.14407777786255,0.1204,0.001,HIRES
25463,2019-12-16 09:50:27+00:00,2458833.91615413,7.56791236125552,3.7933657169342,0.1193,0.001,HIRES
25463,2019-12-17 02:24:08.840000+00:00,2458834.60948231,-22.0292226266873,4.8554425239563,0.136592086739,0.002,APF
25463,2019-12-17 02:34:07.190000+00:00,2458834.61524631,53.26724052322,5.5470929145813,0.12613816097,0.002,APF
25463,2019-12-18 03:34:33.850000+00:00,2458835.65652227,60.685974746636,6.76261234283447,0.121426170822,0.002,APF
25463,2019-12-18 03:40:03.670000+00:00,2458835.66030727,75.0078143728377,6.93203210830688,0.127437647152,0.002,APF
25463,2019-12-20 03:45:37.400000+00:00,2458837.66538021,32.5941429226295,4.93089914321899,0.121256431212,0.002,APF
25463,2019-12-23 08:23:34.530000+00:00,2458840.8559571,1.72373864613738,13.9860334396362,0.0998308818905,0.002,APF
25463,2019-12-23 10:02:51.330000+00:00,2458840.9314621,-21.2520178957958,5.54711961746216,0.127983536155,0.002,APF
25463,2019-12-23 10:23:35.450000+00:00,2458840.9454771,4.42187618374012,5.28246784210205,0.121720289878,0.002,APF
25463,2019-12-24 02:55:13.550000+00:00,2458841.63158808,25.8379401320704,4.85681486129761,0.122957130424,0.002,APF
25463,2019-12-24 03:07:58.140000+00:00,2458841.63898408,-21.6507700917615,6.07736730575562,0.12318837587,0.002,APF
25463,2019-12-27 08:56:06+00:00,2458844.87788337,-1.35267139876203,3.44425511360168,0.1169,0.001,HIRES
25463,2019-12-27 08:57:24+00:00,2458844.87879831,-1.79331643619855,3.54409694671631,0.1178,0.001,HIRES
25463,2019-12-27 08:58:43+00:00,2458844.87973526,0.341231262906263,3.25605535507202,0.1179,0.001,HIRES
25463,2019-12-29 01:51:12.120000+00:00,2458846.58977492,-3.36551181990626,8.23672294616699,0.121185650306,0.002,APF
25463,2019-12-31 03:23:06.940000+00:00,2458848.64785785,-54.5071519154093,5.95582437515259,0.114188035545,0.002,APF
25463,2019-12-31 03:28:30.210000+00:00,2458848.65158385,-43.9927581514042,5.87107133865356,0.128500179451,0.002,APF
25463,2020-01-03 03:27:48.830000+00:00,2458851.65326775,-28.8434874875308,4.91204357147217,0.128139113617,0.002,APF
25463,2020-01-03 03:39:40.900000+00:00,2458851.66104575,-11.9952514170542,4.70696353912354,0.128207864443,0.002,APF
25463,2020-01-04 08:21:20+00:00,2458852.85327009,-5.45801534336746,3.42990469932556,0.1188,0.001,HIRES
25463,2020-01-04 08:22:40+00:00,2458852.85420703,-0.734053943947856,3.63626146316528,0.1177,0.001,HIRES
25463,2020-01-04 08:23:58+00:00,2458852.85510997,0.406770310377794,3.75031709671021,0.118,0.001,HIRES
25463,2020-01-05 01:57:10.810000+00:00,2458853.59061568,-74.6731841033911,7.85711717605591,0.130344203959,0.002,APF
25463,2020-01-05 02:08:24.260000+00:00,2458853.59692268,-26.7558992546313,5.801589012146,0.126026736469,0.002,APF
25463,2020-01-07 09:12:24+00:00,2458855.88882453,9.73140752112468,3.71973991394043,0.1193,0.001,HIRES
25463,2020-01-07 09:14:32+00:00,2458855.89025942,14.0511980161364,3.62883496284485,0.1207,0.001,HIRES
25463,2020-01-07 09:16:40+00:00,2458855.89175232,2.75140449932675,3.83736491203308,0.1193,0.001,HIRES
25463,2020-01-11 01:59:40.440000+00:00,2458859.58956048,-73.726481680963,5.74496173858643,0.122531250099,0.002,APF
25463,2020-01-11 02:06:12.020000+00:00,2458859.59417848,-70.0265050682638,6.23213291168213,0.120638515307,0.002,APF
25463,2020-01-12 06:27:47.340000+00:00,2458860.78059244,-64.2523399990962,5.18010902404785,0.124199217486,0.002,APF
25463,2020-01-12 06:48:31.640000+00:00,2458860.79436544,-61.8650199250859,5.35853004455566,0.120363133993,0.002,APF
25463,2020-01-21 05:01:38+00:00,2458869.71341044,4.02899127282066,3.67812514305115,0.12,0.001,HIRES
25463,2020-01-21 05:03:19+00:00,2458869.71456834,-11.4849474890574,3.60052132606506,0.119,0.001,HIRES
25463,2020-01-21 05:04:55+00:00,2458869.71566725,1.22044544260814,3.47419166564941,0.1181,0.001,HIRES
25463,2020-01-22 08:17:42+00:00,2458870.84935489,-12.6704664894106,3.74949073791504,0.1177,0.001,HIRES
25463,2020-01-22 08:19:00+00:00,2458870.85024581,-2.01005500528345,3.59325909614563,0.1186,0.001,HIRES
25463,2020-01-22 08:20:18+00:00,2458870.85118273,0.405131496412139,3.55476117134094,0.1172,0.001,HIRES
25463,2020-01-23 02:36:54.690000+00:00,2458871.61285308,-69.8142251090652,14.8084087371826,0.105187867774,0.002,APF
25463,2020-01-23 02:38:52.540000+00:00,2458871.61546808,-59.8097191943681,7.24414300918579,0.115513041801,0.002,APF
25463,2020-01-24 03:03:21.470000+00:00,2458872.63951104,-35.3094079574571,5.13054847717285,0.123350804044,0.002,APF
25463,2020-01-24 03:20:39.100000+00:00,2458872.64850304,-39.1626109911434,5.48317337036133,0.123863689861,0.002,APF
25463,2020-01-25 04:43:14.440000+00:00,2458873.70357201,-30.2697525773518,4.86059522628784,0.123173686617,0.002,APF
25463,2020-01-28 02:31:34.800000+00:00,2458876.61189891,-23.7214545721035,4.37398099899292,0.123983771575,0.002,APF
25463,2020-01-30 02:19:55.870000+00:00,2458878.60421684,-18.9857258890758,4.57457256317139,0.122245758555,0.002,APF
25463,2020-01-30 08:37:50+00:00,2458878.86261919,8.32679436590149,3.8322856426239,0.1189,0.001,HIRES
25463,2020-01-30 08:39:11+00:00,2458878.8635341,9.50892686896628,3.66116714477539,0.1193,0.001,HIRES
25463,2020-01-30 08:40:28+00:00,2458878.86444802,10.1433300631891,3.40317225456238,0.1186,0.001,HIRES
25463,2020-01-31 02:49:36.330000+00:00,2458879.62224781,-51.4226260077446,6.61025333404541,0.119680118724,0.002,APF
25463,2020-01-31 02:55:23.920000+00:00,2458879.62633281,-69.2795678324783,6.715989112854,0.119500002516,0.002,APF
25463,2020-01-31 07:30:57+00:00,2458879.81616603,3.9931255726251,3.51918411254883,0.1179,0.001,HIRES
25463,2020-01-31 07:32:33+00:00,2458879.81724192,0.258129114615031,3.74663758277893,0.1188,0.001,HIRES
25463,2020-01-31 07:34:01+00:00,2458879.81828383,-8.75876159249822,3.27555251121521,0.1184,0.001,HIRES
25463,2020-02-01 02:21:14.430000+00:00,2458880.60745777,-7.05358910334951,3.71280765533447,0.124833979594,0.002,APF
25463,2020-02-01 06:14:29+00:00,2458880.76328792,-1.75506749701549,3.49325680732727,0.119,0.001,HIRES
25463,2020-02-01 06:16:52+00:00,2458880.76490877,-12.7712619413992,3.13710594177246,0.1175,0.001,HIRES
25463,2020-02-01 06:19:11+00:00,2458880.7667366,-5.55809927109141,3.7472403049469,0.1189,0.001,HIRES
25463,2020-02-05 03:50:00.840000+00:00,2458884.66790763,-56.7320936513543,6.09567165374756,0.12773701165,0.002,APF
25463,2020-02-06 04:57:53.210000+00:00,2458885.7132596,-8.14062486882034,3.732008934021,0.125772381042,0.002,APF
25463,2020-02-07 04:40:21.100000+00:00,2458886.70255156,-19.0372234416833,3.43581128120422,0.126744602594,0.002,APF
25463,2020-02-08 04:08:44.050000+00:00,2458887.67701753,-44.7371055118098,4.62924814224243,0.127580649013,0.002,APF
25463,2020-02-12 06:09:36.850000+00:00,2458891.76084539,-15.1663532727213,4.4981517791748,0.126872024873,0.002,APF
25463,2020-02-15 06:32:51.470000+00:00,2458894.77675428,-40.6746123660996,4.12184381484985,0.126127492709,0.002,APF
25463,2020-02-16 06:29:08.620000+00:00,2458895.77801025,-32.4312097796433,4.72011852264404,0.128412502642,0.002,APF
25463,2020-02-17 05:23:10.950000+00:00,2458896.73165421,-51.4785167492449,4.4925856590271,0.12148134157,0.002,APF
25463,2020-02-18 04:13:27.380000+00:00,2458897.68019518,-4.94151143386478,4.39404392242432,0.12496500621,0.002,APF
25463,2020-02-20 05:18:35.960000+00:00,2458899.72729611,-4.36437253132516,3.63647103309631,0.124943896771,0.002,APF
25463,2020-02-21 04:34:56.420000+00:00,2458900.69665707,-26.8319977733355,4.33945846557617,0.130212599943,0.002,APF
25463,2020-02-22 04:04:22.370000+00:00,2458901.67396804,81.3105940137335,19.7459812164307,0.212194268102,0.002,APF
25463,2020-02-24 05:49:34.740000+00:00,2458903.75000197,0.982882831308814,4.84210872650146,0.125745390936,0.002,APF
25463,2020-02-24 07:14:26+00:00,2458903.80237009,3.7992277631518,3.37629961967468,0.1196,0.001,HIRES
25463,2020-02-24 07:16:01+00:00,2458903.80349198,-1.35648070339954,3.52620053291321,0.119,0.001,HIRES
25463,2020-02-24 07:17:37+00:00,2458903.80457987,-7.2255326724254,3.4856104850769,0.12,0.001,HIRES
25463,2020-02-25 05:23:07.050000+00:00,2458904.72748693,-2.65349331638294,4.37004899978638,0.124616014259,0.002,APF
25463,2020-02-25 07:24:50+00:00,2458904.80942311,12.508667070727,3.32733345031738,0.1185,0.001,HIRES
25463,2020-02-25 07:26:08+00:00,2458904.81033802,11.5312296203197,3.51109170913696,0.119,0.001,HIRES
25463,2020-02-25 07:27:31+00:00,2458904.81128693,-2.03050080003678,3.37860822677612,0.119,0.001,HIRES
25463,2020-02-26 06:59:26+00:00,2458905.79166475,-0.805939590504863,3.34092950820923,0.1179,0.001,HIRES
25463,2020-02-26 07:00:46+00:00,2458905.79261366,-2.30576180171317,3.74152064323425,0.1173,0.001,HIRES
25463,2020-02-26 07:02:09+00:00,2458905.79357456,-1.10784266147743,3.09863257408142,0.1172,0.001,HIRES
25463,2020-02-27 06:25:22+00:00,2458906.76793517,-5.20514513878572,3.42265343666077,0.1186,0.001,HIRES
25463,2020-02-27 06:26:45+00:00,2458906.76891907,15.1468039941685,3.24692320823669,0.1182,0.001,HIRES
25463,2020-02-27 06:28:11+00:00,2458906.76992597,-1.66564412006926,3.73032355308533,0.1168,0.001,HIRES
25463,2020-02-28 04:29:40.910000+00:00,2458907.69448783,-93.8825247780266,8.10482120513916,0.114012614517,0.002,APF
25463,2020-02-28 06:18:36+00:00,2458907.76325492,3.47719317146914,3.5168125629425,0.1125,0.001,HIRES
25463,2020-02-28 06:20:16+00:00,2458907.7644008,-1.39286844185796,3.58249711990356,0.111,0.001,HIRES
25463,2020-02-28 06:21:58+00:00,2458907.76556969,-8.006787650994,3.80804324150085,0.1129,0.001,HIRES
25463,2020-03-04 04:03:08.360000+00:00,2458912.67082365,-38.0812225019152,4.24351119995117,0.123388106813,0.002,APF
25463,2020-03-05 03:28:24.350000+00:00,2458913.64656361,-14.1656849870744,4.03220748901367,0.125566279999,0.002,APF
25463,2020-03-06 05:13:10.160000+00:00,2458914.72063858,-23.8303491003712,4.07320117950439,0.127218846547,0.002,APF
25463,2020-03-12 05:08:18.300000+00:00,2458920.71591136,15.422007685192,5.43301343917847,0.122489909634,0.002,APF
25463,2020-03-13 04:03:04.980000+00:00,2458921.67018733,-9.58862599190397,4.97123146057129,0.124209913861,0.002,APF
25463,2020-07-25 11:48:45.880000+00:00,2459055.99524095,-47.7115403657183,3.78807854652405,0.127179758664,0.002,APF
25463,2020-07-26 11:13:11.910000+00:00,2459056.97262791,-33.1679817170957,4.3709020614624,0.124132278532,0.002,APF
25463,2020-07-28 12:11:02.080000+00:00,2459059.00860282,-26.2538065573028,4.1889820098877,0.126719264773,0.002,APF
25463,2020-07-30 10:57:45.310000+00:00,2459060.96181874,-30.49861739611,3.6679892539978,0.125216999366,0.002,APF
25463,2020-08-01 10:49:57.170000+00:00,2459062.95693865,-43.6255414074599,3.68521785736084,0.128922914405,0.002,APF
25463,2020-08-02 15:10:21+00:00,2459064.13121042,-8.90430243769661,3.27058815956116,0.1155,0.001,HIRES
25463,2020-08-02 15:11:36+00:00,2459064.1320555,-12.7380650562108,3.20426869392395,0.1164,0.001,HIRES
25463,2020-08-02 15:12:50+00:00,2459064.13294658,-4.60007090806045,3.06128764152527,0.1156,0.001,HIRES
25463,2020-08-04 12:08:39.120000+00:00,2459066.01010852,-34.4663815006291,3.59897780418396,0.125391526802,0.002,APF
25463,2020-08-05 15:17:05+00:00,2459067.13620635,-4.36479256358829,3.24744057655334,0.1171,0.001,HIRES
25463,2020-08-05 15:18:30+00:00,2459067.13723644,-5.77796400761992,3.27542901039124,0.1149,0.001,HIRES
25463,2020-08-05 15:20:04+00:00,2459067.13832454,-11.7215255935749,3.22599720954895,0.1162,0.001,HIRES
25463,2020-08-07 12:18:41.590000+00:00,2459069.01493338,-15.6400792431282,3.8633029460907,0.127305410759,0.002,APF
25463,2020-08-07 14:12:23+00:00,2459069.09142191,-4.39349510860603,2.9384651184082,0.1189,0.001,HIRES
25463,2020-08-07 14:13:41+00:00,2459069.092336,-5.81136658135075,3.12922954559326,0.1191,0.001,HIRES
25463,2020-08-07 14:14:59+00:00,2459069.09322808,-5.17090932001661,3.28810214996338,0.1189,0.001,HIRES
25463,2020-08-08 12:13:53.870000+00:00,2459070.01368334,-40.88211154491,3.7353138923645,0.1276806578,0.002,APF
25463,2020-08-09 11:33:14.700000+00:00,2459070.9835313,8.97631285206976,4.2954044342041,0.120151863548,0.002,APF
25463,2020-08-09 14:58:52+00:00,2459071.12390344,-4.30978708015714,3.22107076644897,0.1175,0.001,HIRES
25463,2020-08-09 15:00:14+00:00,2459071.12488753,1.2100927683833,3.10382103919983,0.1182,0.001,HIRES
25463,2020-08-09 15:01:38+00:00,2459071.12585963,-10.496178627866,2.9994478225708,0.1172,0.001,HIRES
25463,2020-08-10 11:45:42.760000+00:00,2459071.99266525,-70.3840672044766,4.25597620010376,0.126584839022,0.002,APF
25463,2020-08-10 15:09:00+00:00,2459072.13101194,-4.76175125637281,3.09161782264709,0.1158,0.001,HIRES
25463,2020-08-10 15:10:17+00:00,2459072.13191403,-4.75426663878963,3.01328611373901,0.1176,0.001,HIRES
25463,2020-08-10 15:11:36+00:00,2459072.13282912,-9.31279268486188,3.06581711769104,0.1163,0.001,HIRES
25463,2020-08-14 12:06:52.120000+00:00,2459076.00928408,-17.4942246655112,4.26149654388428,0.124269218404,0.002,APF
25463,2020-08-16 14:47:49+00:00,2459078.11676514,4.97435987702354,3.74320483207703,0.1197,0.001,HIRES
25463,2020-08-16 14:48:48+00:00,2459078.1174362,-4.28527782704253,3.94352221488953,0.1197,0.001,HIRES
25463,2020-08-16 14:49:47+00:00,2459078.11813127,1.03694919938365,3.58609747886658,0.1189,0.001,HIRES
25463,2020-08-17 15:01:14+00:00,2459079.12617882,-8.02116563606652,3.72684526443481,0.1181,0.001,HIRES
25463,2020-08-17 15:02:13+00:00,2459079.12688488,3.70087078541041,3.3777060508728,0.1184,0.001,HIRES
25463,2020-08-17 15:03:14+00:00,2459079.12756795,-0.582894563058752,3.56651973724365,0.119,0.001,HIRES
25463,2020-08-26 15:14:49+00:00,2459088.13698766,9.67179581083135,3.0032069683075,0.1181,0.001,HIRES
25463,2020-08-26 15:17:07+00:00,2459088.1385158,-10.1828146550685,2.95354890823364,0.1161,0.001,HIRES
25463,2020-08-26 15:19:30+00:00,2459088.14025197,-3.30604422167657,3.0008716583252,0.118,0.001,HIRES
25463,2020-08-27 15:26:33+00:00,2459089.1447465,15.2529264419813,3.60310387611389,0.1174,0.001,HIRES
25463,2020-08-27 15:27:35+00:00,2459089.14546457,6.52425357844947,3.74821615219116,0.1162,0.001,HIRES
25463,2020-08-27 15:28:39+00:00,2459089.14620464,14.3704051411039,3.57770442962646,0.1163,0.001,HIRES
25463,2020-08-28 15:29:23+00:00,2459090.14681067,-2.84727042134955,3.8916552066803,0.1191,0.001,HIRES
25463,2020-08-28 15:30:24+00:00,2459090.14749373,-2.77622280549328,3.9692006111145,0.1196,0.001,HIRES
25463,2020-08-28 15:31:20+00:00,2459090.1481758,3.16778994282674,3.74161195755005,0.1199,0.001,HIRES
25463,2020-08-29 15:28:40+00:00,2459091.14640845,-12.8816274184814,3.90930581092834,0.117,0.001,HIRES
25463,2020-08-29 15:29:39+00:00,2459091.14707951,-13.785937667729,3.39336085319519,0.1185,0.001,HIRES
25463,2020-08-29 15:30:39+00:00,2459091.14778558,-16.5666963230484,3.55520749092102,0.1175,0.001,HIRES
25463,2020-08-31 13:49:04+00:00,2459093.07740293,-6.21539993318311,3.66099452972412,0.1181,0.001,HIRES
25463,2020-08-31 13:50:02+00:00,2459093.07807399,-1.80399531137709,3.53892993927002,0.118,0.001,HIRES
25463,2020-08-31 13:51:00+00:00,2459093.07875706,7.41088068380554,3.46370553970337,0.118,0.001,HIRES
25463,2020-09-05 12:23:32+00:00,2459098.01854177,-10.3152125205886,3.89722752571106,0.1181,0.001,HIRES
25463,2020-09-05 12:24:43+00:00,2459098.01939885,-9.56060188597994,3.84378719329834,0.1168,0.001,HIRES
25463,2020-09-05 12:25:56+00:00,2459098.02019793,0.301824793138878,3.90710139274597,0.1181,0.001,HIRES
25463,2020-09-07 12:55:22+00:00,2459100.04082598,-6.28738299045004,3.54800057411194,0.115,0.001,HIRES
25463,2020-09-07 12:56:30+00:00,2459100.04178707,-8.8145412246764,3.7544538974762,0.1164,0.001,HIRES
25463,2020-09-07 12:58:10+00:00,2459100.04278217,4.22327511794241,3.26849341392517,0.1154,0.001,HIRES
25463,2020-09-22 14:41:51+00:00,2459115.11610447,-3.88807650478515,4.16589164733887,0.1185,0.001,HIRES
25463,2020-09-22 14:42:55+00:00,2459115.11682153,-5.32897202029397,4.07735967636108,0.1185,0.001,HIRES
25463,2020-09-22 14:43:58+00:00,2459115.11756259,-9.33074161628839,4.07537841796875,0.1177,0.001,HIRES
25463,2020-09-24 13:13:07+00:00,2459117.0547485,-5.69570764704247,3.42024445533752,0.1156,0.001,HIRES
25463,2020-09-24 13:14:30+00:00,2459117.05568657,2.70128503065587,3.62608671188354,0.1161,0.001,HIRES
25463,2020-09-24 13:15:51+00:00,2459117.05665865,-2.02405435179167,3.4477710723877,0.1147,0.001,HIRES
25463,2020-09-25 15:28:38+00:00,2459118.14890094,-12.0638283453145,3.23339104652405,0.1167,0.001,HIRES
25463,2020-09-25 15:29:53+00:00,2459118.14976901,-0.440790978861999,3.54521083831787,0.1157,0.001,HIRES
25463,2020-09-25 15:31:09+00:00,2459118.15066008,-4.01016868859841,3.46528697013855,0.1152,0.001,HIRES
25463,2020-09-26 13:01:54+00:00,2459119.04697157,11.9126851961695,3.82183766365051,0.1165,0.001,HIRES
25463,2020-09-26 13:02:55+00:00,2459119.04767763,13.9243462099242,3.8837308883667,0.1165,0.001,HIRES
25463,2020-09-26 13:03:54+00:00,2459119.04837169,1.59404295258523,4.22536754608154,0.1168,0.001,HIRES
25463,2020-09-26 15:37:40+00:00,2459119.15531327,1.62048407165961,3.61867308616638,0.113,0.001,HIRES
25463,2020-09-26 15:39:08+00:00,2459119.15634336,9.88681775022241,3.077641248703,0.1144,0.001,HIRES
25463,2020-09-26 15:40:36+00:00,2459119.15737344,5.92329723642887,3.17965340614319,0.1135,0.001,HIRES
25463,2020-09-27 11:56:58+00:00,2459120.00223299,-5.79323830693147,3.59545421600342,0.115,0.001,HIRES
25463,2020-09-27 11:58:42+00:00,2459120.00343609,0.200882930012654,3.43220400810242,0.1157,0.001,HIRES
25463,2020-09-27 12:00:28+00:00,2459120.00462918,-6.1892801648011,3.53917145729065,0.1151,0.001,HIRES
25463,2020-09-28 14:09:05+00:00,2459121.09400934,-9.86234428057031,3.24159932136536,0.1154,0.001,HIRES
25463,2020-09-28 14:10:41+00:00,2459121.09508542,-13.7374980471095,3.19991159439087,0.1164,0.001,HIRES
25463,2020-09-28 14:12:10+00:00,2459121.0960695,-8.0336981220368,3.12678480148315,0.116,0.001,HIRES
25463,2020-09-29 13:26:37+00:00,2459122.06447811,2.47809951290316,3.34473514556885,0.1143,0.001,HIRES
25463,2020-09-29 13:27:54+00:00,2459122.06538118,3.96616542346319,3.2005569934845,0.1147,0.001,HIRES
25463,2020-09-29 13:29:11+00:00,2459122.06627225,-6.13829392878951,3.54327917098999,0.1147,0.001,HIRES
25463,2020-09-30 13:34:55+00:00,2459123.07031966,-9.35935386913991,3.53546643257141,0.1158,0.001,HIRES
25463,2020-09-30 13:36:11+00:00,2459123.07121073,-6.28698363642069,3.36929225921631,0.1167,0.001,HIRES
25463,2020-09-30 13:37:28+00:00,2459123.0720788,-3.35914680378785,3.29492735862732,0.1155,0.001,HIRES
25463,2020-10-01 12:11:44+00:00,2459124.01262538,-2.32020829065607,3.30999755859375,0.1191,0.001,HIRES
25463,2020-10-01 12:13:00+00:00,2459124.01351645,-3.68151477875315,3.52009081840515,0.1196,0.001,HIRES
25463,2020-10-01 12:14:16+00:00,2459124.01438451,1.91797215975547,3.24065685272217,0.1189,0.001,HIRES
25463,2020-10-08 11:03:45.040000+00:00,2459130.97248861,-230.009477049583,7.66574001312256,0.121456942458,0.002,APF
25463,2020-10-09 11:02:22.020000+00:00,2459131.96932656,-42.1466149165749,3.65867042541504,0.125926265301,0.002,APF
25463,2020-10-19 10:09:41.620000+00:00,2459141.93229011,-13.7255350997378,3.22167372703552,0.126210315792,0.002,APF
25463,2020-10-20 10:19:16.580000+00:00,2459142.93889506,69.604495749163,4.1939115524292,0.128574440023,0.002,APF
25463,2020-10-20 12:45:14+00:00,2459143.03712925,-1.28545710935079,3.86543464660645,0.1149,0.001,HIRES
25463,2020-10-20 12:46:32+00:00,2459143.03804429,-15.0580274408668,3.54487609863281,0.1163,0.001,HIRES
25463,2020-10-20 12:47:50+00:00,2459143.03893534,-10.642949279651,3.8670973777771,0.1157,0.001,HIRES
25463,2020-10-22 10:07:42.300000+00:00,2459144.93034997,100.92220483869,4.38499021530151,0.124325518145,0.002,APF
25463,2020-10-24 10:24:04.340000+00:00,2459146.94246088,91.4542277355785,3.96937775611877,0.125645392496,0.002,APF
25463,2020-10-25 09:45:22.330000+00:00,2459147.91488984,107.038842318457,4.56663179397583,0.127280574281,0.002,APF
25463,2020-10-29 09:03:06+00:00,2459151.88332097,-17.0954797400344,3.90158009529114,0.1148,0.001,HIRES
25463,2020-10-29 09:04:34+00:00,2459151.88437402,-9.4842757286236,3.67025017738342,0.1154,0.001,HIRES
25463,2020-10-29 09:06:05+00:00,2459151.88540506,-13.4458325709253,3.74020648002625,0.1158,0.001,HIRES
25463,2020-11-04 08:49:58.050000+00:00,2459157.87741638,79.4602851874808,4.18796062469482,0.124956064876,0.002,APF
25463,2020-11-05 08:54:03.180000+00:00,2459158.87935433,70.0191148733348,4.01039266586304,0.123280359869,0.002,APF
25463,2020-11-08 12:00:18+00:00,2459162.00667993,-2.93119653902755,3.35889959335327,,,HIRES
25463,2020-11-08 12:01:41+00:00,2459162.00765196,-10.0495834813637,3.71096730232239,,,HIRES
25463,2020-11-08 12:03:04+00:00,2459162.00860198,-13.857439577758,3.70245051383972,,,HIRES
25463,2020-11-13 08:38:14.790000+00:00,2459166.86887797,47.6604961138076,4.39374971389771,0.127183321006,0.002,APF
25463,2020-11-15 08:01:45.050000+00:00,2459168.84326688,13.6718334191152,4.61442184448242,0.126707142831,0.002,APF
25463,2020-11-16 08:41:23.030000+00:00,2459169.87081283,56.4677294032479,4.40928316116333,0.12066902579,0.002,APF
25463,2020-12-04 10:55:20+00:00,2459187.96156339,3.96219037853445,4.26943635940552,0.1292,0.001,HIRES
25463,2020-12-04 10:56:38+00:00,2459187.96245537,9.61942838103208,3.74872994422913,0.1291,0.001,HIRES
25463,2020-12-04 10:57:54+00:00,2459187.96333435,6.28389477253655,3.68059778213501,0.1295,0.001,HIRES
25463,2020-12-06 08:08:50+00:00,2459189.84588435,11.6642557300684,4.12639093399048,0.1307,0.001,HIRES
25463,2020-12-06 08:10:09+00:00,2459189.84677533,2.23858022103222,3.95889711380005,0.1304,0.001,HIRES
25463,2020-12-06 08:11:24+00:00,2459189.84764331,17.3526608803222,3.68054533004761,0.1308,0.001,HIRES
25463,2020-12-24 10:43:31+00:00,2459207.95255954,11.0341568846127,3.81983995437622,0.1319,0.001,HIRES
25463,2020-12-24 10:44:45+00:00,2459207.9534395,15.4079630476906,3.77735066413879,0.1319,0.001,HIRES
25463,2020-12-24 10:46:00+00:00,2459207.95430745,15.2753876051902,3.8212513923645,0.1317,0.001,HIRES
25463,2020-12-25 09:11:45+00:00,2459208.88880515,8.75372200277616,3.86227703094482,0.1313,0.001,HIRES
25463,2020-12-25 09:13:03+00:00,2459208.8897081,6.88237802354951,3.68790531158447,0.1317,0.001,HIRES
25463,2020-12-25 09:14:20+00:00,2459208.89059905,8.68079469298755,3.83978176116943,0.1315,0.001,HIRES
25463,2020-12-31 11:27:23+00:00,2459214.98274055,-1.26773812994139,3.8297815322876,0.1332,0.001,HIRES
25463,2020-12-31 11:28:59+00:00,2459214.98388648,-0.404182802065407,3.76490092277527,0.1322,0.001,HIRES
25463,2020-12-31 11:30:39+00:00,2459214.9850904,2.89595981044852,3.76740741729736,0.1331,0.001,HIRES
25463,2021-01-18 06:48:57+00:00,2459232.78794306,-2.31637721540574,3.70110487937927,0.1317,0.001,HIRES
25463,2021-01-18 06:50:10+00:00,2459232.78879899,5.04061998604169,3.84697151184082,0.1324,0.001,HIRES
25463,2021-01-18 06:51:22+00:00,2459232.78964392,3.10507112943196,3.70891880989075,0.132,0.001,HIRES
25463,2021-01-20 05:53:29+00:00,2459234.74944365,4.29239065157736,3.59954214096069,0.1316,0.001,HIRES
25463,2021-01-20 05:55:11+00:00,2459234.75061255,1.73274984465866,3.49802255630493,0.1312,0.001,HIRES
25463,2021-01-20 05:56:51+00:00,2459234.75172346,-12.8936376590107,3.58859062194824,0.1319,0.001,HIRES
25463,2021-02-22 06:14:01+00:00,2459267.7604451,8.0523066913355,3.91718554496765,0.1326,0.001,HIRES
25463,2021-02-22 06:15:20+00:00,2459267.76137001,8.00559164470749,3.75863790512085,0.133,0.001,HIRES
25463,2021-02-22 06:16:39+00:00,2459267.76226192,10.1768756870944,3.8898823261261,0.1328,0.001,HIRES
25463,2021-02-23 05:52:59+00:00,2459268.74576416,1.76948276082052,3.75754308700562,0.1321,0.001,HIRES
25463,2021-02-23 05:54:21+00:00,2459268.74667907,-2.0362389955925,3.62026834487915,0.1316,0.001,HIRES
25463,2021-02-23 05:55:42+00:00,2459268.74765098,-2.71882373748912,3.57192993164062,0.1314,0.001,HIRES
25463,2021-02-26 05:23:33+00:00,2459271.72511288,-6.04466508657032,3.38466739654541,0.1305,0.001,HIRES
25463,2021-02-26 05:25:15+00:00,2459271.72625877,2.23219189752569,3.71642351150513,0.1314,0.001,HIRES
25463,2021-02-26 05:26:48+00:00,2459271.72733567,-0.962396297116982,3.41833925247192,0.1319,0.001,HIRES
25463,2021-03-07 06:27:05+00:00,2459280.76826806,1.00125580230929,3.84360527992249,0.1313,0.001,HIRES
25463,2021-03-07 06:28:28+00:00,2459280.76925197,4.90859644915236,3.86869883537292,0.1309,0.001,HIRES
25463,2021-03-07 06:29:54+00:00,2459280.77024687,3.13731457115102,3.80196332931519,0.1311,0.001,HIRES
25463,2021-07-22 14:47:57+00:00,2459418.11474121,-17.5752730422456,3.60170388221741,0.1284,0.001,HIRES
25463,2021-07-22 14:49:27+00:00,2459418.11578229,-16.7231520673632,3.59999680519104,0.1285,0.001,HIRES
25463,2021-07-22 14:50:55+00:00,2459418.11677838,-18.2399031824662,3.56486701965332,0.1286,0.001,HIRES
25463,2021-07-27 15:15:24+00:00,2459423.13415829,-9.72274789876094,3.6108090877533,0.1301,0.001,HIRES
25463,2021-07-27 15:16:41+00:00,2459423.13506037,-3.33442502426729,3.60169076919556,0.1297,0.001,HIRES
25463,2021-07-27 15:18:04+00:00,2459423.13600946,-5.4154048434109,3.92064356803894,0.1301,0.001,HIRES
25463,2021-08-14 15:28:39+00:00,2459441.1449841,-5.55253810068904,3.4202139377594,0.1312,0.001,HIRES
25463,2021-08-14 15:29:52+00:00,2459441.14587518,-3.93236252762207,3.30832886695862,0.1297,0.001,HIRES
25463,2021-08-14 15:31:13+00:00,2459441.14677827,-12.1059579349828,3.22349452972412,0.1303,0.001,HIRES
25463,2021-08-15 15:20:53+00:00,2459442.13969687,-7.76138560784783,3.10418367385864,0.1312,0.001,HIRES
25463,2021-08-15 15:22:10+00:00,2459442.14062296,-14.9816032355695,3.03103303909302,0.1307,0.001,HIRES
25463,2021-08-15 15:23:32+00:00,2459442.14158405,-3.42945238905504,2.95617842674255,0.1299,0.001,HIRES
25463,2021-08-22 15:09:59+00:00,2459449.13279758,-20.9499589576477,3.13134860992432,0.1309,0.001,HIRES
25463,2021-08-22 15:11:18+00:00,2459449.13372367,-15.6278558591524,3.14412355422974,0.1302,0.001,HIRES
25463,2021-08-22 15:12:36+00:00,2459449.13462676,-12.4379309219032,2.95091438293457,0.1301,0.001,HIRES
25463,2021-08-23 14:53:53+00:00,2459450.12172475,20.8457898300828,3.46694540977478,0.1325,0.001,HIRES
25463,2021-08-23 14:55:11+00:00,2459450.12263884,13.9215953081528,3.14167833328247,0.133,0.001,HIRES
25463,2021-08-23 14:56:29+00:00,2459450.12352992,25.2237890324446,3.44416379928589,0.132,0.001,HIRES
25463,2021-08-24 13:30:12+00:00,2459451.06395639,9.67820513967134,3.08586955070496,0.1321,0.001,HIRES
25463,2021-08-24 13:32:10+00:00,2459451.06533353,14.9264160014739,3.31836175918579,0.133,0.001,HIRES
25463,2021-08-24 13:34:07+00:00,2459451.06660665,7.71630940476977,3.24074554443359,0.1321,0.001,HIRES
25463,2021-08-25 14:48:14+00:00,2459452.11796986,0.155584959619535,2.82081246376038,0.1316,0.001,HIRES
25463,2021-08-25 14:49:30+00:00,2459452.11884894,2.4940462639586,3.13646721839905,0.1315,0.001,HIRES
25463,2021-08-25 14:50:45+00:00,2459452.11972903,1.17989515623522,3.14219450950623,0.1311,0.001,HIRES
25463,2021-09-21 12:44:26+00:00,2459479.03449127,2.30810976462372,3.5516152381897,0.1291,0.001,HIRES
25463,2021-09-21 12:45:41+00:00,2459479.03539435,1.15846799693417,3.30197811126709,0.1288,0.001,HIRES
25463,2021-09-21 12:47:02+00:00,2459479.03632043,0.420006319581766,3.23205065727234,0.1287,0.001,HIRES
25463,2021-10-15 10:34:49+00:00,2459502.94626782,-3.74496489683474,3.76723504066467,0.1293,0.001,HIRES
25463,2021-10-15 10:36:11+00:00,2459502.94719387,4.5130013877931,3.82440328598022,0.1292,0.001,HIRES
25463,2021-10-15 10:37:30+00:00,2459502.94810893,-13.5046259819085,3.66279172897339,0.1292,0.001,HIRES
25463,2021-10-17 10:14:28+00:00,2459504.93435851,-2.97941596625535,3.80818271636963,0.1283,0.001,HIRES
25463,2021-10-17 10:23:10+00:00,2459504.93978682,-15.835645216789,3.69023180007935,0.1285,0.001,HIRES
25463,2021-10-17 10:28:40+00:00,2459504.94412708,-8.02110258810924,3.50377702713013,0.1288,0.001,HIRES
25463,2021-10-19 09:32:16+00:00,2459506.90308979,-11.3614155684647,3.84733891487122,0.1325,0.001,HIRES
25463,2021-10-19 09:33:44+00:00,2459506.90410885,-19.2288117375342,3.901930809021,0.1315,0.001,HIRES
25463,2021-10-19 09:35:12+00:00,2459506.9051279,-4.59020600481565,3.85730957984924,0.1307,0.001,HIRES
25463,2021-11-19 12:02:15+00:00,2459538.00813051,3.03930548918737,3.64553165435791,0.1295,0.001,HIRES
25463,2021-11-19 12:03:32+00:00,2459538.00899852,7.78413437749742,3.99117994308472,0.1298,0.001,HIRES
25463,2021-11-19 12:04:46+00:00,2459538.00985452,-0.765105191874332,3.46902966499329,0.1301,0.001,HIRES
25463,2021-11-24 11:55:30+00:00,2459543.00345683,3.19043433330475,3.8408727645874,0.1305,0.001,HIRES
25463,2021-11-24 11:56:49+00:00,2459543.00435982,4.34813444246634,3.93772482872009,0.1303,0.001,HIRES
25463,2021-11-24 11:58:07+00:00,2459543.00527382,2.42314304035874,3.9738507270813,0.1303,0.001,HIRES
25463,2021-11-25 08:13:57+00:00,2459543.84960998,-1.23211529007525,3.72017192840576,0.1288,0.001,HIRES
25463,2021-11-25 08:15:19+00:00,2459543.85054798,2.92948584101802,3.70497059822083,0.1286,0.001,HIRES
25463,2021-11-25 08:16:39+00:00,2459543.85146197,-3.93080340363217,4.16430473327637,0.1297,0.001,HIRES
25463,2021-11-25 14:32:27+00:00,2459544.11258343,-3.61349651742518,4.11026906967163,0.1265,0.001,HIRES
25463,2021-11-25 14:34:08+00:00,2459544.11377542,-14.5726028415591,4.27300262451172,0.1257,0.001,HIRES
25463,2021-11-25 14:35:54+00:00,2459544.11497941,-13.0322374942859,4.01595544815063,0.1275,0.001,HIRES
25463,2021-11-27 09:11:36+00:00,2459545.8896537,3.01673621037851,3.72839212417603,0.1304,0.001,HIRES
25463,2021-11-27 09:13:05+00:00,2459545.89068369,-0.0381839300269551,3.99905943870544,0.1311,0.001,HIRES
25463,2021-11-27 09:14:30+00:00,2459545.89170268,1.93196502625857,3.94911336898804,0.1311,0.001,HIRES
25463,2021-11-28 12:30:47+00:00,2459547.02799957,17.0407701861257,3.84613108634949,0.1299,0.001,HIRES
25463,2021-11-28 12:32:19+00:00,2459547.02906355,8.00969470669004,3.7284107208252,0.1295,0.001,HIRES
25463,2021-11-28 12:33:52+00:00,2459547.03016354,12.429285203783,3.71808958053589,0.1304,0.001,HIRES
25463,2021-12-25 07:53:14+00:00,2459573.83426707,6.25153290798337,3.76948118209839,0.1329,0.001,HIRES
25463,2021-12-25 07:54:29+00:00,2459573.83513502,16.9967713366738,3.65141081809998,0.1329,0.001,HIRES
25463,2021-12-25 07:55:44+00:00,2459573.83600298,-0.0092605150721851,3.70704174041748,0.1331,0.001,HIRES
25463,2021-12-28 08:23:17+00:00,2459576.85502324,1.80855227011762,3.86447763442993,0.1324,0.001,HIRES
25463,2021-12-28 08:24:38+00:00,2459576.85592619,5.99717701057338,3.94065809249878,0.1323,0.001,HIRES
25463,2021-12-28 08:25:58+00:00,2459576.85685214,13.4262780258975,3.61758899688721,0.1326,0.001,HIRES
25463,2022-01-08 07:10:12+00:00,2459587.80351679,3.88490565434694,3.7481153011322,0.1324,0.001,HIRES
25463,2022-01-08 07:11:31+00:00,2459587.80445472,5.92622424489707,3.45402121543884,0.1332,0.001,HIRES
25463,2022-01-08 07:12:51+00:00,2459587.80535666,3.3325677220663,3.63548731803894,0.1319,0.001,HIRES
25463,2022-01-19 08:23:43+00:00,2459598.85371312,-27.2883428714217,3.92117190361023,0.1362,0.001,HIRES
25463,2022-01-19 08:25:02+00:00,2459598.85462704,-12.2326441710845,3.6534686088562,0.137,0.001,HIRES
25463,2022-01-19 08:26:22+00:00,2459598.85552997,-10.9616442660229,4.09138822555542,0.1364,0.001,HIRES
25463,2022-02-21 06:45:58+00:00,2459631.78275877,-5.29945412859342,3.72340798377991,0.1308,0.001,HIRES
25463,2022-02-21 06:47:23+00:00,2459631.78373067,-4.20018704032319,3.48455548286438,0.1311,0.001,HIRES
25463,2022-02-21 06:48:46+00:00,2459631.78469158,-5.89841216326221,3.54379153251648,0.1319,0.001,HIRES
25463,2022-02-22 06:15:55+00:00,2459632.76182933,4.5817234022048,3.49494981765747,0.1326,0.001,HIRES
25463,2022-02-22 06:17:25+00:00,2459632.76284723,2.06219700765408,3.45405077934265,0.1323,0.001,HIRES
25463,2022-02-22 06:18:49+00:00,2459632.76383113,-2.33875639357794,3.52702975273132,0.1321,0.001,HIRES
332231,2019-10-13 03:34:54.080000+00:00,2458769.65398971,-4.40933504071846,6.03027391433716,0.101091130254,0.002,APF
332231,2019-10-19 03:14:38.630000+00:00,2458775.63930758,8.36742749467809,7.50348901748657,0.152477426011,0.002,APF
332231,2019-10-20 03:57:12.550000+00:00,2458776.66887856,-10.7339260966305,6.28282976150513,0.146514708547,0.002,APF
332231,2019-10-25 07:10:24.460000+00:00,2458781.80268646,38.6708858420061,5.1611180305481,0.147053791436,0.002,APF
332231,2019-10-30 02:31:29.930000+00:00,2458786.60870436,3.41747236357187,7.84028482437134,0.120783663548,0.002,APF
332231,2019-11-01 02:47:12.970000+00:00,2458788.62229632,-16.6813013391306,3.11906003952026,0.127394627499,0.002,APF
332231,2019-11-04 03:47:04.350000+00:00,2458791.66394726,-22.4077203292076,2.64015030860901,0.124833143349,0.002,APF
332231,2019-11-04 04:01:49.320000+00:00,2458791.67454826,-23.3072372753182,3.00908374786377,0.138223314225,0.002,APF
332231,2019-11-05 06:14:26.410000+00:00,2458792.76870524,7.11056105027167,3.50642466545105,0.129241393553,0.002,APF
332231,2019-11-05 06:35:10.590000+00:00,2458792.78303224,-11.5789052673886,2.76718878746033,0.137125135562,0.002,APF
332231,2019-11-06 05:11:08.140000+00:00,2458793.72302022,-13.8099247026437,2.82969117164612,0.133762713431,0.002,APF
332231,2019-11-06 05:27:58.120000+00:00,2458793.73400322,-9.78975550347954,3.03033399581909,0.124598947587,0.002,APF
332231,2019-11-07 04:48:35.160000+00:00,2458794.7072062,-5.14666719061863,2.85293126106262,0.146854194472,0.002,APF
332231,2019-11-07 05:05:17.950000+00:00,2458794.7196122,0.949398106713387,2.73406076431274,0.130506748231,0.002,APF
332231,2019-11-08 03:50:47.170000+00:00,2458795.66609218,-9.91801024053098,2.73885536193848,0.131322436523,0.002,APF
332231,2019-11-08 04:05:01.160000+00:00,2458795.67628818,1.01413294684094,2.71406674385071,0.121950337623,0.002,APF
332231,2019-11-09 06:29:57.190000+00:00,2458796.77879916,10.0429838428629,3.28962254524231,0.215130698618,0.002,APF
332231,2019-11-09 06:50:41.370000+00:00,2458796.79308116,13.7662533931908,3.37283730506897,0.129561327241,0.002,APF
332231,2019-11-10 04:34:04.430000+00:00,2458797.69605614,7.88140005286134,3.11971783638,0.126817515399,0.002,APF
332231,2019-11-10 04:48:15.200000+00:00,2458797.70594014,12.3104036001677,2.98056983947754,0.139352830355,0.002,APF
332231,2019-11-11 03:34:44.370000+00:00,2458798.65507012,13.7777818449179,3.05758166313171,0.132922277712,0.002,APF
332231,2019-11-11 03:49:41.380000+00:00,2458798.66517312,28.8087876173739,2.75396203994751,0.130320856688,0.002,APF
332231,2019-11-12 02:05:07.890000+00:00,2458799.5923131,21.6288909092911,3.17653203010559,0.126896759001,0.002,APF
332231,2019-11-12 02:18:28.500000+00:00,2458799.6015721,28.5845536590537,3.59106707572937,0.120825968191,0.002,APF
332231,2019-11-12 02:32:15.500000+00:00,2458799.6109581,11.8773024767139,3.5335521697998,0.127611220194,0.002,APF
332231,2019-11-13 02:50:22.470000+00:00,2458800.62510708,27.9574866877642,2.80898261070251,0.126889240735,0.002,APF
332231,2019-11-13 03:08:12.180000+00:00,2458800.63857808,20.3498481641632,3.05227899551392,0.126609751039,0.002,APF
332231,2019-11-15 02:07:11.150000+00:00,2458802.59251704,12.9301294730057,4.77049350738525,0.132897675104,0.002,APF
332231,2019-11-15 02:17:32.750000+00:00,2458802.60102304,18.7802331783455,5.14797878265381,0.158343616168,0.002,APF
332231,2019-11-15 02:30:08.940000+00:00,2458802.60832604,30.2665782036173,5.58797788619995,0.144191697215,0.002,APF
332231,2019-11-17 04:51:19.950000+00:00,2458804.710079,6.77263457947317,3.55956268310547,0.126586857434,0.002,APF
332231,2019-11-17 05:12:04.210000+00:00,2458804.724881,9.06107480268347,3.69935393333435,0.218142092338,0.002,APF
332231,2019-11-18 03:33:01.090000+00:00,2458805.65491498,2.04003803984767,2.85843563079834,0.14404374958,0.002,APF
332231,2019-11-18 03:52:17.140000+00:00,2458805.66880298,-6.88869822777398,2.78977370262146,0.130483794722,0.002,APF
332231,2019-11-19 02:40:38.200000+00:00,2458806.61655496,-9.17334812674312,2.84787225723267,0.132745107072,0.002,APF
332231,2019-11-19 02:54:11.230000+00:00,2458806.62588396,-20.874887388648,2.82840871810913,0.183902504336,0.002,APF
332231,2019-11-21 02:24:41.830000+00:00,2458808.60308492,-15.5167618918694,5.23347330093384,0.130283339371,0.002,APF
332231,2019-11-21 02:31:44.850000+00:00,2458808.60810792,-21.2249722710392,5.20704936981201,0.135995486758,0.002,APF
332231,2019-11-21 02:39:08.950000+00:00,2458808.61303792,-29.5812399900006,5.64493846893311,0.132671671033,0.002,APF
332231,2019-11-24 01:49:16.610000+00:00,2458811.58301287,-19.1303693662505,2.74997854232788,0.128808743092,0.002,APF
332231,2019-11-24 02:10:00.740000+00:00,2458811.59747986,2.88705024960149,2.71095943450928,0.119729956693,0.002,APF
332231,2019-11-25 02:29:15.150000+00:00,2458812.61039085,3.96420756293313,2.74242162704468,0.126628580338,0.002,APF
332231,2019-11-25 02:49:59.260000+00:00,2458812.62493885,-8.86544757770113,2.88630557060242,0.125503161464,0.002,APF
332231,2019-11-26 02:37:13.640000+00:00,2458813.61133483,7.6130174312653,4.85334730148315,0.11766774734,0.002,APF
332231,2019-11-26 02:44:21.090000+00:00,2458813.61650883,-4.83837644455416,5.77635908126831,0.14172689591,0.002,APF
332231,2019-11-26 02:51:32.720000+00:00,2458813.62136983,-15.5832733361327,5.38356161117554,0.1137400231,0.002,APF
332231,2019-11-28 04:21:34+00:00,2458815.68344066,3.53570497933464,1.6183385848999,0.1278,0.001,HIRES
332231,2019-12-02 04:27:50+00:00,2458819.68650556,13.3965605683575,1.95760071277618,0.1296,0.001,HIRES
332231,2019-12-10 04:20:41+00:00,2458827.68101055,-18.1867865755087,1.69455468654633,0.1312,0.001,HIRES
332231,2019-12-10 05:13:46+00:00,2458827.71774441,,,0.1317,0.001,HIRES
332231,2019-12-10 05:16:23+00:00,2458827.71957331,,,0.1317,0.001,HIRES
332231,2019-12-15 04:24:58+00:00,2458832.68439924,-0.887501618568826,1.77856230735779,0.1285,0.001,HIRES
332231,2019-12-16 04:28:33+00:00,2458833.68635873,6.50172362947249,1.68258631229401,0.1302,0.001,HIRES
332231,2019-12-27 04:41:12+00:00,2458844.69478313,-12.8413017463877,1.68325304985046,0.1289,0.001,HIRES
332231,2019-12-28 04:29:06+00:00,2458845.68614925,-17.3451435783503,1.7004861831665,0.1331,0.001,HIRES
332231,2019-12-31 03:47:26.320000+00:00,2458848.65671117,-16.0257901150128,22.6065425872803,0.386086780361,0.002,APF
332231,2020-01-04 04:37:18+00:00,2458852.69197062,4.53035276811726,1.80906617641449,0.1298,0.001,HIRES
332231,2020-01-07 04:46:35+00:00,2458855.699678,22.2061046905006,2.30776262283325,0.1337,0.001,HIRES
332231,2020-01-09 04:40:39+00:00,2458857.69540414,18.9241989608967,2.14463949203491,0.1344,0.001,HIRES
332231,2020-02-06 14:07:19.740000+00:00,2458886.09179151,10.0741316362969,5.0847053527832,0.153663515086,0.002,APF
332231,2020-02-07 13:54:51.900000+00:00,2458887.08396149,-3.91977122569103,3.83568477630615,0.135333095345,0.002,APF
332231,2020-02-07 14:15:36.090000+00:00,2458887.09841749,-30.9669845262965,5.69099473953247,0.151901032955,0.002,APF
332231,2020-02-08 13:44:09.880000+00:00,2458888.07641148,3.12283098588556,3.78952932357788,0.157134522037,0.002,APF
332231,2020-02-08 14:04:54.050000+00:00,2458888.09100548,6.01241005734172,3.713543176651,0.121065202831,0.002,APF
332231,2020-02-14 13:22:11.040000+00:00,2458894.06126937,9.03235128219242,3.42051124572754,0.11618806898,0.002,APF
332231,2020-02-14 13:42:55.210000+00:00,2458894.07559737,22.2773403832892,3.57822442054749,0.118396966062,0.002,APF
332231,2020-02-15 13:08:28.820000+00:00,2458895.05227936,20.4668490345555,4.05569124221802,0.113004862753,0.002,APF
332231,2020-02-15 13:29:12.980000+00:00,2458895.06599436,2.78566232842839,3.84581589698792,0.131342153283,0.002,APF
332231,2020-02-16 12:59:20.350000+00:00,2458896.04590634,22.1072049802037,6.39760398864746,0.145943298596,0.002,APF
332231,2020-02-16 13:20:04.960000+00:00,2458896.06156634,-10.0263443722632,4.20523118972778,0.112831082748,0.002,APF
332231,2020-02-18 13:14:11.050000+00:00,2458898.05630031,-66.5302673025803,26.278470993042,0.198466704526,0.002,APF
332231,2020-02-19 12:52:12.940000+00:00,2458899.04115729,-7.92609982758813,4.01498174667358,0.136091567986,0.002,APF
332231,2020-02-19 13:12:57.120000+00:00,2458899.05513929,-1.93796787517896,3.21284174919128,0.095872496694,0.002,APF
332231,2020-02-23 12:34:27.760000+00:00,2458903.02825922,-7.57283374206591,7.43148136138916,0.0916749102429,0.002,APF
332231,2020-02-23 12:55:11.960000+00:00,2458903.04226422,-0.729742039869549,6.25321578979492,0.116576180862,0.002,APF
332231,2020-02-24 12:34:57.580000+00:00,2458904.02860821,-55.7261487346236,5.93335771560669,0.232030659067,0.002,APF
332231,2020-02-24 12:55:41.760000+00:00,2458904.04503221,-36.953223762429,6.33963918685913,0.0854835898944,0.002,APF
332231,2020-02-28 12:43:59.370000+00:00,2458908.03611414,-0.03674404633243,6.95820665359497,0.173618390823,0.002,APF
332231,2020-02-28 13:04:43.510000+00:00,2458908.04863714,0.0736368708073236,3.87891173362732,0.123057786687,0.002,APF
332231,2020-03-04 12:32:02.970000+00:00,2458913.02716606,25.9828852568707,3.63218331336975,0.116419739756,0.002,APF
332231,2020-03-04 12:52:47.150000+00:00,2458913.04132106,8.35572265609594,3.02693104743958,0.124475094373,0.002,APF
332231,2020-03-05 12:28:09.520000+00:00,2458914.02392504,12.0101204387844,3.13722968101501,0.125938149268,0.002,APF
332231,2020-03-05 12:48:53.750000+00:00,2458914.03847404,26.3573841730964,2.92274403572083,0.122450470705,0.002,APF
332231,2020-03-06 11:46:51.010000+00:00,2458914.99482902,21.9593026060567,4.0674786567688,0.137502042317,0.002,APF
332231,2020-03-06 12:07:35.200000+00:00,2458915.00871802,31.8811187940939,4.36207485198975,0.138019136049,0.002,APF
332231,2020-03-08 15:32:16+00:00,2458917.14704923,4.27624678370967,2.0710756778717,0.1259,0.001,HIRES
332231,2020-03-08 15:38:47+00:00,2458917.15148236,-1.15895835972067,1.9538768529892,0.1271,0.001,HIRES
332231,2020-03-08 15:44:29+00:00,2458917.15492045,-2.63823602392859,1.94898772239685,0.1271,0.001,HIRES
332231,2020-03-12 11:25:45.300000+00:00,2458920.98077192,-5.13210074977949,4.44714546203613,0.131280573536,0.002,APF
332231,2020-03-12 11:46:29.440000+00:00,2458920.99492792,-1.12997714797207,4.90025806427002,0.173890402951,0.002,APF
332231,2020-03-13 11:10:57.010000+00:00,2458921.97072191,-17.1312107406447,4.41737031936646,0.130199125553,0.002,APF
332231,2020-03-13 11:31:41.210000+00:00,2458921.98510891,-9.87897752111566,4.69617795944214,0.118442319667,0.002,APF
332231,2020-04-15 11:29:18.810000+00:00,2458954.98467538,-10.9170996573372,2.71418356895447,0.121489560659,0.002,APF
332231,2020-04-15 11:50:03.320000+00:00,2458954.99925938,-3.76744619904275,2.86737775802612,0.130149226007,0.002,APF
332231,2020-04-22 11:00:50.260000+00:00,2458961.96542227,-4.7534744622513,3.0255663394928,0.120859620764,0.002,APF
332231,2020-04-22 11:21:34.560000+00:00,2458961.97956627,-18.6575455770932,3.08452844619751,0.126049769779,0.002,APF
332231,2020-04-25 11:23:31.320000+00:00,2458964.98142222,-7.88788880804418,2.91163921356201,0.123061964051,0.002,APF
332231,2020-04-25 11:44:15.570000+00:00,2458964.99533522,-0.238067727255753,2.72446703910828,0.130354864805,0.002,APF
332231,2020-04-27 10:45:30.490000+00:00,2458966.95519719,9.45990600420978,3.71328663825989,0.12826262793,0.002,APF
332231,2020-04-27 11:06:14.880000+00:00,2458966.96880919,15.0458876591098,3.5858428478241,0.145983400688,0.002,APF
332231,2020-04-30 08:04:37.060000+00:00,2458969.84384514,-6.14137499026211,5.74965858459473,0.150226750912,0.002,APF
332231,2020-04-30 08:25:21.210000+00:00,2458969.85794315,12.0428412711151,4.36174488067627,0.142175952749,0.002,APF
332231,2020-05-02 08:08:03.080000+00:00,2458971.84647811,15.0705810340985,3.79000401496887,0.130538468562,0.002,APF
332231,2020-05-02 08:28:47.290000+00:00,2458971.86009011,-11.9772782538028,3.86210107803345,0.119399885569,0.002,APF
332231,2020-05-07 10:04:01.340000+00:00,2458976.92689604,-8.94877800534147,3.77083659172058,0.132041703449,0.002,APF
332231,2020-05-07 10:24:45.570000+00:00,2458976.94134104,-12.7910373507743,3.63454270362854,0.111360041088,0.002,APF
332231,2020-05-08 09:33:36.060000+00:00,2458977.90578702,-6.41199904821764,2.85664749145508,0.131819670214,0.002,APF
332231,2020-05-08 09:54:20.270000+00:00,2458977.92005902,-22.0813197934339,3.14382743835449,0.122913182064,0.002,APF
332231,2020-05-09 08:35:08.370000+00:00,2458978.86600901,-26.312060184634,3.35738635063171,0.126615920605,0.002,APF
332231,2020-05-09 08:55:52.580000+00:00,2458978.87938901,-17.9272561151519,2.95599174499512,0.114284307667,0.002,APF
332231,2020-05-10 07:23:08.330000+00:00,2458979.81663499,-5.92909980509194,4.8230619430542,0.118574014931,0.002,APF
332231,2020-05-10 07:43:52.520000+00:00,2458979.82978399,-22.8148623092568,4.75686407089233,0.126422445398,0.002,APF
332231,2020-05-11 10:43:49.820000+00:00,2458980.95150898,-57.1379187089596,9.17188167572021,0.156645065122,0.002,APF
332231,2020-05-11 11:04:34+00:00,2458980.97297998,-41.9813136459576,7.08041095733643,0.171165503275,0.002,APF
332231,2020-05-16 10:07:24.110000+00:00,2458985.9325589,20.9405376079364,4.99821281433105,0.117227859678,0.002,APF
332231,2020-05-16 10:28:08.380000+00:00,2458985.9443309,15.2200642436758,3.25294518470764,0.123317469777,0.002,APF
332231,2020-05-26 14:06:02+00:00,2458996.09075235,-4.98109458578682,1.95351374149323,0.1278,0.001,HIRES
332231,2020-05-26 14:11:25+00:00,2458996.09442157,-9.40549814082183,1.81779801845551,0.1275,0.001,HIRES
332231,2020-05-26 14:16:28+00:00,2458996.09799778,-9.42913790930766,1.80945444107056,0.128,0.001,HIRES
332231,2020-06-12 09:16:01.400000+00:00,2459012.89514351,-2.32206484832327,4.49896574020386,0.125790142539,0.002,APF
332231,2020-06-12 09:36:45.670000+00:00,2459012.90866351,-15.6808540826946,3.85594034194946,0.125346562328,0.002,APF
332231,2020-07-09 11:38:14.500000+00:00,2459040.01048814,-22.1933663000162,2.90908455848694,,,APF
332231,2020-07-11 07:56:49.590000+00:00,2459041.84170812,15.2348740862725,2.69332551956177,0.121256055797,0.002,APF
332231,2020-07-12 09:32:26.570000+00:00,2459042.90820111,4.56689533706319,2.89979910850525,0.129674506511,0.002,APF
332231,2020-07-13 08:28:11.840000+00:00,2459043.86390309,7.58357303632786,2.55265617370605,0.127772683451,0.002,APF
332231,2020-07-14 11:29:40.390000+00:00,2459044.98991008,15.2670160574402,2.64566135406494,0.134162738959,0.002,APF
332231,2020-07-15 11:15:43.490000+00:00,2459045.98012507,13.429735877256,2.92477202415466,0.132414241385,0.002,APF
332231,2020-07-19 09:13:38.530000+00:00,2459049.89573102,-20.3317331121185,2.77748155593872,0.127006729979,0.002,APF
332231,2020-07-20 07:36:13.010000+00:00,2459050.82790801,-5.61991363894387,2.71699619293213,0.134070275127,0.002,APF
332231,2020-07-21 09:22:39.500000+00:00,2459051.90194999,-27.6308907766104,2.68917155265808,0.129465688144,0.002,APF
332231,2020-07-22 08:55:16.050000+00:00,2459052.88284098,-13.67368270657,2.43726086616516,0.124788927873,0.002,APF
332231,2020-07-23 09:11:23.400000+00:00,2459053.89406797,-9.58635981929201,2.81123948097229,0.126813800489,0.002,APF
332231,2020-07-24 07:28:26.330000+00:00,2459054.82210896,-2.82765279036977,3.17391467094421,0.126385021958,0.002,APF
332231,2020-07-25 08:53:26.880000+00:00,2459055.88167894,0.438452084305098,2.8255615234375,0.125389305092,0.002,APF
332231,2020-07-26 06:53:03.620000+00:00,2459056.79807393,4.57753622564554,3.06659054756165,0.135641671921,0.002,APF
332231,2020-07-27 10:08:25.300000+00:00,2459057.93365092,7.51399067649096,3.06602096557617,0.125587131338,0.002,APF
332231,2020-07-28 08:39:32.520000+00:00,2459058.87196591,25.5124271623591,3.166020154953,0.129970260345,0.002,APF
332231,2020-07-29 06:55:11.280000+00:00,2459059.7995739,33.9602372246684,2.97504448890686,0.127482107669,0.002,APF
332231,2020-07-30 07:09:19.250000+00:00,2459060.80923089,20.4580241157231,2.72914457321167,0.125619686275,0.002,APF
332231,2020-07-31 09:59:13.420000+00:00,2459061.92741887,21.207536220391,2.87828421592712,0.130288937464,0.002,APF
332231,2020-08-01 08:32:45.940000+00:00,2459062.86736186,21.0836117748664,2.59971380233765,0.130635500047,0.002,APF
332231,2020-08-02 08:16:42.370000+00:00,2459063.85627485,9.66521634319449,2.62454223632812,0.141614798371,0.002,APF
332231,2020-08-03 07:03:17.490000+00:00,2459064.80560284,15.4786848129788,2.82807779312134,0.130929719342,0.002,APF
332231,2020-08-05 07:57:41.020000+00:00,2459066.84297281,-5.31370211512016,3.04389476776123,0.130131803275,0.002,APF
332231,2020-08-08 06:43:18.270000+00:00,2459069.79139678,-3.9379815904134,2.82113647460938,0.129264225222,0.002,APF
332231,2020-08-09 07:49:42.160000+00:00,2459070.83747877,-9.08091666358609,2.99990224838257,0.135625272214,0.002,APF
332231,2020-08-26 10:30:06+00:00,2459087.94436314,-11.0874557281354,1.93141913414001,0.129,0.001,HIRES
332231,2020-10-01 04:53:52+00:00,2459123.70813227,-3.96496503104849,1.64338779449463,0.1309,0.001,HIRES
332231,2021-03-26 15:39:33+00:00,2459300.15156342,-0.695052156883833,1.81441259384155,0.1399,0.001,HIRES
332231,2021-09-17 07:54:29+00:00,2459474.83450192,10.8297342576327,1.82326221466064,0.1421,0.001,HIRES
39688,2019-12-27 09:29:43+00:00,2458844.90083081,,,0.124,0.001,HIRES
39688,2020-01-07 07:21:04+00:00,2458855.81152366,3.06079929684034,2.74446058273315,0.1267,0.001,HIRES
39688,2020-01-22 08:53:01+00:00,2458870.87502284,-6.99707903642483,2.27993988990784,0.1259,0.001,HIRES
39688,2020-02-24 08:10:40+00:00,2458903.84364408,-15.4150674264621,2.29085087776184,0.1273,0.001,HIRES
39688,2020-02-25 07:40:46+00:00,2458904.8227296,-12.3119412517069,2.34598469734192,0.1249,0.001,HIRES
39688,2020-02-26 06:26:05+00:00,2458905.77072887,,,0.1262,0.001,HIRES
39688,2020-02-26 06:27:26+00:00,2458905.7717008,,,0.1252,0.001,HIRES
39688,2020-02-26 06:28:49+00:00,2458905.77262673,,,0.1257,0.001,HIRES
39688,2020-02-26 06:30:10+00:00,2458905.77362266,,,0.1255,0.001,HIRES
39688,2020-02-26 06:31:38+00:00,2458905.77459459,,,0.1264,0.001,HIRES
39688,2020-02-26 06:55:56+00:00,2458905.79157237,-17.5169214865098,2.03019452095032,0.1238,0.001,HIRES
39688,2020-02-27 06:14:37+00:00,2458906.7628455,-7.42801600198773,2.30112743377686,0.1235,0.001,HIRES
39688,2020-02-27 06:16:21+00:00,2458906.76402542,-1.99641291957932,2.27457332611084,0.1242,0.001,HIRES
39688,2020-02-27 06:18:05+00:00,2458906.76522933,-8.42322292604252,2.16226863861084,0.124,0.001,HIRES
39688,2020-02-27 06:19:49+00:00,2458906.76649124,-6.14435322366359,2.20044684410095,0.1226,0.001,HIRES
39688,2020-02-27 06:21:45+00:00,2458906.76777514,-2.86493506694802,2.1421754360199,0.1236,0.001,HIRES
39688,2020-02-28 06:09:35+00:00,2458907.75952035,6.55678655512492,2.14718246459961,0.1242,0.001,HIRES
39688,2020-02-28 06:12:02+00:00,2458907.76111823,-1.94703350147867,2.11992001533508,0.1243,0.001,HIRES
39688,2020-02-28 06:14:13+00:00,2458907.76266912,0.581448633766963,2.25200843811035,0.1247,0.001,HIRES
39688,2020-03-03 06:40:28+00:00,2458911.78033611,-10.4237341221643,2.36469173431396,0.1256,0.001,HIRES
39688,2020-03-03 06:42:00+00:00,2458911.78140103,-9.6556577257826,2.23851156234741,0.1265,0.001,HIRES
39688,2020-03-03 06:43:30+00:00,2458911.78245495,-6.21144343912839,2.19861435890198,0.1263,0.001,HIRES
39688,2020-08-26 15:02:50+00:00,2459088.12683136,5.07512065557199,1.92904806137085,0.133,0.001,HIRES
39688,2020-08-26 15:06:12+00:00,2459088.12923853,-0.78175546582429,2.24338030815125,0.1338,0.001,HIRES
39688,2020-08-26 15:09:50+00:00,2459088.13177371,-0.860496561597358,1.93288230895996,0.1328,0.001,HIRES
39688,2020-08-27 15:15:00+00:00,2459089.13486445,-4.22442724578994,1.96978354454041,0.1288,0.001,HIRES
39688,2020-08-27 15:17:09+00:00,2459089.13628756,0.705702175529552,1.88928651809692,0.1298,0.001,HIRES
39688,2020-08-27 15:18:54+00:00,2459089.13749164,0.639424020921865,1.91907060146332,0.1307,0.001,HIRES
39688,2020-08-28 15:23:42+00:00,2459090.14084892,-7.88780351628202,1.91531598567963,0.1319,0.001,HIRES
39688,2020-08-28 15:25:16+00:00,2459090.141949,-10.459152285002,2.0514063835144,0.1311,0.001,HIRES
39688,2020-08-28 15:26:49+00:00,2459090.14299007,-8.87871072396158,1.89467024803162,0.1325,0.001,HIRES
39688,2020-08-29 15:23:06+00:00,2459091.14050242,-3.43952411323804,1.81053447723389,0.1309,0.001,HIRES
39688,2020-08-29 15:24:39+00:00,2459091.1416025,1.32891440537981,1.87369298934937,0.1304,0.001,HIRES
39688,2020-08-29 15:26:16+00:00,2459091.14270258,-1.04175130531195,1.91863787174225,0.1312,0.001,HIRES
39688,2020-08-30 14:52:15+00:00,2459092.11921788,-4.30062831359112,1.94315886497498,0.1294,0.001,HIRES
39688,2020-08-30 14:54:04+00:00,2459092.12045697,-3.04091777988157,1.74701225757599,0.1296,0.001,HIRES
39688,2020-08-30 14:55:46+00:00,2459092.12161405,-4.84268126603365,1.84260201454163,0.1308,0.001,HIRES
39688,2020-08-31 14:40:40+00:00,2459093.11115272,1.58680719423566,1.80787098407745,0.1321,0.001,HIRES
39688,2020-08-31 14:42:09+00:00,2459093.1121938,7.40324995612838,1.88290131092072,0.1312,0.001,HIRES
39688,2020-08-31 14:43:39+00:00,2459093.11323587,7.6282905891243,1.67042291164398,0.1313,0.001,HIRES
39688,2020-09-05 14:31:38+00:00,2459098.10529948,12.7709698826133,1.90367031097412,0.1341,0.001,HIRES
39688,2020-09-05 14:33:18+00:00,2459098.10645757,7.06244231888599,1.97187745571136,0.1341,0.001,HIRES
39688,2020-09-05 14:34:59+00:00,2459098.10762665,18.3788108530562,1.98775207996368,0.1349,0.001,HIRES
39688,2020-09-07 14:52:01+00:00,2459100.11965029,-16.6449488008974,2.04619789123535,0.1342,0.001,HIRES
39688,2020-09-07 14:53:53+00:00,2459100.1210974,-9.45639528073906,1.96306204795837,0.1346,0.001,HIRES
39688,2020-09-07 14:56:08+00:00,2459100.12276353,-6.59536631525788,1.96641969680786,0.1338,0.001,HIRES
39688,2020-09-08 14:47:49+00:00,2459101.11685341,-5.86137143995415,2.27223515510559,0.1313,0.001,HIRES
39688,2020-09-08 14:49:45+00:00,2459101.11820851,-4.2044415038788,2.03569364547729,0.1324,0.001,HIRES
39688,2020-09-08 14:52:53+00:00,2459101.12033767,-1.88138621561018,1.95417094230652,0.1301,0.001,HIRES
39688,2020-09-23 14:50:55+00:00,2459116.12002575,-11.4655094686194,1.93358516693115,0.1311,0.001,HIRES
39688,2020-09-23 14:52:30+00:00,2459116.12110283,-3.26363938087817,1.95339071750641,0.1306,0.001,HIRES
39688,2020-09-23 14:54:02+00:00,2459116.12217891,-2.72670191188072,1.96820986270905,0.1309,0.001,HIRES
39688,2020-09-23 15:11:11+00:00,2459116.13413583,-2.08448330150398,1.89541792869568,0.1299,0.001,HIRES
39688,2020-09-23 15:12:50+00:00,2459116.13524691,-7.53103545324791,1.93803560733795,0.1317,0.001,HIRES
39688,2020-09-23 15:14:25+00:00,2459116.13634699,-8.0850956446109,2.03524589538574,0.1323,0.001,HIRES
39688,2020-09-25 14:41:06+00:00,2459118.11332609,-14.3237970976625,1.88482189178467,0.1298,0.001,HIRES
39688,2020-09-25 14:42:37+00:00,2459118.11437917,-7.73568693650611,1.98381626605988,0.1297,0.001,HIRES
39688,2020-09-25 14:44:07+00:00,2459118.11540925,-2.56145350954529,1.90757286548615,0.1284,0.001,HIRES
39688,2020-09-26 14:44:22+00:00,2459119.11575105,-2.17263649305312,1.83300137519836,0.1286,0.001,HIRES
39688,2020-09-26 14:46:09+00:00,2459119.11697814,2.75430776405699,2.03272771835327,0.1292,0.001,HIRES
39688,2020-09-26 14:47:50+00:00,2459119.11815923,10.9808118834498,1.9324254989624,0.1287,0.001,HIRES
39688,2020-09-27 13:30:03+00:00,2459120.06414475,6.83567268481954,2.04299569129944,0.133,0.001,HIRES
39688,2020-09-27 13:31:34+00:00,2459120.06517483,7.9140072955903,2.1860876083374,0.1324,0.001,HIRES
39688,2020-09-27 13:33:05+00:00,2459120.06623991,5.39504608253068,1.77120733261108,0.1317,0.001,HIRES
39688,2020-09-28 15:08:54+00:00,2459121.13297546,-6.94103251906154,1.86736524105072,0.1307,0.001,HIRES
39688,2020-09-28 15:10:49+00:00,2459121.13423655,-8.46935475399005,1.99660778045654,0.1323,0.001,HIRES
39688,2020-09-28 15:12:26+00:00,2459121.13535964,-7.13392754568997,1.91789042949677,0.1321,0.001,HIRES
39688,2020-09-29 14:53:14+00:00,2459122.12205493,-5.04465063365015,2.08687424659729,0.1294,0.001,HIRES
39688,2020-09-29 14:54:45+00:00,2459122.12310801,-4.93962577217349,2.01191544532776,0.1289,0.001,HIRES
39688,2020-09-29 14:56:18+00:00,2459122.12419609,-1.82918872538545,1.99066245555878,0.1292,0.001,HIRES
39688,2020-09-30 13:44:35+00:00,2459123.07452144,-9.6347993392248,2.2256064414978,0.1305,0.001,HIRES
39688,2020-09-30 13:46:14+00:00,2459123.07563352,-10.543295163275,2.38481569290161,0.1299,0.001,HIRES
39688,2020-09-30 13:47:53+00:00,2459123.07682561,-11.6141589952496,2.31692838668823,0.1293,0.001,HIRES
39688,2020-10-01 12:42:20+00:00,2459124.03134106,-5.93633495218774,2.14693284034729,0.1316,0.001,HIRES
39688,2020-10-01 12:44:01+00:00,2459124.03248715,-6.47408413934227,1.96648931503296,0.132,0.001,HIRES
39688,2020-10-01 12:45:38+00:00,2459124.03362124,1.02993412341618,2.04630017280579,0.1323,0.001,HIRES
39688,2020-10-20 13:04:21+00:00,2459143.04806532,-6.60940055807211,2.00679516792297,0.1325,0.001,HIRES
39688,2020-10-20 13:06:12+00:00,2459143.0492814,2.16882297780424,2.39133310317993,0.1315,0.001,HIRES
39688,2020-10-20 13:07:51+00:00,2459143.05043848,-0.54385002763911,2.16174077987671,0.1311,0.001,HIRES
39688,2020-10-31 11:23:26+00:00,2459153.97857351,-8.5276296652516,1.99587082862854,0.1322,0.001,HIRES
39688,2020-10-31 11:25:01+00:00,2459153.97964958,-5.2180637053707,2.13018941879272,0.1318,0.001,HIRES
39688,2020-10-31 11:26:36+00:00,2459153.98076064,-5.26157523284414,2.04754614830017,0.1317,0.001,HIRES
39688,2020-11-02 14:41:16+00:00,2459156.11717955,-1.47520102371266,1.97898161411285,0.1317,0.001,HIRES
39688,2020-11-02 14:45:24+00:00,2459156.11916967,-3.14105651547101,1.95789563655853,0.1318,0.001,HIRES
39688,2020-11-02 14:47:41+00:00,2459156.12073275,-0.230519521870519,2.14362788200378,0.1313,0.001,HIRES
39688,2020-11-08 12:12:45+00:00,2459162.01326927,2.24393090063177,2.06705284118652,,,HIRES
39688,2020-11-08 12:14:23+00:00,2459162.01442633,-4.8461277377365,2.04531097412109,,,HIRES
39688,2020-11-08 12:16:03+00:00,2459162.01556139,-2.05893582042671,2.22993445396423,,,HIRES
39688,2020-11-28 08:49:23+00:00,2459181.87282911,4.13062415564822,2.38030457496643,0.1412,0.001,HIRES
39688,2020-11-28 08:51:01+00:00,2459181.87397514,11.2922770791446,2.44650888442993,0.1421,0.001,HIRES
39688,2020-11-28 08:52:41+00:00,2459181.87514417,8.07240385311908,2.48856234550476,0.1407,0.001,HIRES
39688,2020-12-04 11:47:04+00:00,2459187.99633305,4.98617895332395,2.2881121635437,0.1384,0.001,HIRES
39688,2020-12-04 11:48:37+00:00,2459187.99742108,11.7232901644817,2.38631892204285,0.1385,0.001,HIRES
39688,2020-12-04 11:50:08+00:00,2459187.9984391,10.642385838202,2.31497263908386,0.1388,0.001,HIRES
39688,2020-12-05 09:10:02+00:00,2459188.88776239,6.27373572966997,2.42734360694885,0.1375,0.001,HIRES
39688,2020-12-05 09:12:47+00:00,2459188.88964842,15.9718734077418,2.35652899742126,0.1377,0.001,HIRES
39688,2020-12-05 09:15:30+00:00,2459188.89158146,11.7779469894898,2.46089243888855,0.1371,0.001,HIRES
39688,2020-12-06 09:31:36+00:00,2459189.9023869,12.5008245253823,2.35127186775208,0.1386,0.001,HIRES
39688,2020-12-06 09:33:22+00:00,2459189.90359092,10.9758975762097,2.39907741546631,0.1383,0.001,HIRES
39688,2020-12-06 09:35:04+00:00,2459189.90480594,20.9035564772923,2.44289565086365,0.1383,0.001,HIRES
39688,2020-12-24 12:06:46+00:00,2459208.01011253,-0.467146301692754,2.62218332290649,0.1349,0.001,HIRES
39688,2020-12-24 12:08:12+00:00,2459208.01110752,1.0399282844068,2.33612370491028,0.1345,0.001,HIRES
39688,2020-12-24 12:09:37+00:00,2459208.01210251,0.249873767275236,2.22779631614685,0.1343,0.001,HIRES
39688,2020-12-25 08:57:40+00:00,2459208.87880906,6.35980707745028,2.52571225166321,0.1348,0.001,HIRES
39688,2020-12-25 08:59:09+00:00,2459208.87981605,7.11467047820474,2.36134696006775,0.1347,0.001,HIRES
39688,2020-12-25 09:00:37+00:00,2459208.88085804,5.6425452081362,2.40556979179382,0.1349,0.001,HIRES
39688,2020-12-26 11:13:48+00:00,2459209.97341742,13.2953979394005,2.52399730682373,0.1379,0.001,HIRES
39688,2020-12-26 11:15:28+00:00,2459209.97452841,12.2133971310463,2.13724875450134,0.1374,0.001,HIRES
39688,2020-12-26 11:17:05+00:00,2459209.9756514,5.62116410668693,2.13244819641113,0.1372,0.001,HIRES
39688,2020-12-28 11:21:13+00:00,2459211.9784996,-4.6402669757473,2.55510306358337,0.1382,0.001,HIRES
39688,2020-12-28 11:22:52+00:00,2459211.97965758,-4.19587737785482,2.52108979225159,0.1384,0.001,HIRES
39688,2020-12-28 11:24:32+00:00,2459211.98084957,-7.90048133419208,2.49114394187927,0.1379,0.001,HIRES
39688,2020-12-31 11:50:04+00:00,2459214.99872358,-2.47667232209395,2.38155484199524,0.136,0.001,HIRES
39688,2020-12-31 11:52:19+00:00,2459215.00047055,-5.7303849661689,2.32172203063965,0.1353,0.001,HIRES
39688,2020-12-31 11:55:02+00:00,2459215.00214952,-3.61500035341778,2.3818576335907,0.1354,0.001,HIRES
39688,2021-01-18 06:54:15+00:00,2459232.79254717,-11.5791426445736,2.34226536750793,0.136,0.001,HIRES
39688,2021-01-18 06:55:48+00:00,2459232.79362313,-17.8810286566001,2.20404744148254,0.1359,0.001,HIRES
39688,2021-01-18 06:57:20+00:00,2459232.79466509,-22.0205851170533,2.43019676208496,0.1361,0.001,HIRES
39688,2021-01-22 07:43:58+00:00,2459236.82742731,5.40309298446058,2.41675066947937,0.1376,0.001,HIRES
39688,2021-01-22 07:47:14+00:00,2459236.8298692,4.11995187326146,2.2457172870636,0.1372,0.001,HIRES
39688,2021-01-22 07:50:44+00:00,2459236.83201011,4.40226684087761,2.43437695503235,0.1373,0.001,HIRES
39688,2021-01-23 07:43:18+00:00,2459237.82675837,-4.60458978519842,2.23236775398254,0.137,0.001,HIRES
39688,2021-01-23 07:45:52+00:00,2459237.82864529,-5.22813904186299,2.354168176651,0.1358,0.001,HIRES
39688,2021-01-23 07:48:42+00:00,2459237.8306592,-2.08016012936285,2.2728066444397,0.1358,0.001,HIRES
39688,2021-01-24 06:49:32+00:00,2459238.78907602,-5.43577427809661,2.2571816444397,0.1376,0.001,HIRES
39688,2021-01-24 06:51:12+00:00,2459238.79046496,-4.92947365650547,2.31006336212158,0.137,0.001,HIRES
39688,2021-01-24 06:53:28+00:00,2459238.7918309,-5.22949345821777,2.27901196479797,0.137,0.001,HIRES
39688,2021-02-22 06:40:50+00:00,2459267.78126389,-16.6130013314877,2.11565494537354,0.1353,0.001,HIRES
39688,2021-02-22 06:42:22+00:00,2459267.78232881,-10.2151842160109,2.2816641330719,0.1353,0.001,HIRES
39688,2021-02-22 06:43:53+00:00,2459267.78338174,-12.722412297381,2.21658968925476,0.1348,0.001,HIRES
39688,2021-02-23 06:10:01+00:00,2459268.75979414,-9.89308750105721,2.11672687530518,0.1349,0.001,HIRES
39688,2021-02-23 06:11:32+00:00,2459268.76083607,-8.37282345331562,2.2145369052887,0.135,0.001,HIRES
39688,2021-02-23 06:13:02+00:00,2459268.761866,-10.71434793719,2.3892605304718,0.1349,0.001,HIRES
39688,2021-02-26 05:30:35+00:00,2459271.73232529,10.4886842493896,2.23451900482178,0.1367,0.001,HIRES
39688,2021-02-26 05:32:32+00:00,2459271.73365619,9.29349280807924,2.42356777191162,0.1375,0.001,HIRES
39688,2021-02-26 05:34:21+00:00,2459271.7349181,9.51725090778801,2.2430272102356,0.1374,0.001,HIRES
39688,2021-08-25 15:09:18+00:00,2459452.13064613,-6.25120441545909,1.96540868282318,0.1449,0.001,HIRES
39688,2021-08-25 15:10:55+00:00,2459452.1317342,-4.54906316847905,1.87260484695435,0.1451,0.001,HIRES
39688,2021-08-25 15:12:29+00:00,2459452.13282228,-8.93162066306547,1.90770363807678,0.1453,0.001,HIRES
39688,2021-08-30 15:26:32+00:00,2459457.14296331,-6.6836120293284,2.02538704872131,0.1407,0.001,HIRES
39688,2021-08-30 15:28:12+00:00,2459457.14410939,-13.0653212708129,1.94109296798706,0.1411,0.001,HIRES
39688,2021-08-30 15:29:50+00:00,2459457.14524447,-12.3388208020108,1.81828224658966,0.1407,0.001,HIRES
39688,2021-09-21 13:30:29+00:00,2459479.0640286,5.45948396460403,1.95269894599915,0.1434,0.001,HIRES
39688,2021-09-21 13:32:15+00:00,2459479.06527869,-2.05635066453868,1.95144927501678,0.1433,0.001,HIRES
39688,2021-09-21 13:34:02+00:00,2459479.06655179,-2.5651061101882,2.01855254173279,0.1437,0.001,HIRES
39688,2021-09-24 13:25:55+00:00,2459482.06087739,,,0.1397,0.001,HIRES
39688,2021-09-24 15:12:22+00:00,2459482.13498006,2.96100540415767,1.81480622291565,0.1408,0.001,HIRES
39688,2021-09-24 15:14:02+00:00,2459482.13613715,-2.96691602969153,1.91538918018341,0.1405,0.001,HIRES
39688,2021-09-24 15:15:44+00:00,2459482.13729524,-1.85941430233839,1.94499552249908,0.1406,0.001,HIRES
39688,2021-09-25 14:23:15+00:00,2459483.10108336,-5.03255994180333,1.91787266731262,0.142,0.001,HIRES
39688,2021-09-25 14:25:30+00:00,2459483.1029235,3.76924132697098,1.94465684890747,0.1416,0.001,HIRES
39688,2021-09-25 14:28:27+00:00,2459483.10468363,-2.58106572357701,1.93239104747772,0.1415,0.001,HIRES
39688,2021-09-27 15:35:21+00:00,2459485.15111162,-0.477604554462687,1.80950665473938,0.1391,0.001,HIRES
39688,2021-09-27 15:36:49+00:00,2459485.1521187,-4.82610309209088,1.88918101787567,0.1395,0.001,HIRES
39688,2021-09-27 15:38:16+00:00,2459485.15314878,-3.16267740150252,1.93167722225189,0.1392,0.001,HIRES
39688,2021-10-15 11:47:29+00:00,2459502.99423319,-5.52615001092141,2.08840417861938,0.1441,0.001,HIRES
39688,2021-10-15 11:49:08+00:00,2459502.99539027,-1.67242911490655,2.0572202205658,0.144,0.001,HIRES
39688,2021-10-15 11:50:49+00:00,2459502.99659435,1.25629665777655,1.97127401828766,0.1437,0.001,HIRES
39688,2021-10-22 12:34:08+00:00,2459510.02709085,5.46676147902807,2.01696491241455,0.1458,0.001,HIRES
39688,2021-10-22 12:35:43+00:00,2459510.02819092,9.72352319241639,1.86618793010712,0.1452,0.001,HIRES
39688,2021-10-22 12:37:18+00:00,2459510.02928999,11.3285817958847,2.06505012512207,0.145,0.001,HIRES
39688,2021-10-24 11:51:47+00:00,2459511.99803982,-0.0659788588855008,2.00066065788269,0.1432,0.001,HIRES
39688,2021-10-24 11:54:04+00:00,2459511.99955592,3.994704757308,1.9767872095108,0.1426,0.001,HIRES
39688,2021-10-24 11:56:10+00:00,2459512.00103802,1.58561606841056,1.9436286687851,0.1423,0.001,HIRES
39688,2021-10-26 12:07:51+00:00,2459514.00910354,-12.089406359751,2.03613638877869,0.1445,0.001,HIRES
39688,2021-10-26 12:09:30+00:00,2459514.01026161,-19.4494586826297,1.98908996582031,0.146,0.001,HIRES
39688,2021-10-26 12:11:10+00:00,2459514.01143068,-21.0217371996055,1.90976798534393,0.1453,0.001,HIRES
39688,2021-11-19 12:09:00+00:00,2459538.0111002,10.9575966646314,2.34706926345825,0.1406,0.001,HIRES
39688,2021-11-19 12:10:29+00:00,2459538.01211924,7.48109967251983,2.28064370155334,0.1411,0.001,HIRES
39688,2021-11-19 12:22:41+00:00,2459538.02059156,3.29109601087824,2.19669604301453,0.1415,0.001,HIRES
39688,2021-11-22 12:31:32+00:00,2459541.02694116,-0.295749312469198,2.39481568336487,0.1419,0.001,HIRES
39688,2021-11-22 12:33:21+00:00,2459541.02823821,-2.64713130140939,2.2956395149231,0.1409,0.001,HIRES
39688,2021-11-22 12:35:22+00:00,2459541.02956926,-5.91363547748264,2.13309144973755,0.1411,0.001,HIRES
39688,2021-11-23 11:14:36+00:00,2459541.97349109,-9.23413633266448,2.31803464889526,0.1398,0.001,HIRES
39688,2021-11-23 11:16:14+00:00,2459541.97462513,-5.87104594888299,2.31329703330994,0.1402,0.001,HIRES
39688,2021-11-23 11:17:50+00:00,2459541.97573617,-12.9303482126429,2.21133732795715,0.1406,0.001,HIRES
39688,2021-11-24 10:36:56+00:00,2459542.94738885,-0.756370004140152,2.225182056427,0.1404,0.001,HIRES
39688,2021-11-24 10:38:36+00:00,2459542.94858089,-2.25919064084112,2.1321849822998,0.1409,0.001,HIRES
39688,2021-11-24 10:40:20+00:00,2459542.94974993,-2.43512230666911,2.21847534179688,0.1399,0.001,HIRES
39688,2021-11-27 09:57:36+00:00,2459545.92050274,3.51871118553845,2.28769993782043,0.142,0.001,HIRES
39688,2021-11-27 10:00:10+00:00,2459545.92216979,0.906773209455771,2.19609808921814,0.1419,0.001,HIRES
39688,2021-11-27 10:02:33+00:00,2459545.92388284,-0.273052363774546,2.48831415176392,0.1419,0.001,HIRES
39688,2021-11-28 12:50:04+00:00,2459547.04006091,3.24982459135855,2.27261471748352,0.1403,0.001,HIRES
39688,2021-11-28 12:51:58+00:00,2459547.04135694,14.712883628406,2.26893663406372,0.1411,0.001,HIRES
39688,2021-11-28 12:53:50+00:00,2459547.04271098,3.28096783179521,2.14721632003784,0.1406,0.001,HIRES
39688,2021-12-26 08:01:38+00:00,2459574.83997204,-0.631550664133258,2.24181032180786,0.1371,0.001,HIRES
39688,2021-12-26 08:03:22+00:00,2459574.84115203,-0.481039922419672,2.28926277160645,0.1372,0.001,HIRES
39688,2021-12-26 08:05:07+00:00,2459574.84236802,-4.42941426714651,2.11967396736145,0.1378,0.001,HIRES
42813,2019-09-17 13:59:50+00:00,2458744.08626337,1.71147272810958,1.11415648460388,0.1426,0.001,HIRES
42813,2019-10-20 12:40:49+00:00,2458777.03320435,-0.0980373093290758,1.01515460014343,0.1549,0.001,HIRES
42813,2019-10-31 13:45:35+00:00,2458788.07933309,6.39308091808703,1.11278223991394,0.1494,0.001,HIRES
42813,2019-10-31 13:59:48+00:00,2458788.08833767,,,0.15,0.001,HIRES
42813,2019-10-31 14:05:41+00:00,2458788.09245894,,,0.1506,0.001,HIRES
42813,2019-11-07 11:29:35+00:00,2458794.98520121,5.70187334816679,1.02185046672821,0.1452,0.001,HIRES
42813,2019-11-08 12:34:28+00:00,2458796.03064447,7.0842005567912,0.995339274406433,0.1495,0.001,HIRES
42813,2019-11-09 13:18:14+00:00,2458797.06114286,6.41307191795521,1.12580549716949,0.144,0.001,HIRES
42813,2019-11-10 14:31:51+00:00,2458798.11177038,2.23793758128706,1.06188321113586,0.1401,0.001,HIRES
42813,2019-11-15 09:55:35+00:00,2458802.91982911,-0.0643324823268081,1.00560903549194,0.143,0.001,HIRES
42813,2019-11-21 13:25:11+00:00,2458809.06615621,0.814204237479743,1.13601243495941,0.1374,0.001,HIRES
42813,2019-11-28 09:58:11+00:00,2458815.92320608,-5.64798817541704,0.982337832450867,0.1355,0.001,HIRES
42813,2019-12-02 11:33:25+00:00,2458819.99008118,-3.59482664332241,1.1697381734848,0.1418,0.001,HIRES
42813,2019-12-10 10:50:31+00:00,2458827.95897333,0.81565076393651,1.20107293128967,0.1376,0.001,HIRES
42813,2019-12-15 11:21:39+00:00,2458832.9808453,-1.1942517771212,1.13310253620148,0.1476,0.001,HIRES
42813,2019-12-16 10:22:55+00:00,2458833.94025762,-5.3415196025742,1.22595238685608,0.1436,0.001,HIRES
42813,2019-12-27 09:22:00+00:00,2458844.89793458,-0.903538788197338,1.02502524852753,0.1411,0.001,HIRES
42813,2020-01-04 08:56:21+00:00,2458852.88003942,4.95725121440945,1.06563341617584,0.1331,0.001,HIRES
42813,2020-01-07 07:23:18+00:00,2458855.81661518,2.95703103087617,1.17423748970032,0.1367,0.001,HIRES
42813,2020-01-08 08:09:21+00:00,2458856.84834488,0.982082941770237,1.18226456642151,0.1361,0.001,HIRES
42813,2020-01-09 08:48:05+00:00,2458857.87458626,-1.19928064181659,1.11383295059204,0.1348,0.001,HIRES
42813,2020-01-21 08:42:31+00:00,2458869.8711059,0.0045043626749645,1.06007075309753,0.1363,0.001,HIRES
42813,2020-01-22 09:14:52+00:00,2458870.89251607,-1.01865534965593,1.09632778167725,0.1338,0.001,HIRES
42813,2020-01-30 08:52:28+00:00,2458878.87630492,1.80168271254466,1.02105522155762,0.1345,0.001,HIRES
42813,2020-01-31 08:01:39+00:00,2458879.84136389,0.384351739381707,1.06361043453217,0.1319,0.001,HIRES
42813,2020-02-01 07:06:28+00:00,2458880.80397995,1.45224072038075,1.04554235935211,0.1319,0.001,HIRES
42813,2020-02-05 07:38:42+00:00,2458884.82475028,-1.85095435115608,1.06187427043915,0.1326,0.001,HIRES
42813,2020-02-24 08:12:53+00:00,2458903.84805287,-2.8839279818327,1.08080387115479,0.1356,0.001,HIRES
42813,2020-02-26 07:05:42+00:00,2458905.80188723,1.08846630184053,1.06751453876495,0.1337,0.001,HIRES
42813,2020-02-27 06:35:41+00:00,2458906.78022142,1.06073311266016,0.96623021364212,0.1327,0.001,HIRES
42813,2020-02-28 06:25:55+00:00,2458907.7743059,1.3893479238146,1.05700433254242,0.13,0.001,HIRES
42813,2020-03-03 07:18:18+00:00,2458911.80917607,-6.76343267271875,1.11414968967438,0.1308,0.001,HIRES
42813,2020-08-29 15:15:15+00:00,2459091.13671217,-11.0575249675689,1.06143164634705,0.1467,0.001,HIRES
42813,2020-08-31 15:13:06+00:00,2459093.1349768,1.77131063792086,0.926093459129333,0.1471,0.001,HIRES
42813,2020-09-05 14:37:17+00:00,2459098.11093589,-2.2025349406094,1.03268349170685,0.1505,0.001,HIRES
42813,2020-09-07 14:59:10+00:00,2459100.12751906,-0.200814433005322,1.13159012794495,0.1501,0.001,HIRES
42813,2020-09-25 14:11:28+00:00,2459118.09431186,-2.57931800325414,0.977020621299744,0.1435,0.001,HIRES
42813,2020-09-26 14:37:00+00:00,2459119.11204125,-0.447130706548414,1.04920816421509,0.1473,0.001,HIRES
42813,2020-10-01 12:54:42+00:00,2459124.04160421,-1.78018031298869,0.962083280086517,0.1532,0.001,HIRES
42813,2020-10-31 11:28:33+00:00,2459153.98377999,3.09083994497612,0.958106875419617,0.1479,0.001,HIRES
42813,2020-11-02 14:50:11+00:00,2459156.12488781,1.10469393673617,1.0726352930069,0.1446,0.001,HIRES
42813,2020-11-08 12:18:10+00:00,2459162.01911888,-5.90460204566507,1.11528348922729,,,HIRES
42813,2020-11-28 09:02:11+00:00,2459181.88388616,-1.17304578596609,1.11257696151733,0.1429,0.001,HIRES
42813,2020-12-04 11:59:36+00:00,2459188.00680218,-3.37232394268376,1.11082124710083,0.144,0.001,HIRES
42813,2020-12-05 09:19:28+00:00,2459188.89723169,-6.60806463429162,1.58012819290161,0.1541,0.001,HIRES
42813,2020-12-06 10:29:37+00:00,2459189.94448127,-2.51333266091267,1.08445632457733,0.146,0.001,HIRES
42813,2020-12-24 12:11:17+00:00,2459208.01501368,-3.93415820224722,0.991676211357117,0.1454,0.001,HIRES
42813,2020-12-25 09:24:31+00:00,2459208.899597,-6.24569465585305,0.991161704063416,0.1389,0.001,HIRES
42813,2020-12-26 11:18:52+00:00,2459209.9788899,0.728566627583596,0.990577459335327,0.1326,0.001,HIRES
42813,2020-12-28 11:26:33+00:00,2459211.98457757,-7.12698263880245,1.12079358100891,0.1316,0.001,HIRES
42813,2020-12-31 12:17:17+00:00,2459215.02055339,-7.41589366722172,1.10917544364929,0.1346,0.001,HIRES
42813,2021-01-18 07:46:56+00:00,2459232.83116664,-2.0739783980513,1.01300299167633,0.1335,0.001,HIRES
42813,2021-01-22 08:00:50+00:00,2459236.84408081,3.51610474770234,1.2619880437851,0.1406,0.001,HIRES
42813,2021-01-24 07:45:26+00:00,2459238.83161976,3.70847409385658,0.956479668617249,0.1378,0.001,HIRES
42813,2021-02-23 05:59:17+00:00,2459268.75493398,-3.00287299145464,1.0881530046463,0.1387,0.001,HIRES
42813,2021-02-26 08:12:38+00:00,2459271.84753092,-2.79171695776546,1.076056599617,0.1412,0.001,HIRES
42813,2021-08-30 15:18:32+00:00,2459457.13909183,4.11347256510144,1.06054389476776,0.1684,0.001,HIRES
42813,2021-09-21 14:00:56+00:00,2459479.08658538,3.75363919781349,1.01096844673157,0.1569,0.001,HIRES
42813,2021-09-25 14:30:57+00:00,2459483.10866844,-2.39720626238451,1.21235597133636,0.1564,0.001,HIRES
42813,2021-09-27 15:19:31+00:00,2459485.14130397,1.45325817757713,1.02009081840515,0.1515,0.001,HIRES
42813,2021-10-22 12:39:16+00:00,2459510.03232534,4.23475905632728,1.03853857517242,0.1601,0.001,HIRES
42813,2021-10-26 12:52:50+00:00,2459514.04222115,2.49290873073973,1.06656754016876,0.1582,0.001,HIRES
42813,2021-11-19 12:15:43+00:00,2459538.01726074,0.541607395575181,1.15425038337708,0.1469,0.001,HIRES
42813,2021-11-24 10:57:36+00:00,2459542.96402785,2.35580413815753,1.03224849700928,0.1477,0.001,HIRES
42813,2021-11-27 12:16:47+00:00,2459546.01958617,4.00975549206393,1.13233923912048,0.145,0.001,HIRES
42813,2021-11-28 12:56:32+00:00,2459547.04706677,-1.13691112398715,1.12417197227478,0.1431,0.001,HIRES
42813,2021-12-26 09:43:47+00:00,2459574.91301102,-3.21706700137919,1.13117492198944,0.1336,0.001,HIRES
42813,2021-12-28 09:13:38+00:00,2459576.89330676,0.0333354950467424,1.15360426902771,0.1353,0.001,HIRES
42813,2022-01-08 07:33:08+00:00,2459587.82246177,-0.320902238180171,1.04470098018646,0.1302,0.001,HIRES
42813,2022-01-12 08:29:43+00:00,2459591.86173762,1.60335967145707,1.12272226810455,0.1298,0.001,HIRES
42813,2022-01-13 07:47:35+00:00,2459592.8323152,-1.24331937931132,0.979087114334106,0.127,0.001,HIRES
42813,2022-01-19 08:50:28+00:00,2459598.87541079,0.363147349197661,1.13448095321655,0.1312,0.001,HIRES
42813,2022-02-22 08:28:27+00:00,2459632.85921361,0.750851369548371,1.13743376731873,0.1367,0.001,HIRES
6061,2019-12-10 06:54:19+00:00,2458827.79190898,,,0.1725,0.001,HIRES
6061,2019-12-16 08:22:00+00:00,2458833.85350085,8.8551885890205,1.63415801525116,0.1805,0.001,HIRES
6061,2019-12-27 10:08:47+00:00,2458844.92750739,-3.86905913392535,1.63207650184631,0.1775,0.001,HIRES
6061,2019-12-28 06:45:47+00:00,2458845.78564353,,,0.1814,0.001,HIRES
6061,2019-12-28 06:49:26+00:00,2458845.78818932,,,0.1824,0.001,HIRES
6061,2019-12-28 08:34:11+00:00,2458845.86122729,8.98522997754874,1.52557671070099,0.179,0.001,HIRES
6061,2020-01-03 03:51:58.450000+00:00,2458851.67060365,-17.0566253676928,5.41649103164673,0.379513004776,0.002,APF
6061,2020-01-03 04:12:42.780000+00:00,2458851.68140065,-18.8688079507062,8.14141750335693,0.310090836685,0.002,APF
6061,2020-01-03 06:46:21.780000+00:00,2458851.79034965,-34.3977556174222,6.42568922042847,0.204629560767,0.002,APF
6061,2020-01-03 07:07:05.950000+00:00,2458851.80496665,-13.9216687735357,9.44251251220703,0.199852410627,0.002,APF
6061,2020-01-04 07:17:32+00:00,2458852.80726604,-5.27881681561791,1.52439320087433,0.1716,0.001,HIRES
6061,2020-01-05 03:15:20.210000+00:00,2458853.64147657,-15.2186925527309,9.68188571929932,0.183651769681,0.002,APF
6061,2020-01-05 03:26:27.080000+00:00,2458853.65086257,-3.27829285276322,5.08843469619751,0.183731196647,0.002,APF
6061,2020-01-06 02:52:54.530000+00:00,2458854.62584753,-14.1136249610082,6.33196926116943,0.182047473817,0.002,APF
6061,2020-01-06 03:03:53.510000+00:00,2458854.63332353,-6.72028604578403,6.69906806945801,0.199738830924,0.002,APF
6061,2020-01-07 05:09:49+00:00,2458855.71949215,-0.392074294977886,1.46606886386871,0.173,0.001,HIRES
6061,2020-01-08 05:26:13+00:00,2458856.73138321,7.16123720311076,1.6770042181015,0.1775,0.001,HIRES
6061,2020-01-09 05:43:30+00:00,2458857.74193104,8.6430495791397,1.78397345542908,0.1808,0.001,HIRES
6061,2020-01-11 02:51:13.250000+00:00,2458859.62626833,10.8667565611115,4.74295711517334,0.201804085856,0.002,APF
6061,2020-01-11 03:08:13.570000+00:00,2458859.63779533,1.23583048671245,4.83125495910645,0.209201122228,0.002,APF
6061,2020-01-21 07:38:36+00:00,2458869.82119635,-6.48405633413421,1.61604130268097,0.1681,0.001,HIRES
6061,2020-01-22 04:52:18+00:00,2458870.70489061,-8.78853074394459,1.46072292327881,0.1739,0.001,HIRES
6061,2020-01-23 02:46:21.390000+00:00,2458871.61960083,-29.756995958689,8.7198314666748,0.19040306448,0.002,APF
6061,2020-01-23 02:57:15.500000+00:00,2458871.62709983,12.4185576426344,8.10605430603027,0.180942389452,0.002,APF
6061,2020-01-24 06:40:12.980000+00:00,2458872.78475178,-16.6186301389051,18.2756595611572,0.302861650652,0.002,APF
6061,2020-01-24 07:00:57.120000+00:00,2458872.79832678,13.7078343391291,8.87377166748047,0.155935947875,0.002,APF
6061,2020-01-28 02:46:12.490000+00:00,2458876.62098462,-2.07353168822977,6.78905344009399,0.186783529939,0.002,APF
6061,2020-01-28 03:01:55.650000+00:00,2458876.63469862,-9.48087822014747,5.73184108734131,0.189185553731,0.002,APF
6061,2020-01-30 02:34:18.160000+00:00,2458878.61402654,3.99842889737248,5.24289417266846,0.190118972952,0.002,APF
6061,2020-01-30 02:54:30.760000+00:00,2458878.62787954,16.5731784599505,4.54583120346069,0.19165547673,0.002,APF
6061,2020-01-30 05:22:20+00:00,2458878.72504711,6.24214762817605,1.57988572120667,0.1739,0.001,HIRES
6061,2020-01-31 03:03:01.400000+00:00,2458879.6336715,4.23944655301261,6.56547546386719,0.179713989919,0.002,APF
6061,2020-01-31 03:23:45.690000+00:00,2458879.6480445,-3.28735530840694,6.26461505889893,0.195380430323,0.002,APF
6061,2020-01-31 05:17:05+00:00,2458879.72139465,0.801264585059279,1.65082323551178,0.1729,0.001,HIRES
6061,2020-02-01 02:43:15.630000+00:00,2458880.61592346,-17.7239043890799,6.62230920791626,0.182473578079,0.002,APF
6061,2020-02-01 02:51:47+00:00,2458880.62189446,-5.35129768352044,6.54041337966919,0.158854034867,0.002,APF
6061,2020-02-02 02:29:00.330000+00:00,2458881.61009542,-15.1957419728925,4.20000457763672,0.184271454487,0.002,APF
6061,2020-02-04 02:46:37.650000+00:00,2458883.62212033,-3.1988551078187,7.36428213119507,0.201273503393,0.002,APF
6061,2020-02-05 03:26:15.700000+00:00,2458884.64983329,11.3150554035018,13.15980052948,0.16122989877,0.002,APF
6061,2020-02-05 04:58:09+00:00,2458884.70775596,-3.36564154318779,1.44737339019775,0.1791,0.001,HIRES
6061,2020-02-06 03:30:48.590000+00:00,2458885.65268725,12.8220603791492,4.89000463485718,0.193498244011,0.002,APF
6061,2020-02-07 03:13:39.880000+00:00,2458886.64041521,8.33063747353983,4.19870042800903,0.194186117952,0.002,APF
6061,2020-02-08 03:45:44.820000+00:00,2458887.66288616,6.04551733974562,4.5533332824707,0.195957547032,0.002,APF
6061,2020-02-18 03:51:02.680000+00:00,2458897.66597175,-0.852085523192555,7.32898092269897,0.229422923104,0.002,APF
6061,2020-02-21 03:41:29.560000+00:00,2458900.65962962,-6.82077894536365,8.46066570281982,0.186043778223,0.002,APF
6061,2020-02-23 04:45:10.210000+00:00,2458902.70293754,-10.6176697711756,8.09337043762207,0.176922652333,0.002,APF
6061,2020-02-25 04:18:50.030000+00:00,2458904.68433145,8.76708476381194,6.0576171875,0.181188604401,0.002,APF
6061,2020-02-25 06:05:45+00:00,2458904.75308776,4.50737981471731,1.58806669712067,0.1781,0.001,HIRES
6061,2020-02-26 05:27:25+00:00,2458905.72658283,7.69303886847211,1.47374176979065,0.1788,0.001,HIRES
6061,2020-02-27 05:05:14+00:00,2458906.71167495,2.62367772226966,1.54481828212738,0.1721,0.001,HIRES
6061,2020-02-28 03:14:28.460000+00:00,2458907.64026733,0.716246651654249,5.27780199050903,0.206874745654,0.002,APF
6061,2020-02-28 05:08:20+00:00,2458907.71357282,-2.8433485613815,1.65366101264954,0.1719,0.001,HIRES
6061,2020-03-04 03:39:49.910000+00:00,2458912.65682912,19.8251034025221,5.45177936553955,0.195811907673,0.002,APF
6061,2020-03-05 03:05:50.110000+00:00,2458913.63324808,14.3904509522504,4.7272777557373,0.191895301055,0.002,APF
6061,2020-05-10 11:48:35.330000+00:00,2458979.99051721,-36.0894293747049,14.8587293624878,0.363859361717,0.002,APF
6061,2020-05-26 10:57:45.930000+00:00,2458995.96029451,21.4664579773198,5.3315954208374,0.20291454274,0.002,APF
6061,2020-05-29 10:51:10.070000+00:00,2458998.95949937,10.6095379983604,8.49142074584961,0.213734110148,0.002,APF
6061,2020-05-30 14:42:20+00:00,2459000.11106691,9.42024076720162,1.59232318401337,0.1854,0.001,HIRES
6061,2020-06-02 14:36:54+00:00,2459003.10712655,-3.43072370421203,1.57385885715485,0.1853,0.001,HIRES
6061,2020-06-03 10:16:23.700000+00:00,2459003.93452415,12.657456139163,6.39822578430176,0.202168173295,0.002,APF
6061,2020-06-04 10:12:46.410000+00:00,2459004.93203711,14.5938794869965,6.78075647354126,0.305723097606,0.002,APF
6061,2020-06-05 10:26:46.970000+00:00,2459005.94227206,-1.57752181309348,8.73122692108154,0.171614730472,0.002,APF
6061,2020-06-06 14:53:01+00:00,2459007.11859433,-7.89282899454616,1.58154737949371,0.1811,0.001,HIRES
6061,2020-06-07 14:43:37+00:00,2459008.11229051,-6.27357383922862,1.51133680343628,0.1766,0.001,HIRES
6061,2020-06-09 10:05:50.070000+00:00,2459009.92766088,-0.100283688639649,4.80178070068359,0.192166771747,0.002,APF
6061,2020-06-10 14:56:35+00:00,2459011.12152372,-7.63411193516185,1.5854754447937,0.1807,0.001,HIRES
6061,2020-06-11 14:56:02+00:00,2459012.12160217,-3.84468862979531,1.44833099842072,0.1805,0.001,HIRES
6061,2020-06-12 14:54:15+00:00,2459013.1198404,-4.2937592313574,1.48265850543976,0.1832,0.001,HIRES
6061,2020-06-13 14:56:08+00:00,2459014.12106675,2.39918864428682,1.34744775295258,0.1829,0.001,HIRES
6061,2020-06-15 09:33:23.730000+00:00,2459015.90526462,15.7021375003523,5.93862056732178,0.177203062037,0.002,APF
6061,2020-06-16 09:52:31.510000+00:00,2459016.91189857,-16.1145534090633,13.5338449478149,0.241593371865,0.002,APF
6061,2020-06-17 09:54:14.140000+00:00,2459017.91994453,-0.947272217434602,5.53070306777954,0.205894727582,0.002,APF
6061,2020-06-18 14:58:18+00:00,2459019.12353911,-8.02810181430846,1.33446705341339,0.1832,0.001,HIRES
6061,2020-06-19 11:32:42.080000+00:00,2459019.98838243,-7.05237892470686,4.47574186325073,0.189567281344,0.002,APF
6061,2020-06-24 13:36:24+00:00,2459025.06676229,-1.73667776885713,1.28866446018219,0.179,0.001,HIRES
6061,2020-06-25 14:37:57+00:00,2459026.10974914,0.656980443354428,1.34937357902527,0.1786,0.001,HIRES
6061,2020-06-27 13:31:33+00:00,2459028.06336227,-7.20067025016539,1.34267115592957,0.1808,0.001,HIRES
6061,2020-06-28 13:24:10+00:00,2459029.05845314,-3.98052278352395,1.49082374572754,0.1807,0.001,HIRES
6061,2020-06-29 14:47:59+00:00,2459030.11660466,-0.466907239365923,1.36079561710358,0.1843,0.001,HIRES
6061,2020-06-30 14:43:54+00:00,2459031.11395282,6.43395279548432,1.42408132553101,0.1815,0.001,HIRES
6061,2020-07-01 14:42:00+00:00,2459032.1126336,-1.41759251650586,1.42242765426636,0.1791,0.001,HIRES
6061,2020-07-05 14:48:36+00:00,2459036.11748715,11.6158962214329,1.39796984195709,0.1801,0.001,HIRES
6061,2020-07-08 14:56:59+00:00,2459039.12354904,-16.2379434025279,1.41990649700165,0.1744,0.001,HIRES
6061,2020-07-09 14:59:12+00:00,2459040.12551936,-6.9897159391995,1.31811761856079,0.1763,0.001,HIRES
6061,2020-07-10 14:25:51+00:00,2459041.10297491,3.58628146708907,1.54534924030304,0.1829,0.001,HIRES
6061,2020-07-14 13:16:12+00:00,2459045.05509328,-4.80414867527105,1.531569480896,0.1752,0.001,HIRES
6061,2020-07-21 11:43:54.240000+00:00,2459051.99895499,-10.0444388164812,4.21254587173462,0.183612147282,0.002,APF
6061,2020-07-22 11:42:29.610000+00:00,2459052.99791894,-17.3223046625523,3.90911960601807,0.189436390598,0.002,APF
6061,2020-07-26 11:54:40.240000+00:00,2459057.00671276,-1.09865016888648,3.83018064498901,0.194660715127,0.002,APF
6061,2020-08-01 11:34:53.930000+00:00,2459062.99353349,0.535593358477314,3.87202596664429,0.18445440745,0.002,APF
6061,2020-08-02 13:04:06+00:00,2459064.04780158,9.57786376281831,1.27152752876282,0.1814,0.001,HIRES
6061,2020-08-05 14:14:24+00:00,2459067.09665748,-5.35357628326045,1.5382114648819,0.1822,0.001,HIRES
6061,2020-08-06 12:08:51+00:00,2459068.01062287,6.08600174449828,1.4087438583374,0.1783,0.001,HIRES
6061,2020-08-07 15:20:14+00:00,2459069.14181705,4.80824993721149,1.94074511528015,0.1824,0.001,HIRES
6061,2020-08-09 14:42:38+00:00,2459071.11595016,-4.69809604829334,1.77800595760345,0.1783,0.001,HIRES
6061,2020-08-11 13:46:21+00:00,2459073.0769545,-0.692915407863154,1.63551998138428,0.1792,0.001,HIRES
6061,2020-08-16 13:44:15+00:00,2459078.07576945,4.08095078561314,1.70333361625671,0.1819,0.001,HIRES
6061,2020-08-17 13:29:19+00:00,2459079.06556895,-2.25345030845094,1.8652560710907,0.1794,0.001,HIRES
6061,2020-08-26 12:09:25+00:00,2459088.01232684,-10.1261857182124,1.77992022037506,0.1775,0.001,HIRES
6061,2020-08-27 13:40:55+00:00,2459089.07449727,-5.22639528261197,1.6488995552063,0.1761,0.001,HIRES
6061,2020-08-29 14:15:26+00:00,2459091.09850432,-2.52241796898053,1.70965588092804,0.1756,0.001,HIRES
6061,2020-08-31 13:20:58+00:00,2459093.06077861,-3.51081831944501,1.70264995098114,0.1762,0.001,HIRES
6061,2020-09-02 11:55:50+00:00,2459095.00183296,-5.43190295856053,1.66839528083801,0.1772,0.001,HIRES
6061,2020-09-05 11:59:52+00:00,2459098.00499838,-6.88678373929594,1.83781540393829,0.1757,0.001,HIRES
6061,2020-09-07 10:47:59+00:00,2459099.95551183,-9.47641161276658,1.90873205661774,0.1741,0.001,HIRES
6061,2020-09-08 12:43:58+00:00,2459101.0359113,-12.3132182753046,1.82400441169739,0.1687,0.001,HIRES
6061,2020-09-09 13:38:40+00:00,2459102.07370402,-10.9510784910042,1.8293389081955,0.1714,0.001,HIRES
6061,2020-09-22 07:55:03+00:00,2459114.83567976,4.93950099121247,1.91445529460907,0.1712,0.001,HIRES
6061,2020-09-27 10:43:20+00:00,2459119.95303362,2.29009952167934,1.73723948001862,0.1657,0.001,HIRES
6061,2020-09-30 14:23:18+00:00,2459123.10565063,-15.1301217746626,2.00272345542908,0.1665,0.001,HIRES
6061,2020-10-01 11:17:39+00:00,2459123.9768936,-5.91561108739108,1.83222782611847,0.1671,0.001,HIRES
6061,2020-10-29 08:17:38+00:00,2459151.85211902,-8.92764328290253,1.99988222122192,0.1635,0.001,HIRES
6061,2020-11-28 08:40:43+00:00,2459181.86693144,-9.23633984886667,1.7830593585968,0.1838,0.001,HIRES
6061,2020-12-05 08:15:37+00:00,2459188.84943251,0.767417880628948,2.1169741153717,0.1777,0.001,HIRES
6061,2020-12-06 11:02:16+00:00,2459189.96507948,-8.97894758548507,2.0597836971283,0.1782,0.001,HIRES
6061,2020-12-10 08:34:46.250000+00:00,2459193.86849265,-7.90349238690627,12.2110595703125,0.206917086322,0.002,APF
6061,2021-06-19 09:27:13.870000+00:00,2459384.90580636,2.74394564153511,4.95758581161499,0.191195571784,0.002,APF
6061,2021-07-16 10:59:51.820000+00:00,2459411.96974522,-11.9963298067647,3.74491000175476,0.211147451327,0.002,APF
6061,2021-08-22 13:06:59+00:00,2459449.05089122,-11.0653605744674,1.33057224750519,0.1975,0.001,HIRES
6061,2021-08-30 11:58:07+00:00,2459457.00374078,-7.7882435159749,1.40683126449585,0.2058,0.001,HIRES
6061,2021-08-31 11:33:07.030000+00:00,2459457.99590332,7.88589020528838,3.76810884475708,0.191379428697,0.002,APF
6061,2021-10-14 11:08:36.260000+00:00,2459501.98206556,15.5160555850018,4.43538951873779,0.206654307277,0.002,APF
6061,2021-11-08 06:43:35.360000+00:00,2459526.8051406,17.8872755274769,16.3169689178467,0.16343260388,0.002,APF
6061,2021-11-29 05:39:18.430000+00:00,2459547.75117682,8.90630678375462,4.02979183197021,0.19420223413,0.002,APF
6061,2021-12-19 06:10:25.490000+00:00,2459567.77315908,1.45542865019243,4.245032787323,0.202936590631,0.002,APF
6061,2022-01-10 02:42:18+00:00,2459589.62326131,6.27239306301467,6.7890739440918,0.169410157935,0.002,APF
6061,2022-01-21 04:03:30.640000+00:00,2459600.68160892,1.62527020371733,3.83957529067993,0.199001926379,0.002,APF
6061,2022-02-01 04:22:10.330000+00:00,2459611.69270654,22.4492784701721,14.4417333602905,0.135217328726,0.002,APF
6061,2022-02-26 02:43:57.710000+00:00,2459636.6247197,-1.248320376921,5.94662666320801,0.196348957156,0.002,APF
6061,2022-07-01 10:14:56.100000+00:00,2459761.93864874,-15.7290554261047,4.1749415397644,0.180014130191,0.002,APF
6061,2022-07-18 09:32:05.450000+00:00,2459778.91060626,-9.34453801754429,4.67870426177979,0.166651416584,0.002,APF
6061,2022-07-29 09:00:13.980000+00:00,2459789.88802296,-5.73804197803179,7.19609308242798,0.181483567168,0.002,APF
6061,2022-08-21 09:56:38.980000+00:00,2459812.92605334,2.14208822040564,3.6257266998291,0.18869122829,0.002,APF
6061,2022-09-30 10:12:42.620000+00:00,2459852.94347235,3.90705674061741,4.04165935516357,0.189971733817,0.002,APF
6061,2022-09-30 10:12:42.620000+00:00,2459852.94347235,3.90705674061741,4.04165935516357,0.189971733817,0.002,APF
6061,2022-11-22 06:55:27.300000+00:00,2459905.80187319,-7.2803548889426,3.79136991500854,0.200311609728,0.002,APF
63433,2020-02-25 06:15:19+00:00,2458904.76583531,,,0.3045,0.001,HIRES
63433,2020-02-26 02:38:27.730000+00:00,2458905.61860312,6.16835807471995,3.78722333908081,0.37417372951,0.002,APF
63433,2020-02-26 02:49:12+00:00,2458905.62605612,15.7770491662808,3.62931227684021,0.38085866207,0.002,APF
63433,2020-02-26 02:59:56.450000+00:00,2458905.63357912,13.4319502629568,3.53783082962036,0.372920861713,0.002,APF
63433,2020-02-26 03:10:40.810000+00:00,2458905.64095112,10.5938494167208,3.47190451622009,0.371576092561,0.002,APF
63433,2020-02-26 03:21:25.080000+00:00,2458905.64848512,7.90742827331859,3.56604719161987,0.374857949368,0.002,APF
63433,2020-02-26 03:32:09.300000+00:00,2458905.65584612,1.55437253526067,3.3747227191925,0.377215499385,0.002,APF
63433,2020-02-26 03:42:53.520000+00:00,2458905.66331112,12.6199070593285,3.44108176231384,0.381608426848,0.002,APF
63433,2020-02-26 03:53:37.730000+00:00,2458905.67075212,9.96613531909166,3.2437117099762,0.384680357226,0.002,APF
63433,2020-02-26 04:04:22+00:00,2458905.67815912,0.789779363321834,3.39642477035522,0.37549710001,0.002,APF
63433,2020-02-26 04:15:06.190000+00:00,2458905.68570512,10.0169485890412,3.40668392181396,0.38415779027,0.002,APF
63433,2020-02-26 04:25:50.510000+00:00,2458905.69303112,12.5431569680188,3.63792014122009,0.386008804104,0.002,APF
63433,2020-02-26 04:36:34.750000+00:00,2458905.70058812,1.003732705795,3.50550222396851,0.389030753288,0.002,APF
63433,2020-02-26 04:47:18.950000+00:00,2458905.70818012,-0.922036287599141,3.7458758354187,0.380959137257,0.002,APF
63433,2020-02-26 04:58:03.130000+00:00,2458905.71556412,-3.00690865445318,3.69342732429504,0.382183541635,0.002,APF
63433,2020-02-26 05:08:47.330000+00:00,2458905.72292513,7.61600216254771,3.53985285758972,0.380253799048,0.002,APF
63433,2020-02-26 05:19:31.540000+00:00,2458905.73026212,4.09899742279188,3.35089826583862,0.3825222964,0.002,APF
63433,2020-02-26 05:30:15.790000+00:00,2458905.73784313,5.28114130135525,3.5285017490387,0.380579814642,0.002,APF
63433,2020-02-26 05:41:00.050000+00:00,2458905.74547012,-1.28424719095066,3.26112008094788,0.379328959658,0.002,APF
63433,2020-02-26 05:51:44.320000+00:00,2458905.75274913,6.89517233323055,3.4867742061615,0.385286347515,0.002,APF
63433,2020-02-26 06:02:28.540000+00:00,2458905.76026013,6.11693411055291,3.54568243026733,0.381333118794,0.002,APF
63433,2020-02-26 06:13:12.740000+00:00,2458905.76757512,5.25103280287684,3.40757369995117,0.381036793556,0.002,APF
63433,2020-02-26 06:23:56.940000+00:00,2458905.77519012,4.73593647830237,3.30066657066345,0.390871259121,0.002,APF
63433,2020-02-26 06:34:41.130000+00:00,2458905.78265513,11.8590588793866,3.22900414466858,0.380127406838,0.002,APF
63433,2020-02-26 06:45:25.410000+00:00,2458905.79006113,2.54616881345423,3.32285737991333,0.384210402555,0.002,APF
63433,2020-02-26 06:56:09.680000+00:00,2458905.79749213,5.53599990664806,3.57909321784973,0.383606394762,0.002,APF
63433,2020-02-26 07:06:54.100000+00:00,2458905.80494513,7.93344881202325,3.44270610809326,0.380911188144,0.002,APF
63433,2020-02-26 07:17:38.340000+00:00,2458905.81238613,2.30901015888635,3.21796774864197,0.379220008771,0.002,APF
63433,2020-02-26 07:28:22.570000+00:00,2458905.81979313,0.619752260242748,3.54046654701233,0.366985154399,0.002,APF
63433,2020-02-26 07:39:06.800000+00:00,2458905.82736213,6.184558007801,3.53712248802185,0.390516672475,0.002,APF
63433,2020-02-26 07:49:51.040000+00:00,2458905.83475813,2.54834407237066,3.61657166481018,0.38232746801,0.002,APF
63433,2020-02-26 08:00:35.250000+00:00,2458905.84225713,4.23876152554121,3.46636128425598,0.378108924337,0.002,APF
63433,2020-02-26 08:11:19.510000+00:00,2458905.84969913,10.4602475322473,3.34805965423584,0.378891805834,0.002,APF
63433,2020-02-26 08:22:03.820000+00:00,2458905.85705913,10.1103033103261,3.78576469421387,0.380806499951,0.002,APF
63433,2020-02-26 08:32:48.080000+00:00,2458905.86472113,2.7695121386392,3.73069548606873,0.375324449249,0.002,APF
63433,2020-02-26 08:43:32.290000+00:00,2458905.87209313,7.9530175937169,3.58516812324524,0.37951087784,0.002,APF
63433,2020-02-26 08:54:16.470000+00:00,2458905.87939613,4.45870675605201,3.5934271812439,0.374041166021,0.002,APF
63433,2020-02-26 09:05:00.710000+00:00,2458905.88693013,11.6888984130337,3.51953935623169,0.379946307193,0.002,APF
63433,2020-02-26 09:15:44.950000+00:00,2458905.89447613,13.1122372821229,3.60757255554199,0.376394601805,0.002,APF
63433,2020-02-26 09:26:29.150000+00:00,2458905.90188313,17.8763210026181,3.58491468429565,0.38398872222,0.002,APF
63433,2020-02-26 09:37:13.370000+00:00,2458905.90925513,13.9901042651394,3.97114872932434,0.384596153691,0.002,APF
63433,2020-02-26 09:47:57.590000+00:00,2458905.91689313,12.009390451705,3.93798542022705,0.381978288585,0.002,APF
63433,2020-02-26 09:58:41.910000+00:00,2458905.92425413,14.1246228739059,3.77446579933167,0.383081679944,0.002,APF
63433,2020-02-26 10:09:26.110000+00:00,2458905.93170713,25.6658919617668,3.9435453414917,0.386752355969,0.002,APF
63433,2020-02-26 10:20:10.410000+00:00,2458905.93912613,11.7898032075593,3.9658374786377,0.386207988507,0.002,APF
63433,2020-02-26 10:30:54.630000+00:00,2458905.94659013,3.93978545368222,3.76371812820435,0.393747357799,0.002,APF
63433,2020-02-26 10:41:38.940000+00:00,2458905.95411313,16.848961996138,4.04367637634277,0.382783977859,0.002,APF
63433,2020-02-26 10:52:23.170000+00:00,2458905.96149713,15.871595394834,4.30957841873169,0.387973711087,0.002,APF
63433,2020-02-26 11:03:07.390000+00:00,2458905.96886913,8.3695080610292,4.24215078353882,0.383359376148,0.002,APF
63433,2020-02-26 11:13:51.590000+00:00,2458905.97668113,9.47329307830789,4.85681962966919,0.390575953542,0.002,APF
63433,2020-02-28 02:52:05.960000+00:00,2458907.63108314,-34.1834714608326,3.85723614692688,0.370318521497,0.002,APF
63433,2020-02-29 03:21:02.770000+00:00,2458908.64764414,-19.105479219608,8.82219886779785,0.366877662461,0.002,APF
63433,2020-03-02 05:25:21.800000+00:00,2458910.73538916,-12.9208782575702,5.05096387863159,0.395568134113,0.002,APF
63433,2020-03-03 02:57:35.130000+00:00,2458911.63421216,-13.0598952722109,3.38349890708923,0.385036774405,0.002,APF
63433,2020-03-04 03:00:12.670000+00:00,2458912.63551517,11.4137393371179,3.26588225364685,0.395541789539,0.002,APF
63433,2020-03-08 08:17:16+00:00,2458916.85104778,-7.16616257563037,1.60849285125732,0.2966,0.001,HIRES
63433,2020-03-10 05:22:57.840000+00:00,2458918.73299221,-8.03187132650542,4.52749395370483,0.364973935893,0.002,APF
63433,2020-03-10 11:06:25+00:00,2458918.96704694,-6.65284656230402,1.61383175849915,0.3076,0.001,HIRES
63433,2020-03-10 11:10:04+00:00,2458918.96962772,,,0.3074,0.001,HIRES
63433,2020-03-12 03:38:19.720000+00:00,2458920.65918822,-53.4590754459966,4.42160320281982,0.365088128696,0.002,APF
63433,2020-03-13 02:57:41.400000+00:00,2458921.63064622,-5.11848039469792,4.29209232330322,0.353351132744,0.002,APF
63433,2020-04-15 04:48:12.250000+00:00,2458954.70398338,-1.73086755476314,4.32417917251587,0.369222446274,0.002,APF
63433,2020-04-22 03:47:28.130000+00:00,2458961.6653714,5.52088148944589,4.01644563674927,0.370046195459,0.002,APF
63433,2020-04-23 04:40:12.520000+00:00,2458962.70142841,-49.8918852900944,3.94547605514526,0.352365046083,0.002,APF
63433,2020-04-24 04:06:24.730000+00:00,2458963.67435441,4.52439518425916,4.27943277359009,0.351864502821,0.002,APF
63433,2020-04-25 07:00:34.800000+00:00,2458964.79844741,12.4126928729908,4.47679948806763,0.366251989353,0.002,APF
63433,2020-04-26 04:23:21.820000+00:00,2458965.68884742,-61.0287807768056,5.24977588653564,0.347131678979,0.002,APF
63433,2020-04-27 04:07:15.890000+00:00,2458966.67548842,35.1660219099381,4.38162040710449,0.358795480105,0.002,APF
63433,2020-05-02 05:19:52.110000+00:00,2458971.72490443,-60.3985543280684,3.9252598285675,0.370175236168,0.002,APF
63433,2020-05-04 05:39:27.140000+00:00,2458973.73998244,19.3472239097074,4.09125852584839,0.358954099039,0.002,APF
63433,2020-05-08 05:37:42.120000+00:00,2458977.73700145,-3.37249539739298,3.93797945976257,0.370477801813,0.002,APF
63433,2020-05-10 05:27:08.390000+00:00,2458979.73357045,18.2919259024782,4.97148513793945,0.341404401211,0.002,APF
63433,2020-05-30 06:08:31+00:00,2458999.75287972,12.4085855132606,1.82467293739319,0.2915,0.001,HIRES
63433,2020-06-02 05:42:13+00:00,2459002.73438965,35.7503897508197,1.73789536952972,0.2961,0.001,HIRES
63433,2020-06-03 05:36:40+00:00,2459003.73056218,-45.1282024877371,1.71430516242981,0.294,0.001,HIRES
63433,2020-06-06 05:40:19+00:00,2459006.73295335,13.0139688917224,1.56368911266327,0.2874,0.001,HIRES
63433,2020-06-07 05:38:39+00:00,2459007.73298566,17.2273079604329,1.66400170326233,0.3013,0.001,HIRES
63433,2020-06-10 05:39:25+00:00,2459010.7320355,-13.821612339019,1.78627777099609,0.2978,0.001,HIRES
63433,2020-06-11 05:40:18+00:00,2459011.73259406,-7.39380042998238,1.71277666091919,0.2933,0.001,HIRES
63433,2020-06-12 05:41:29+00:00,2459012.73362796,3.01842050355744,1.64934265613556,0.2938,0.001,HIRES
63433,2020-06-13 05:44:43+00:00,2459013.73555419,17.6827543198112,1.62756276130676,0.3046,0.001,HIRES
63433,2020-09-26 14:59:25+00:00,2459119.12364595,-12.6793918855727,1.64250600337982,0.3189,0.001,HIRES
63433,2020-10-20 13:22:33.720000+00:00,2459143.06147078,59.0988043684123,4.13460540771484,0.352240143803,0.002,APF
63433,2020-10-20 14:00:49+00:00,2459143.08634658,36.9646890890513,1.90716481208801,0.3212,0.001,HIRES
63433,2020-10-24 12:43:34.100000+00:00,2459147.03464074,6.08526067624419,3.98709797859192,0.352351369468,0.002,APF
63433,2020-10-31 12:06:37+00:00,2459154.00705611,-38.4969970910238,1.73185384273529,0.3139,0.001,HIRES
63433,2020-11-02 09:59:29.810000+00:00,2459155.92225065,35.5500891945253,4.12413787841797,0.348515813586,0.002,APF
63433,2020-11-03 12:59:35.450000+00:00,2459157.04719564,-39.1758822289038,4.38271999359131,0.362518785563,0.002,APF
63433,2020-11-04 10:46:26.310000+00:00,2459157.95737463,14.2438997164802,3.79639363288879,0.363239620632,0.002,APF
63433,2020-11-08 13:38:28+00:00,2459162.07166977,70.0717717768248,1.71585154533386,,,HIRES
63433,2020-11-15 10:26:34.940000+00:00,2459168.94321052,-13.6608582347413,3.93086838722229,0.371644880047,0.002,APF
63433,2020-11-16 10:35:12.920000+00:00,2459169.94801951,-12.9644988683688,4.01394748687744,0.365648487259,0.002,APF
63433,2020-12-24 13:01:29+00:00,2459208.04895123,18.2875573791393,1.97511231899261,0.3599,0.001,HIRES
63433,2020-12-26 11:04:23+00:00,2459209.96778004,-27.5664377443488,1.65551006793976,0.3474,0.001,HIRES
63433,2020-12-28 11:11:03+00:00,2459211.97246134,-43.4144983007683,1.78936553001404,0.3349,0.001,HIRES
63433,2021-01-23 09:12:41+00:00,2459237.89100217,-45.1791387320097,1.95191788673401,0.3471,0.001,HIRES
63433,2021-01-24 09:44:48+00:00,2459238.91308085,58.8582845674712,2.04308390617371,0.3592,0.001,HIRES
63433,2021-03-07 06:21:14+00:00,2459280.76928809,-42.7730313343114,1.65823638439178,0.3295,0.001,HIRES
63433,2021-09-21 15:12:04+00:00,2459479.13194604,-27.7551630515326,1.91297662258148,0.3603,0.001,HIRES
63433,2021-11-27 15:05:48+00:00,2459546.13381155,6.65626839986356,1.82431852817535,0.3625,0.001,HIRES
63935,2019-08-31 12:41:20.150000+00:00,2458727.03187206,10.141224481129,1.97572255134583,0.167651886892,0.002,APF
63935,2019-09-06 15:22:33+00:00,2458733.13861837,-5.96632962572799,1.26884162425995,0.1561,0.001,HIRES
63935,2019-09-07 12:09:47.120000+00:00,2458734.01063619,0.548282376412054,1.71789336204529,0.144571172402,0.002,APF
63935,2019-09-09 12:21:07.240000+00:00,2458736.01478523,22.841479880373,2.99231266975403,0.159490991388,0.002,APF
63935,2019-09-09 12:30:42.950000+00:00,2458736.02129023,-1.23168767441729,3.42057085037231,0.165506166639,0.002,APF
63935,2019-09-11 12:00:05.830000+00:00,2458738.00419127,2.83070181523734,1.75493454933167,0.166362318995,0.002,APF
63935,2019-09-11 12:20:50.020000+00:00,2458738.01838227,5.63273413410217,1.65221750736237,0.17112116136,0.002,APF
63935,2019-09-13 11:44:29.400000+00:00,2458739.9930933,-8.22244361507255,1.86871016025543,0.165839801467,0.002,APF
63935,2019-09-13 12:03:42.660000+00:00,2458740.0060683,-7.1098364911333,1.72185587882996,0.161562852321,0.002,APF
63935,2019-09-14 12:33:49.650000+00:00,2458741.02774532,-15.7963056435535,2.79219484329224,0.160965283355,0.002,APF
63935,2019-09-14 12:54:33.870000+00:00,2458741.04234132,-3.00675101054259,2.97648596763611,0.158678066705,0.002,APF
63935,2019-09-15 11:39:07.660000+00:00,2458741.98969534,-16.6326536082004,2.8354799747467,0.174341176485,0.002,APF
63935,2019-09-17 11:44:40.230000+00:00,2458743.99171938,9.33409100279029,2.38140439987183,0.160119438321,0.002,APF
63935,2019-09-17 11:58:11.730000+00:00,2458743.99952138,1.04347194155106,2.53578591346741,0.148124018458,0.002,APF
63935,2019-09-17 15:22:34+00:00,2458744.13959027,-7.25260023197395,1.14183592796326,0.159,0.001,HIRES
63935,2019-09-18 11:25:52.820000+00:00,2458744.97820039,7.89626617350256,2.44585466384888,0.184881068021,0.002,APF
63935,2019-09-18 11:38:32.270000+00:00,2458744.98753039,-3.96626032085585,2.05145645141602,0.171686489729,0.002,APF
63935,2019-09-20 11:23:56.800000+00:00,2458746.97953543,-7.26276973371239,1.83492052555084,0.142503009501,0.002,APF
63935,2019-09-21 11:26:40.600000+00:00,2458747.98171445,1.47451324404892,1.80669176578522,0.174259601797,0.002,APF
63935,2019-09-21 11:47:24.120000+00:00,2458747.99471345,8.00736489709293,1.72976016998291,0.184236801134,0.002,APF
63935,2019-09-22 11:14:59.920000+00:00,2458748.97397547,2.37385852183115,1.49858462810516,0.189443162264,0.002,APF
63935,2019-09-25 11:10:20.210000+00:00,2458751.97110952,10.2716143156333,1.74857616424561,0.164362979857,0.002,APF
63935,2019-09-25 11:31:04.320000+00:00,2458751.98467552,9.44462127497986,1.68055331707001,0.15178296411,0.002,APF
63935,2019-09-26 13:06:30.480000+00:00,2458753.05144854,9.70221396663044,1.35133576393127,0.156622910305,0.002,APF
63935,2019-10-01 12:51:25.550000+00:00,2458758.04072963,7.90146502476678,1.51477003097534,0.163993988411,0.002,APF
63935,2019-10-01 13:08:58.460000+00:00,2458758.05266363,4.26482049316775,1.45653140544891,0.169087556805,0.002,APF
63935,2019-10-02 10:33:41.360000+00:00,2458758.94451665,14.7595939971351,1.6340868473053,0.152986005764,0.002,APF
63935,2019-10-02 10:50:43.600000+00:00,2458758.95677465,5.55559476725872,1.71232795715332,0.175609420166,0.002,APF
63935,2019-10-03 10:28:50.100000+00:00,2458759.94295366,1.67405781094952,1.69012868404388,0.1495181471,0.002,APF
63935,2019-10-03 10:49:34.190000+00:00,2458759.95496866,8.40967066467307,1.73319602012634,0.177314566605,0.002,APF
63935,2019-10-04 10:25:38.210000+00:00,2458760.93712068,23.1752854295485,4.05155324935913,0.0632171929044,0.002,APF
63935,2019-10-04 10:36:26.120000+00:00,2458760.94450568,-7.06436931550282,4.70816469192505,0.116477591063,0.002,APF
63935,2019-10-05 10:27:27.610000+00:00,2458761.9380007,6.55139164921799,3.36572313308716,0.123417792274,0.002,APF
63935,2019-10-05 10:36:51.310000+00:00,2458761.9444367,-9.37265897636602,3.34225821495056,0.228623594352,0.002,APF
63935,2019-10-06 10:51:58.640000+00:00,2458762.95660372,5.8108627207135,1.64351749420166,0.146634067645,0.002,APF
63935,2019-10-06 11:06:00.540000+00:00,2458762.96619972,5.13932881688857,1.69945847988129,0.146488408292,0.002,APF
63935,2019-10-07 10:18:13.020000+00:00,2458763.93474073,8.61160202280936,1.83196997642517,0.170322239382,0.002,APF
63935,2019-10-08 12:21:26.850000+00:00,2458765.02132475,0.75158115282585,1.33811175823212,0.166911044106,0.002,APF
63935,2019-10-09 10:03:16.850000+00:00,2458765.92553177,8.24697903750948,1.76678705215454,0.17929279454,0.002,APF
63935,2019-10-09 10:24:00.990000+00:00,2458765.93976877,12.2415122927374,1.76755809783936,0.144744803187,0.002,APF
63935,2019-10-12 10:02:44.880000+00:00,2458768.92551882,1.14595302093228,1.51008355617523,0.158773736077,0.002,APF
63935,2019-10-16 11:47:35.620000+00:00,2458772.99848289,9.24349102438685,1.62274384498596,0.149060477985,0.002,APF
63935,2019-10-19 09:55:59.640000+00:00,2458775.91750594,5.06863267865445,3.24735403060913,0.171567147692,0.002,APF
63935,2019-10-19 10:05:35.120000+00:00,2458775.92421994,-5.29973418384342,3.63975977897644,0.375354218702,0.002,APF
63935,2019-10-20 13:28:20+00:00,2458777.06303487,0.788750081571788,1.19173514842987,0.1612,0.001,HIRES
63935,2019-10-25 11:38:11.620000+00:00,2458781.99158404,9.29347466484894,1.69106864929199,0.150393301666,0.002,APF
63935,2019-10-25 11:54:53.560000+00:00,2458782.00313604,4.97417111210088,1.68343687057495,0.146695985006,0.002,APF
63935,2019-10-30 09:16:43.120000+00:00,2458786.89169011,4.21488640267891,2.42713928222656,0.124436404492,0.002,APF
63935,2019-10-30 09:27:16.940000+00:00,2458786.89892511,-12.8185747435761,1.93532657623291,0.180855685356,0.002,APF
63935,2019-10-31 11:05:10.180000+00:00,2458787.96980413,-9.84794676564983,1.37475943565369,0.173499914571,0.002,APF
63935,2019-10-31 14:37:41+00:00,2458788.11234113,-10.6869706353711,1.05490469932556,0.1582,0.001,HIRES
63935,2019-11-01 09:07:12.360000+00:00,2458788.88893215,-6.94540582043173,1.45738554000854,0.17029220548,0.002,APF
63935,2019-11-03 10:13:27.690000+00:00,2458790.93492718,-3.05429646960456,1.26993536949158,0.167392591997,0.002,APF
63935,2019-11-06 10:05:44.590000+00:00,2458793.92900823,0.259093643111174,1.33750867843628,0.168030892991,0.002,APF
63935,2019-11-07 10:21:56.650000+00:00,2458794.94100124,2.2857079723859,1.30118095874786,0.159170126933,0.002,APF
63935,2019-11-07 12:00:31+00:00,2458795.00493102,-5.02115359176998,1.01064825057983,0.1552,0.001,HIRES
63935,2019-11-07 12:54:19+00:00,2458795.04099944,,,0.1563,0.001,HIRES
63935,2019-11-07 13:00:11+00:00,2458795.04511983,,,0.1563,0.001,HIRES
63935,2019-11-07 13:03:29+00:00,2458795.04745805,,,0.1569,0.001,HIRES
63935,2019-11-08 08:49:30.400000+00:00,2458795.87722326,0.237905572416258,1.41845774650574,0.163567892863,0.002,APF
63935,2019-11-08 12:54:00+00:00,2458796.04120905,-7.92425492355577,0.992901086807251,0.1598,0.001,HIRES
63935,2019-11-09 08:00:46.310000+00:00,2458796.84363227,0.692767551991967,1.59092938899994,0.160598866879,0.002,APF
63935,2019-11-09 14:24:06+00:00,2458797.104166,-2.73442299767392,1.06469929218292,0.1567,0.001,HIRES
63935,2019-11-10 08:16:32.890000+00:00,2458797.85454829,9.19151661601508,1.46332669258118,0.168142345149,0.002,APF
63935,2019-11-10 14:41:51+00:00,2458798.11626262,3.12856620994582,0.972808659076691,0.156,0.001,HIRES
63935,2019-11-11 10:20:05.510000+00:00,2458798.9401923,15.0616967479913,1.38610053062439,0.160487433084,0.002,APF
63935,2019-11-12 09:55:59.560000+00:00,2458799.92082532,12.8331492429496,1.6959171295166,0.157387961856,0.002,APF
63935,2019-11-12 10:08:47.050000+00:00,2458799.92991232,8.89927642372584,1.66491985321045,0.163118216674,0.002,APF
63935,2019-11-13 09:49:54.130000+00:00,2458800.91958533,15.0757392534421,1.8551687002182,0.159453755055,0.002,APF
63935,2019-11-13 10:10:38.300000+00:00,2458800.93378833,10.3995600832999,1.93462896347046,0.14381216814,0.002,APF
63935,2019-11-19 12:27:47.450000+00:00,2458807.02806442,-2.90085036788838,1.82356309890747,0.150741578847,0.002,APF
63935,2019-11-21 09:01:48.730000+00:00,2458808.88645245,-2.31558585310427,1.67704236507416,0.167546888517,0.002,APF
63935,2019-11-21 09:22:32.870000+00:00,2458808.90077045,5.2811592394299,1.71998000144958,0.172427033132,0.002,APF
63935,2019-11-21 13:48:30+00:00,2458809.07994147,-4.77118756417288,1.26491284370422,0.1538,0.001,HIRES
63935,2019-11-22 09:04:05.390000+00:00,2458809.88723147,-6.48582624769164,1.66586315631866,0.176879959458,0.002,APF
63935,2019-11-22 09:20:44.060000+00:00,2458809.89327347,-63.1778629695814,18.2797927856445,,,APF
63935,2019-11-23 08:55:20.190000+00:00,2458810.88227948,-2.69249058786223,1.44079256057739,0.163253633729,0.002,APF
63935,2019-11-24 09:20:27.840000+00:00,2458811.9000245,-9.52160799090193,1.30170607566833,0.161702690563,0.002,APF
63935,2019-11-25 10:17:18.630000+00:00,2458812.93966951,-6.45345718469594,1.77584934234619,0.17197143216,0.002,APF
63935,2019-11-25 10:38:02.760000+00:00,2458812.95442751,-11.3096332504032,1.80189561843872,0.156176820395,0.002,APF
63935,2019-12-02 12:08:31+00:00,2458820.01439394,2.64556106420639,1.27662563323975,0.1527,0.001,HIRES
63935,2019-12-10 11:06:54+00:00,2458827.96915131,-2.45085852719758,1.29436373710632,0.1512,0.001,HIRES
63935,2019-12-13 10:16:50.380000+00:00,2458830.93935676,-12.3906103525034,1.70326220989227,0.153917638959,0.002,APF
63935,2019-12-13 10:33:50.220000+00:00,2458830.95080376,-5.09940301881809,1.84460139274597,0.159911961277,0.002,APF
63935,2019-12-16 08:33:28.350000+00:00,2458833.8699758,6.88401406255367,3.99538230895996,0.157012650324,0.002,APF
63935,2019-12-16 08:52:48.970000+00:00,2458833.8812378,-58.6249731475432,9.11917495727539,0.175612914692,0.002,APF
63935,2019-12-17 07:41:23.360000+00:00,2458834.82988982,-8.7169202374472,3.11496257781982,0.137275873649,0.002,APF
63935,2019-12-17 07:53:15.870000+00:00,2458834.83803782,-17.2395272197423,3.17415404319763,0.184897944573,0.002,APF
63935,2019-12-20 07:29:07.060000+00:00,2458837.82482486,-0.0583224243700471,1.85165190696716,0.169281994209,0.002,APF
63935,2019-12-20 07:49:51.270000+00:00,2458837.83796186,-5.73343671100537,2.01251173019409,0.183559041847,0.002,APF
63935,2019-12-23 07:57:42.110000+00:00,2458840.84125189,-19.2176448478424,3.49471712112427,0.190706376538,0.002,APF
63935,2019-12-23 08:09:42.750000+00:00,2458840.8495169,13.3536805446038,3.88173317909241,0.136353728568,0.002,APF
63935,2019-12-27 09:51:19+00:00,2458844.91756887,-0.680001029782943,1.22432768344879,0.1508,0.001,HIRES
63935,2019-12-29 04:55:28.890000+00:00,2458846.71863097,0.789392194616767,2.02656960487366,0.167328556146,0.002,APF
63935,2019-12-29 05:16:23.330000+00:00,2458846.73300597,11.6401281687383,1.89941680431366,0.150549919572,0.002,APF
63935,2019-12-31 07:20:45.220000+00:00,2458848.814477,-3.79109933541783,3.51316165924072,0.164564411687,0.002,APF
63935,2019-12-31 07:27:54.550000+00:00,2458848.819397,-7.75065691009478,3.47909951210022,0.142789995374,0.002,APF
63935,2020-01-03 06:19:53.180000+00:00,2458851.77423003,-14.4850010532915,3.62205505371094,0.137790558887,0.002,APF
63935,2020-01-03 06:32:27.450000+00:00,2458851.78235503,6.17289946054689,2.69517135620117,0.165075772981,0.002,APF
63935,2020-01-04 09:32:40+00:00,2458852.90479311,-5.76137142173744,1.23059546947479,0.1494,0.001,HIRES
63935,2020-01-04 11:29:13.820000+00:00,2458852.99151905,-9.64958829173408,2.16264009475708,0.15911755998,0.002,APF
63935,2020-01-04 11:49:58.100000+00:00,2458853.00443605,-9.4298820287391,1.97413659095764,0.146844794072,0.002,APF
63935,2020-01-05 04:34:28.390000+00:00,2458853.70100406,4.95017334247933,3.36312317848206,0.133103674288,0.002,APF
63935,2020-01-05 04:46:45.430000+00:00,2458853.70917606,5.68761211838814,3.27697992324829,0.144925928903,0.002,APF
63935,2020-01-06 04:19:43.440000+00:00,2458854.69033307,-6.77305291304683,2.92933988571167,0.239794334277,0.002,APF
63935,2020-01-06 04:31:10.390000+00:00,2458854.69863207,0.357970600355117,3.39361143112183,0.123033258064,0.002,APF
63935,2020-01-07 08:18:53+00:00,2458855.85469891,1.97148443308229,1.25402736663818,0.1528,0.001,HIRES
63935,2020-01-08 08:34:13+00:00,2458856.86608479,3.83312062013143,1.23857569694519,0.1521,0.001,HIRES
63935,2020-01-09 09:05:38+00:00,2458857.88643811,-1.56606463940989,1.14598035812378,0.1532,0.001,HIRES
63935,2020-01-17 13:01:12+00:00,2458866.05025942,5.47986607909524,1.38429749011993,0.1608,0.001,HIRES
63935,2020-01-21 08:55:16+00:00,2458869.87955247,-0.777131163764831,1.24091517925262,0.1557,0.001,HIRES
63935,2020-01-22 09:24:54+00:00,2458870.89959393,1.66827319823214,1.17500972747803,0.1574,0.001,HIRES
63935,2020-01-23 05:23:07.320000+00:00,2458871.73743527,0.227425239575416,1.53556025028229,0.155639189057,0.002,APF
63935,2020-01-23 05:43:51.520000+00:00,2458871.75220327,5.19155810434301,1.43217945098877,0.144617465751,0.002,APF
63935,2020-01-28 06:59:39.810000+00:00,2458876.80332732,-0.611582035184938,1.62511575222015,0.16847657979,0.002,APF
63935,2020-01-28 07:20:24.150000+00:00,2458876.82024832,-12.0359819692539,2.08884978294373,0.170732925812,0.002,APF
63935,2020-01-30 09:13:35+00:00,2458878.89163703,0.708422715981136,1.10807979106903,0.1597,0.001,HIRES
63935,2020-01-30 09:16:54+00:00,2458878.89391699,4.13709891402048,1.15606760978699,0.16,0.001,HIRES
63935,2020-01-30 09:20:10+00:00,2458878.89617395,4.82478418228103,1.1541143655777,0.1599,0.001,HIRES
63935,2020-01-31 08:37:25+00:00,2458879.86746259,3.00184004360081,1.27771770954132,0.1609,0.001,HIRES
63935,2020-02-01 04:34:57.900000+00:00,2458880.70372836,8.6117102362151,1.65973246097565,0.162657598728,0.002,APF
63935,2020-02-01 04:55:42.060000+00:00,2458880.71864736,10.0085844334289,1.64295709133148,0.198191332137,0.002,APF
63935,2020-02-01 08:04:20+00:00,2458880.84409652,8.29526782303354,1.14787673950195,0.1616,0.001,HIRES
63935,2020-02-02 04:40:42.520000+00:00,2458881.70823138,12.0599195544036,1.38247513771057,0.163956380089,0.002,APF
63935,2020-02-04 03:09:21.150000+00:00,2458883.6446634,10.845511922345,3.20386719703674,0.182162220725,0.002,APF
63935,2020-02-05 05:17:16.750000+00:00,2458884.73367241,2.91212408200934,2.0954372882843,0.164956983551,0.002,APF
63935,2020-02-05 08:11:08+00:00,2458884.84804456,0.274962198695448,1.13775551319122,0.1633,0.001,HIRES
63935,2020-02-05 08:14:13+00:00,2458884.8501745,0.261690297932347,1.03208529949188,0.1629,0.001,HIRES
63935,2020-02-05 08:17:17+00:00,2458884.85229244,0.837759038865102,1.09478414058685,0.1634,0.001,HIRES
63935,2020-02-06 05:11:24.620000+00:00,2458885.72926842,-3.68879173480617,1.41758298873901,0.169884149387,0.002,APF
63935,2020-02-09 07:51:14.140000+00:00,2458888.84025345,-4.42343928130194,2.74973511695862,0.17392892815,0.002,APF
63935,2020-02-11 07:33:41.230000+00:00,2458890.82781847,0.0989547643476385,2.09437155723572,0.165114574063,0.002,APF
63935,2020-02-13 09:54:14.260000+00:00,2458892.92553549,0.25971453851551,1.56997323036194,0.165677549052,0.002,APF
63935,2020-02-15 06:51:47.630000+00:00,2458894.79849751,-4.95312580560287,1.43983626365662,0.167580465342,0.002,APF
63935,2020-02-16 08:45:42.850000+00:00,2458895.87803252,2.98620020597178,1.53680419921875,0.168570383672,0.002,APF
63935,2020-02-17 05:44:29.530000+00:00,2458896.75250453,-3.90147215894117,2.05291843414307,0.179171832363,0.002,APF
63935,2020-02-18 05:18:44.770000+00:00,2458897.73378854,5.07486542667533,1.75359857082367,0.170236234733,0.002,APF
63935,2020-02-19 07:15:44.040000+00:00,2458898.81506555,10.3649297757255,1.59158408641815,0.172784119221,0.002,APF
63935,2020-02-20 05:34:43.930000+00:00,2458899.74484356,10.8526954710536,1.3648841381073,0.175312311084,0.002,APF
63935,2020-02-21 04:56:36.650000+00:00,2458900.71963057,1.77876129490025,1.92322778701782,0.157972419476,0.002,APF
63935,2020-02-22 04:26:02.360000+00:00,2458901.69745958,1.61892759831528,2.45602107048035,0.178917404498,0.002,APF
63935,2020-02-23 06:30:19.220000+00:00,2458902.78381059,-8.51631625141067,2.19901871681213,0.17383177602,0.002,APF
63935,2020-02-24 07:04:12.120000+00:00,2458903.8060906,-9.44462492652247,1.65809142589569,0.164445176683,0.002,APF
63935,2020-02-24 08:32:22+00:00,2458903.86256915,-4.22265655437369,1.0719952583313,0.1511,0.001,HIRES
63935,2020-02-24 08:37:25+00:00,2458903.86591395,-4.38237134037888,1.1185405254364,0.1519,0.001,HIRES
63935,2020-02-24 08:41:52+00:00,2458903.86889978,-2.6209151243313,1.18065023422241,0.1515,0.001,HIRES
63935,2020-02-25 05:54:07.550000+00:00,2458904.75829161,-5.3607701119868,1.59578669071198,0.173028161824,0.002,APF
63935,2020-02-25 07:59:11+00:00,2458904.8391089,-0.977727025417153,1.21451139450073,0.1545,0.001,HIRES
63935,2020-02-25 08:02:59+00:00,2458904.84183974,-6.29875897796947,1.19772934913635,0.1542,0.001,HIRES
63935,2020-02-25 08:07:05+00:00,2458904.84465257,-4.39881525304233,1.16908609867096,0.1534,0.001,HIRES
63935,2020-02-26 07:43:14+00:00,2458905.82774163,-6.37209842282903,1.11321139335632,0.1549,0.001,HIRES
63935,2020-02-26 07:46:26+00:00,2458905.82999849,-5.38839114076856,1.10572159290314,0.154,0.001,HIRES
63935,2020-02-26 07:49:40+00:00,2458905.83220936,-4.99849008440816,1.12210154533386,0.1538,0.001,HIRES
63935,2020-02-27 07:09:20+00:00,2458906.8042208,-3.70215942160127,1.06602776050568,0.1517,0.001,HIRES
63935,2020-02-27 07:12:42+00:00,2458906.80648966,-4.25676977732155,1.09493923187256,0.1518,0.001,HIRES
63935,2020-02-27 07:15:54+00:00,2458906.80872352,-1.95844192782636,1.0838805437088,0.1512,0.001,HIRES
63935,2020-02-27 08:57:39.330000+00:00,2458906.88534963,6.79863974850008,1.33636868000031,0.163823637082,0.002,APF
63935,2020-02-28 04:50:57+00:00,2458907.71395563,-12.2545136716967,5.97434663772583,0.0225582554824,0.002,APF
63935,2020-02-28 06:49:59+00:00,2458907.79112706,1.94968856209655,1.1798951625824,0.1449,0.001,HIRES
63935,2020-02-28 06:54:37+00:00,2458907.79432186,4.1864270762012,1.14758241176605,0.1465,0.001,HIRES
63935,2020-02-28 06:59:01+00:00,2458907.79737666,1.11432567933514,1.16636371612549,0.1467,0.001,HIRES
63935,2020-03-03 07:40:04+00:00,2458911.8255378,-3.40683879587959,1.08944690227509,0.1462,0.001,HIRES
63935,2020-03-03 07:44:16+00:00,2458911.82830361,0.265291100977436,1.09743940830231,0.1477,0.001,HIRES
63935,2020-03-03 07:48:03+00:00,2458911.83080344,-0.696502089172128,1.12103378772736,0.1508,0.001,HIRES
63935,2020-03-04 04:44:40.080000+00:00,2458912.70941168,-0.624733886156378,1.50097131729126,0.168973725005,0.002,APF
63935,2020-03-10 06:25:21.920000+00:00,2458918.77501273,-169.977335764535,9.86148452758789,,,APF
63935,2020-03-10 10:55:09+00:00,2458918.96024161,-2.39442043720345,1.08905947208405,0.1467,0.001,HIRES
63935,2020-03-10 10:58:42+00:00,2458918.96270642,-3.93434619014886,1.15458762645721,0.1495,0.001,HIRES
63935,2020-03-10 11:02:14+00:00,2458918.96514823,-4.34856198571242,1.12320244312286,0.1486,0.001,HIRES
63935,2020-03-12 05:40:22.870000+00:00,2458920.74732575,-6.71164418021044,1.69478142261505,0.177369297899,0.002,APF
63935,2020-03-13 04:33:53.540000+00:00,2458921.70138276,-7.06622205992025,1.53710174560547,0.152100606157,0.002,APF
63935,2020-04-15 05:42:40.920000+00:00,2458954.746391,1.51451315267721,1.48212587833405,0.156155870661,0.002,APF
63935,2020-04-22 05:03:43.250000+00:00,2458961.71777505,0.827123085089909,1.66617727279663,0.148542338669,0.002,APF
63935,2020-04-24 04:55:28.530000+00:00,2458963.71242106,5.77067982354811,1.76254379749298,0.15673259052,0.002,APF
63935,2020-04-26 05:10:39.200000+00:00,2458965.72373207,5.24376365951525,2.15171074867249,0.14004109477,0.002,APF
63935,2020-05-30 05:53:55+00:00,2458999.74392002,4.60464916209824,1.23802220821381,0.1473,0.001,HIRES
63935,2020-05-30 05:57:45+00:00,2458999.74651183,2.7014314449786,1.29894649982452,0.1479,0.001,HIRES
63935,2020-05-30 06:01:29+00:00,2458999.74919663,0.953905532070166,1.33923614025116,0.1498,0.001,HIRES
63935,2020-06-02 05:44:35+00:00,2459002.73713187,-2.26992999991285,1.17897593975067,0.1504,0.001,HIRES
63935,2020-06-02 05:48:09+00:00,2459002.73961969,-2.56624660105319,1.25308907032013,0.1506,0.001,HIRES
63935,2020-06-02 05:51:44+00:00,2459002.74214251,-2.35533185770674,1.20120286941528,0.1522,0.001,HIRES
63935,2020-06-03 05:50:44+00:00,2459003.74163323,-2.267308327519,1.17636930942535,0.1479,0.001,HIRES
63935,2020-06-03 05:55:11+00:00,2459003.74480501,-4.11683082329779,1.23608946800232,0.1475,0.001,HIRES
63935,2020-06-03 05:59:55+00:00,2459003.74810278,-2.90205391404518,1.18101322650909,0.1471,0.001,HIRES
63935,2020-09-07 15:16:42+00:00,2459100.13592054,3.50155651429873,1.29736936092377,0.1536,0.001,HIRES
63935,2020-09-08 15:13:46+00:00,2459101.13305358,1.9089982118317,1.3441516160965,0.1508,0.001,HIRES
63935,2020-09-08 15:18:48+00:00,2459101.13657184,-0.629292095705637,1.28815793991089,0.1513,0.001,HIRES
63935,2020-09-08 15:23:47+00:00,2459101.13997509,-1.50115541647212,1.33306360244751,0.1516,0.001,HIRES
63935,2020-09-22 15:08:46+00:00,2459115.13045575,0.469668911853727,1.06936550140381,0.1631,0.001,HIRES
63935,2020-09-22 15:12:59+00:00,2459115.13345401,1.75492348773934,1.12191426753998,0.1596,0.001,HIRES
63935,2020-09-24 15:13:59+00:00,2459117.13389397,8.28026537225747,1.02850151062012,0.1618,0.001,HIRES
63935,2020-09-24 15:17:13+00:00,2459117.13611617,6.34909012589946,1.15590560436249,0.1605,0.001,HIRES
63935,2020-09-24 15:20:24+00:00,2459117.13832737,6.93639909022534,1.05184769630432,0.1604,0.001,HIRES
63935,2020-09-27 14:02:00+00:00,2459120.08434077,5.55805828552772,1.03516912460327,0.1635,0.001,HIRES
63935,2020-09-27 14:05:43+00:00,2459120.086899,5.99279796362066,1.12278723716736,0.163,0.001,HIRES
63935,2020-09-27 14:09:21+00:00,2459120.08937623,5.86693448462147,1.04782962799072,0.1608,0.001,HIRES
63935,2020-09-28 14:16:44+00:00,2459121.09464079,-1.08884313629205,1.02889788150787,0.1597,0.001,HIRES
63935,2020-09-28 14:20:26+00:00,2459121.09719903,-0.062723236003416,0.963953077793121,0.1597,0.001,HIRES
63935,2020-09-28 14:24:06+00:00,2459121.09976826,-0.949813506896525,1.04646861553192,0.1601,0.001,HIRES
63935,2020-09-29 14:13:07+00:00,2459122.09221928,-2.11835066022653,1.00276446342468,0.1609,0.001,HIRES
63935,2020-09-29 14:16:50+00:00,2459122.09480052,-1.11570472807072,1.05819487571716,0.1615,0.001,HIRES
63935,2020-09-29 14:20:30+00:00,2459122.09735876,-3.65842555118025,1.00021982192993,0.1608,0.001,HIRES
63935,2020-09-30 13:51:50+00:00,2459123.07748324,-2.57615042427689,1.14055180549622,0.162,0.001,HIRES
63935,2020-09-30 13:55:22+00:00,2459123.08007548,-2.58264224904481,1.15911483764648,0.1632,0.001,HIRES
63935,2020-09-30 13:59:17+00:00,2459123.08283073,-1.28877088087483,1.16183030605316,0.1637,0.001,HIRES
63935,2020-10-19 13:23:42.750000+00:00,2459142.06554696,2.82706633263726,1.39829409122467,0.184163313101,0.002,APF
63935,2020-10-20 12:42:57.780000+00:00,2459143.03758696,9.88710985834096,1.25360918045044,0.162175337176,0.002,APF
63935,2020-10-24 12:22:45.080000+00:00,2459147.02392593,-7.6984658907727,1.30322253704071,0.166954451845,0.002,APF
63935,2020-11-02 09:38:40.710000+00:00,2459155.91102487,2.28116926543129,1.51926136016846,0.158349294046,0.002,APF
63935,2020-11-03 12:38:42.640000+00:00,2459157.03607386,-3.47813672160921,1.3900260925293,0.181390565089,0.002,APF
63935,2020-11-04 10:24:53.910000+00:00,2459157.94281585,5.41300668749634,1.38796937465668,0.168417272474,0.002,APF
63935,2020-11-05 10:24:57.870000+00:00,2459158.94358185,-9.15591768611979,1.54890429973602,0.161479478299,0.002,APF
63935,2020-11-13 11:29:00.800000+00:00,2459166.98218279,-4.20849371767517,5.36611652374268,0.115122841815,0.002,APF
63935,2020-11-13 12:46:22.970000+00:00,2459167.04260479,1.09152284911562,1.53752863407135,0.163189044625,0.002,APF
63935,2020-11-15 09:33:06.710000+00:00,2459168.90726277,10.330133840003,1.28539943695068,0.165765084863,0.002,APF
63935,2020-11-15 10:05:45.820000+00:00,2459168.93075977,3.11408223139884,1.33608376979828,0.175401023425,0.002,APF
63935,2020-11-16 10:14:24.170000+00:00,2459169.93706376,9.54783303127224,1.57291984558105,0.165943990218,0.002,APF
63935,2020-11-28 10:55:43+00:00,2459181.96080141,3.23059368991517,1.08295357227325,0.1722,0.001,HIRES
63935,2020-12-06 10:24:00.680000+00:00,2459189.9448746,10.2533651517226,1.92539274692535,0.379471472426,0.002,APF
63935,2020-12-06 10:44:27+00:00,2459189.95331281,-3.94167389411306,1.22070300579071,0.1703,0.001,HIRES
63935,2020-12-24 11:59:30+00:00,2459208.00631303,3.56256136808889,1.32240855693817,0.1703,0.001,HIRES
63935,2020-12-25 10:11:01+00:00,2459208.93123514,2.41249928056788,1.22353506088257,0.1679,0.001,HIRES
63935,2020-12-26 11:07:54+00:00,2459209.9708024,-0.942399004305848,1.26715505123138,0.1659,0.001,HIRES
63935,2021-01-06 06:57:28.610000+00:00,2459220.80310629,1.23816676906115,1.56088137626648,0.174598538434,0.002,APF
63935,2021-01-18 07:18:40+00:00,2459232.81196315,-5.74196762434479,1.12159073352814,0.1616,0.001,HIRES
63935,2021-01-22 10:26:22+00:00,2459236.94397492,2.51056928830518,1.34811687469482,0.173,0.001,HIRES
63935,2021-01-24 09:32:15+00:00,2459238.9050703,2.07398246511993,1.15841722488403,0.1745,0.001,HIRES
63935,2021-02-06 08:49:09.300000+00:00,2459251.88042093,-2.19564400762569,1.69816958904266,0.166353537972,0.002,APF
63935,2021-02-26 05:38:39+00:00,2459271.74131149,7.91339446447745,1.17722451686859,0.1643,0.001,HIRES
63935,2021-02-26 09:07:37.530000+00:00,2459271.89183466,26.485039687365,1.77588379383087,0.200232784709,0.002,APF
63935,2021-03-07 07:01:04+00:00,2459280.79825044,-0.0354845282935798,1.11346173286438,0.1556,0.001,HIRES
63935,2021-05-20 05:43:23+00:00,2459354.73726714,3.18689910980595,1.20366477966309,0.1546,0.001,HIRES
63935,2021-06-02 05:45:00+00:00,2459367.73674195,-3.36870227356414,1.68051159381866,0.1583,0.001,HIRES
63935,2021-09-06 12:25:38.180000+00:00,2459464.02304067,2.75583439178163,1.54041039943695,0.175709134441,0.002,APF
63935,2021-09-21 15:24:13+00:00,2459479.14081817,0.503571614821471,1.07502496242523,0.167,0.001,HIRES
63935,2021-09-24 15:32:29+00:00,2459482.14698059,-2.72910938448665,1.03801584243774,0.1673,0.001,HIRES
63935,2021-09-25 15:28:53+00:00,2459483.14486823,-4.19455866629252,1.09109103679657,0.1562,0.001,HIRES
63935,2021-10-14 10:41:34.500000+00:00,2459501.95425361,-2.83322226197879,1.69811475276947,0.153610716151,0.002,APF
63935,2021-10-22 13:20:53+00:00,2459510.05809957,-4.24597993441053,1.09160363674164,0.1691,0.001,HIRES
63935,2021-10-31 11:30:41.260000+00:00,2459518.9896741,-2.31534319052383,1.35014224052429,0.148781667887,0.002,APF
63935,2021-11-12 07:59:40.220000+00:00,2459530.84392474,1.0853179260432,1.63255131244659,0.139096316085,0.002,APF
63935,2021-11-17 08:59:01.520000+00:00,2459535.88165459,-13.833436259593,7.90774488449097,0.104835586923,0.002,APF
63935,2021-11-19 13:43:00+00:00,2459538.07625399,-18.9042251488606,1.04670584201813,0.1627,0.001,HIRES
63935,2021-11-22 09:08:45.350000+00:00,2459540.89303043,-6.20334509364301,1.46181130409241,0.156096495644,0.002,APF
63935,2021-11-27 11:03:20.970000+00:00,2459545.97393827,-6.92068228490386,1.52405166625977,0.365564303375,0.002,APF
63935,2021-11-27 12:30:21+00:00,2459546.02666269,-7.51151526248163,1.13523876667023,0.1641,0.001,HIRES
63935,2021-12-02 08:23:52.990000+00:00,2459550.86272212,-0.387140139042103,1.25835621356964,0.148910076379,0.002,APF
63935,2021-12-08 08:31:19.880000+00:00,2459556.86787192,-10.4953842407807,1.53256738185883,0.144355288116,0.002,APF
63935,2021-12-18 08:50:04.310000+00:00,2459566.8822216,-4.83151443939681,1.26867806911469,0.160461481637,0.002,APF
63935,2021-12-26 09:53:13+00:00,2459574.91887227,-7.99180856341732,1.30048811435699,0.1546,0.001,HIRES
63935,2021-12-28 09:26:15+00:00,2459576.90066019,-9.74553928201077,1.2645457983017,0.1535,0.001,HIRES
63935,2022-01-06 09:13:57.180000+00:00,2459585.89927598,12.0554492286296,1.67762088775635,0.176265248366,0.002,APF
63935,2022-01-10 07:21:16.290000+00:00,2459589.82207785,5.34771213059253,2.40120697021484,0.155010309056,0.002,APF
63935,2022-01-12 04:16:32.690000+00:00,2459591.69483378,0.418179371822696,4.5108757019043,0.261219911889,0.002,APF
63935,2022-01-12 08:23:32+00:00,2459591.85717386,-1.16671420963347,1.13926541805267,0.1561,0.001,HIRES
63935,2022-01-13 04:42:15.320000+00:00,2459592.70781875,27.3236255630651,16.6628131866455,,,APF
63935,2022-01-20 07:12:33.260000+00:00,2459599.81433651,-6.66787810123207,1.72295045852661,0.138414676386,0.002,APF
63935,2022-01-25 07:38:16.460000+00:00,2459604.83256534,-2.03460044479435,1.61869239807129,0.150040135702,0.002,APF
63935,2022-01-28 09:19:38.520000+00:00,2459607.90339024,-3.5089717268281,1.53821969032288,0.15081344766,0.002,APF
63935,2022-01-31 08:30:25.620000+00:00,2459610.86908613,-0.139730671097055,1.79501712322235,0.150135008338,0.002,APF
63935,2022-02-07 04:01:42.270000+00:00,2459617.6823619,-0.323265524237172,1.37998962402344,0.157052587407,0.002,APF
63935,2022-02-12 04:24:00.260000+00:00,2459622.69708373,-0.891499508184609,1.38881492614746,0.169604296243,0.002,APF
63935,2022-02-16 08:14:35+00:00,2459626.85017709,-6.89935871332787,1.22930097579956,0.1638,0.001,HIRES
63935,2022-02-18 04:54:21.830000+00:00,2459628.71811852,-5.48678693963473,1.63505518436432,0.141822637504,0.002,APF
63935,2022-02-26 05:00:32.750000+00:00,2459636.72206023,2.61459366972738,2.13077688217163,0.147113476119,0.002,APF
63935,2022-03-07 04:43:58.330000+00:00,2459645.70991991,-4.80641702096787,1.78669571876526,0.168569182543,0.002,APF
63935,2022-03-11 06:10:52+00:00,2459649.76277788,1.37667273700529,1.14897954463959,0.1548,0.001,HIRES
63935,2022-03-12 05:14:18.800000+00:00,2459650.73042373,8.42831411321265,1.42640388011932,0.175371092278,0.002,APF
63935,2022-03-17 05:59:40.090000+00:00,2459655.76161755,4.11906623090954,1.67506575584412,0.163350912994,0.002,APF
63935,2022-03-23 04:33:55.720000+00:00,2459661.70158833,1.94175193407972,1.48814809322357,0.148319937178,0.002,APF
63935,2022-04-03 04:20:58.110000+00:00,2459672.69205993,-11.3719107304369,1.85758447647095,0.159874154942,0.002,APF
63935,2022-04-12 06:37:18+00:00,2459681.77838136,-8.35391214820106,1.38039696216583,0.1566,0.001,HIRES
63935,2022-04-16 04:36:06.130000+00:00,2459685.69667144,13.088073635709,8.96272468566895,0.115837625551,0.002,APF
63935,2022-04-18 04:34:06.560000+00:00,2459687.69909336,4.07754050151567,1.4504953622818,0.169704086034,0.002,APF
63935,2022-04-27 04:29:42+00:00,2459696.69553802,-0.766651823174499,1.57193791866302,0.148146796539,0.002,APF
63935,2022-05-12 05:39:29+00:00,2459711.7356426,0.0191013415683585,1.27427303791046,0.1561,0.001,HIRES
63935,2022-05-14 04:23:14.630000+00:00,2459713.69000635,9.09474739486436,1.58687460422516,0.164887246011,0.002,APF
63935,2022-05-22 04:11:04.050000+00:00,2459721.68021904,-0.0493100099618005,1.81354904174805,0.215059019471,0.002,APF
63935,2022-05-30 05:55:52+00:00,2459729.74589903,-18.8252915224313,1.29257702827454,0.1473,0.001,HIRES
63935,2022-09-04 12:27:03.280000+00:00,2459827.02348556,-0.479844904366388,1.56306290626526,0.151514631668,0.002,APF
63935,2022-09-04 12:27:03.280000+00:00,2459827.02348556,-0.479844904366388,1.56306290626526,0.151514631668,0.002,APF
63935,2022-09-24 11:46:54.460000+00:00,2459846.99734767,-2.09841406222815,1.48586416244507,0.166016547866,0.002,APF
63935,2022-09-24 11:46:54.460000+00:00,2459846.99734767,-2.09841406222815,1.48586416244507,0.166016547866,0.002,APF
63935,2022-09-30 11:22:52.790000+00:00,2459852.9817364,1.92071711473614,1.22876667976379,0.153125606832,0.002,APF
63935,2022-09-30 11:22:52.790000+00:00,2459852.9817364,1.92071711473614,1.22876667976379,0.153125606832,0.002,APF
63935,2022-10-06 10:18:20.620000+00:00,2459858.93157113,6.29486964107327,2.51142382621765,0.127490313915,0.002,APF
63935,2022-10-06 10:18:20.620000+00:00,2459858.93157113,6.29486964107327,2.51142382621765,0.127490313915,0.002,APF
63935,2022-10-09 10:39:00.060000+00:00,2459861.95153399,-4.46498539039415,1.54897928237915,0.156929880617,0.002,APF
63935,2022-10-14 12:20:19.080000+00:00,2459867.02254276,5.86596022576218,1.33692312240601,0.145940560978,0.002,APF
63935,2022-10-20 11:22:59.430000+00:00,2459872.98291549,5.81510729611947,1.38090527057648,0.15682881328,0.002,APF
63935,2022-11-12 11:09:05.330000+00:00,2459895.97586644,4.23208711671349,1.32388985157013,0.165362535901,0.002,APF
63935,2022-11-18 10:15:50.640000+00:00,2459901.93918617,-12.5387423195202,1.1997891664505,0.153011988196,0.002,APF
63935,2022-11-23 10:25:56.010000+00:00,2459906.94666994,-1.03058548412538,1.30348634719849,0.149355978289,0.002,APF
63935,2022-11-28 10:55:21.930000+00:00,2459911.96756871,-0.783120972784559,1.23146975040436,0.154849550481,0.002,APF
63935,2022-12-17 10:57:57.650000+00:00,2459930.97030482,3.72435953974601,1.23377335071564,0.152095854759,0.002,APF
63935,2023-01-20 07:40:38.550000+00:00,2459964.83391622,-13.9511205636276,1.60464239120483,0.165380622199,0.002,APF
63935,2023-01-25 10:24:40.960000+00:00,2459969.94826898,-3.41970652560923,1.33117699623108,0.149030564304,0.002,APF
63935,2023-02-01 08:13:50.760000+00:00,2459976.85766565,-3.16784354006016,1.3709397315979,0.146309680876,0.002,APF
77946,2020-05-30 05:50:39+00:00,2458999.74179774,1.54154672105755,2.13322734832764,0.1322,0.001,HIRES
77946,2020-06-02 07:06:27+00:00,2459002.79513644,,,0.1279,0.001,HIRES
77946,2020-06-25 05:51:34+00:00,2459025.74228283,-1.50938185462517,1.25935101509094,0.1249,0.001,HIRES
77946,2020-06-27 05:48:50+00:00,2459027.74009106,-2.71301458234493,1.51933574676514,0.1269,0.001,HIRES
77946,2020-06-28 05:57:46+00:00,2459028.74732974,-9.24676173298111,1.73413097858429,0.1201,0.001,HIRES
77946,2020-06-29 05:47:31+00:00,2459029.74042729,0.336479544850249,1.47971653938293,0.1243,0.001,HIRES
77946,2020-06-30 05:46:23+00:00,2459030.73839792,2.19157977391516,1.42373704910278,0.1244,0.001,HIRES
77946,2020-07-01 05:52:06+00:00,2459031.74244663,-3.65119498514509,1.46324372291565,0.1256,0.001,HIRES
77946,2020-09-22 15:19:42+00:00,2459115.13910156,2.1112805805877,1.39203882217407,0.1234,0.001,HIRES
77946,2020-09-23 15:19:26+00:00,2459116.1382249,5.47825851722797,1.34174299240112,0.1216,0.001,HIRES
77946,2020-09-24 15:07:16+00:00,2459117.12952448,1.89685108651446,1.40246796607971,0.1241,0.001,HIRES
77946,2020-09-25 15:10:34+00:00,2459118.13197068,-2.30315390966456,1.35930025577545,0.1236,0.001,HIRES
77946,2020-09-26 15:01:54+00:00,2459119.12664009,-6.3250219035408,1.37518000602722,0.1241,0.001,HIRES
77946,2020-09-27 14:59:18+00:00,2459120.12538456,-8.29421881216467,1.83469903469086,0.1252,0.001,HIRES
77946,2020-09-28 15:17:35+00:00,2459121.13718678,-0.645650256924455,1.22759175300598,0.1238,0.001,HIRES
77946,2020-09-29 15:14:33+00:00,2459122.13491363,2.83157602789177,1.33179569244385,0.1241,0.001,HIRES
77946,2020-09-30 15:26:22+00:00,2459123.14315201,7.14280035028315,1.34442746639252,0.1269,0.001,HIRES
77946,2020-10-31 13:30:24+00:00,2459154.06589041,-7.77309970095479,1.45578014850616,0.1251,0.001,HIRES
77946,2020-11-28 13:25:29+00:00,2459182.06494346,4.46607267019067,1.29171895980835,0.134,0.001,HIRES
77946,2020-11-29 11:18:27.850000+00:00,2459182.9852193,166.995127690465,3.65776109695435,,,APF
77946,2020-11-30 10:53:06.990000+00:00,2459183.9598053,176.270522327562,6.98154973983765,,,APF
77946,2020-11-30 11:14:17.690000+00:00,2459183.9822263,175.803059559537,3.72178435325623,,,APF
77946,2020-12-01 08:48:22.030000+00:00,2459184.8816663,174.041780269887,4.51494169235229,,,APF
77946,2020-12-02 10:36:36.980000+00:00,2459185.9561873,167.321295581125,4.17979526519775,,,APF
77946,2020-12-03 08:01:31.360000+00:00,2459186.8484853,180.351023658904,4.43352651596069,,,APF
77946,2020-12-04 08:52:17.010000+00:00,2459187.88387029,185.595598874935,4.21837425231934,,,APF
77946,2020-12-05 10:12:02.060000+00:00,2459188.93961429,178.131358558698,4.38804626464844,,,APF
77946,2020-12-06 05:59:52.510000+00:00,2459189.76720529,190.418602640609,22.7027912139893,,,APF
77946,2020-12-08 09:05:42.150000+00:00,2459191.89220829,185.042844916517,5.09894943237305,,,APF
77946,2020-12-09 07:34:19.480000+00:00,2459192.83495428,179.013752764752,5.30296611785889,,,APF
77946,2020-12-10 08:01:21.650000+00:00,2459193.84871128,158.676950634111,7.22744560241699,,,APF
77946,2020-12-11 11:31:44.390000+00:00,2459194.99781128,177.223948453411,5.79906034469604,,,APF
77946,2020-12-13 08:09:52.960000+00:00,2459196.85225428,152.297909730414,9.27343368530273,,,APF
77946,2020-12-15 11:52:53.780000+00:00,2459199.00542527,203.73175379139,19.5311813354492,,,APF
77946,2020-12-20 07:45:57.790000+00:00,2459203.83753026,177.771232975806,5.47520208358765,,,APF
77946,2020-12-21 06:56:52.830000+00:00,2459204.80498826,182.334019250703,4.1899881362915,,,APF
77946,2020-12-24 07:10:45.550000+00:00,2459207.81604925,124.368231162735,30.4175090789795,,,APF
77946,2020-12-24 13:35:16+00:00,2459208.07241556,7.22649329083998,1.40040028095245,0.1333,0.001,HIRES
77946,2020-12-25 10:42:46+00:00,2459208.95286093,0.115097614651482,1.45233142375946,0.133,0.001,HIRES
77946,2020-12-26 12:17:38+00:00,2459210.01886949,0.295466327124814,1.55211472511292,0.1328,0.001,HIRES
77946,2020-12-28 14:22:28+00:00,2459212.10564811,-3.49915677820849,1.51862025260925,0.1323,0.001,HIRES
77946,2020-12-30 10:34:16.480000+00:00,2459213.95524623,174.935301503231,4.44137001037598,,,APF
77946,2021-01-06 07:19:52.280000+00:00,2459220.82170421,190.972534695467,3.88260817527771,,,APF
77946,2021-01-07 06:55:05.260000+00:00,2459221.8036532,178.847936745099,4.25519037246704,,,APF
77946,2021-01-08 06:32:47.840000+00:00,2459222.7906702,190.72871857723,5.24532890319824,,,APF
77946,2021-01-09 06:48:12.030000+00:00,2459223.79838019,166.703764503388,5.37241888046265,,,APF
77946,2021-01-10 05:54:05.230000+00:00,2459224.76292819,176.857708922043,5.10111522674561,,,APF
77946,2021-01-11 05:56:05.650000+00:00,2459225.76311219,193.912121545176,5.79484272003174,,,APF
77946,2021-01-12 06:07:05.590000+00:00,2459226.77076118,174.520460143464,19.1371650695801,,,APF
77946,2021-01-13 05:55:32.160000+00:00,2459227.76265418,185.766595214364,5.32184648513794,,,APF
77946,2021-01-14 05:59:41.520000+00:00,2459228.76637618,178.322120083728,4.23358821868896,,,APF
77946,2021-01-15 06:22:40.660000+00:00,2459229.78273517,177.880641035832,4.3661584854126,,,APF
77946,2021-01-16 06:11:16.560000+00:00,2459230.77544617,219.297333558665,34.8374290466309,,,APF
77946,2021-01-18 08:23:29+00:00,2459232.85680273,-1.03126475738648,1.54014480113983,0.1369,0.001,HIRES
77946,2021-01-18 08:53:37.470000+00:00,2459232.88338816,178.788380913692,7.60600757598877,,,APF
77946,2021-01-20 09:51:54.790000+00:00,2459234.92652015,174.289516327183,5.00943088531494,,,APF
77946,2021-01-22 09:33:01+00:00,2459236.90669362,-6.07929669085818,1.75360798835754,0.1383,0.001,HIRES
77946,2021-01-22 10:25:39.340000+00:00,2459236.94300114,150.20599344958,16.4147071838379,,,APF
77946,2021-01-23 10:09:59+00:00,2459237.93228717,-0.54094162752518,1.5150238275528,0.1375,0.001,HIRES
77946,2021-01-24 10:19:40+00:00,2459238.93820407,2.71658301596765,1.48035621643066,0.1377,0.001,HIRES
77946,2021-02-06 07:46:11+00:00,2459251.83942106,186.75713401043,5.54459285736084,,,APF
77946,2021-02-10 06:47:39.240000+00:00,2459255.79592104,218.856908794825,7.42584943771362,,,APF
77946,2021-02-17 06:39:27.150000+00:00,2459262.792936,172.214933569891,4.96494483947754,,,APF
77946,2021-02-19 07:35:49.050000+00:00,2459264.83143899,202.668579719751,7.42425298690796,,,APF
77946,2021-02-23 06:35:01+00:00,2459268.78083005,-7.985044694785,1.27810764312744,0.1399,0.001,HIRES
77946,2021-02-23 06:43:29.930000+00:00,2459268.79546996,174.955289962815,3.79029512405396,,,APF
77946,2021-02-26 05:48:19.380000+00:00,2459271.75748994,186.511569988218,3.95956182479858,,,APF
77946,2021-02-26 06:45:09+00:00,2459271.78870438,-5.2510023113509,1.43547534942627,0.1399,0.001,HIRES
77946,2021-02-28 05:57:24.570000+00:00,2459273.76364393,184.581339511352,4.09735298156738,,,APF
77946,2021-03-14 05:47:49+00:00,2459287.75395182,176.879705341505,4.48769569396973,,,APF
77946,2021-03-25 05:05:54.380000+00:00,2459298.72577473,193.812620328968,4.85995483398438,,,APF
77946,2021-03-27 05:15:31.400000+00:00,2459300.73301872,176.88564717726,4.01899242401123,,,APF
77946,2021-03-29 06:49:42.530000+00:00,2459302.7978947,176.53876448394,3.6573498249054,,,APF
77946,2021-04-03 07:08:00.830000+00:00,2459307.80980165,195.10324324518,5.54604434967041,,,APF
77946,2021-04-05 07:54:27.860000+00:00,2459309.84221763,179.49412554268,4.44390964508057,,,APF
77946,2021-04-09 10:44:49+00:00,2459313.95151862,-2.25975912294866,1.4110518693924,0.1344,0.001,HIRES
77946,2021-04-10 04:36:02.580000+00:00,2459314.70114359,187.763442927175,5.92847204208374,,,APF
77946,2021-04-12 04:56:32+00:00,2459316.71821857,176.003446228407,3.85778069496155,,,APF
77946,2021-04-14 05:12:25.660000+00:00,2459318.72907855,169.29084415607,7.37403059005737,,,APF
77946,2021-04-16 06:12:05.290000+00:00,2459320.77087153,175.959823150648,4.18493986129761,,,APF
77946,2021-04-18 06:43:25.050000+00:00,2459322.79259651,167.441039292173,4.96396636962891,,,APF
77946,2021-04-20 07:10:03.850000+00:00,2459324.81069748,187.449734808948,4.57729434967041,,,APF
77946,2021-04-23 04:47:03.130000+00:00,2459327.70986845,186.882752783309,4.98781728744507,,,APF
77946,2021-04-27 06:30:57.010000+00:00,2459331.78269841,188.152483643335,6.04618167877197,,,APF
77946,2021-04-29 06:35:35.560000+00:00,2459333.78447039,173.534456345451,4.45522832870483,,,APF
77946,2021-05-03 06:40:44.360000+00:00,2459337.78860434,177.687669191475,4.39057683944702,,,APF
77946,2021-05-05 08:23:20.860000+00:00,2459339.85882132,171.479756884478,4.49892616271973,,,APF
77946,2021-05-08 05:15:49.120000+00:00,2459342.72943329,166.486137803644,4.47245073318481,,,APF
77946,2021-05-10 05:20:08.170000+00:00,2459344.73221627,180.135612948712,4.11645698547363,,,APF
77946,2021-05-13 04:35:24.140000+00:00,2459347.70059223,168.07091586635,4.19797086715698,,,APF
77946,2021-05-15 04:38:18.790000+00:00,2459349.70284721,157.669968790851,6.76841878890991,,,APF
77946,2021-05-17 04:39:15.200000+00:00,2459351.70277718,185.149536642636,4.43864011764526,,,APF
77946,2021-05-19 04:39:10.580000+00:00,2459353.70252516,175.366694055792,5.3369288444519,,,APF
77946,2021-05-20 07:13:36+00:00,2459354.80126844,1.5326710589035,1.41561436653137,0.1341,0.001,HIRES
77946,2021-05-21 06:16:15+00:00,2459355.76162209,-6.81958434611195,1.65030670166016,0.1355,0.001,HIRES
77946,2021-05-23 04:10:19.480000+00:00,2459357.68149611,183.992309301999,4.87194490432739,,,APF
77946,2021-05-24 04:10:40.880000+00:00,2459358.6839421,179.789342645117,4.46611261367798,,,APF
77946,2021-05-25 04:14:59.310000+00:00,2459359.68570609,170.489161226292,5.23220729827881,,,APF
77946,2021-05-26 04:13:49.030000+00:00,2459360.68482107,182.960826552487,3.9175877571106,,,APF
77946,2021-05-27 07:30:04+00:00,2459361.81228333,0.50350742312375,1.49617278575897,0.1384,0.001,HIRES
77946,2021-06-07 04:23:14.950000+00:00,2459372.69060192,170.707777116406,6.97066116333008,,,APF
77946,2021-06-08 05:46:28+00:00,2459373.73919181,-3.27958661304828,1.43299627304077,0.1459,0.001,HIRES
77946,2021-06-11 06:15:28+00:00,2459376.75937419,4.32846426436786,1.33259391784668,0.1469,0.001,HIRES
77946,2021-06-18 06:11:46+00:00,2459383.7563379,4.60966142859832,1.53885984420776,0.1425,0.001,HIRES
77946,2021-06-19 05:53:51+00:00,2459384.74490921,0.653756667021128,1.73802030086517,0.1375,0.001,HIRES
77946,2021-06-20 05:51:35+00:00,2459385.74218422,-6.38839170428168,1.3315417766571,0.1425,0.001,HIRES
77946,2021-06-21 05:52:12+00:00,2459386.74258624,-6.24985690246615,1.22118723392487,0.1401,0.001,HIRES
77946,2021-06-22 06:28:37+00:00,2459387.76951514,-7.78477443958207,2.02341222763062,0.1426,0.001,HIRES
77946,2021-06-23 05:54:04+00:00,2459388.74527877,-10.107563738227,1.67215144634247,0.1377,0.001,HIRES
77946,2021-06-24 06:03:07+00:00,2459389.75018618,-2.27925842739783,1.43722140789032,0.1403,0.001,HIRES
77946,2021-06-30 05:56:33+00:00,2459395.74529233,0.77137433337794,1.24040758609772,0.1384,0.001,HIRES
77946,2021-07-04 05:54:36+00:00,2459399.74461799,-4.76304026314428,1.34005725383759,0.1326,0.001,HIRES
77946,2021-09-11 11:51:37.480000+00:00,2459469.00197338,175.754806957655,5.50701761245728,,,APF
77946,2021-09-13 11:27:30.840000+00:00,2459470.98574234,177.979835519391,4.98537731170654,,,APF
77946,2021-09-25 15:21:25+00:00,2459483.13988887,-4.42189630011421,1.37180161476135,0.1369,0.001,HIRES
77946,2021-09-27 15:11:58+00:00,2459485.13282821,-1.63560510148136,1.29044556617737,0.1373,0.001,HIRES
77946,2021-10-13 10:11:27.530000+00:00,2459500.93506474,185.422282772974,4.94637823104858,,,APF
77946,2021-10-14 11:47:55.050000+00:00,2459502.00005072,187.54267956093,4.59990119934082,,,APF
77946,2021-10-15 14:36:03+00:00,2459503.11268092,-6.15019183518697,1.24136984348297,0.1382,0.001,HIRES
77946,2021-10-16 13:02:26.360000+00:00,2459504.05372168,169.69028249202,4.16982698440552,,,APF
77946,2021-10-17 11:20:12.230000+00:00,2459504.98088466,178.647845644855,5.08222675323486,,,APF
77946,2021-10-22 13:49:49+00:00,2459510.07810916,-3.70842845061372,1.41880917549133,0.1378,0.001,HIRES
77946,2021-10-24 13:54:10+00:00,2459512.08211517,-6.19294909625793,1.45807373523712,0.1375,0.001,HIRES
77946,2021-10-26 13:56:46+00:00,2459514.08356335,-0.504472811879339,1.35737097263336,0.1414,0.001,HIRES
77946,2021-10-30 08:04:04.400000+00:00,2459517.84794438,177.558282420839,6.20759677886963,,,APF
77946,2021-10-31 10:58:08.890000+00:00,2459518.96881836,174.765969979676,4.44855403900146,,,APF
77946,2021-11-03 13:20:58.140000+00:00,2459522.06767629,176.231059251191,4.0320143699646,,,APF
77946,2021-11-06 11:06:11.960000+00:00,2459524.97448023,169.807157268795,4.36035013198853,,,APF
77946,2021-11-07 13:21:25.420000+00:00,2459526.0686492,187.147898344133,4.75871467590332,,,APF
77946,2021-11-08 10:24:36.190000+00:00,2459526.94727818,172.962448680602,4.12797069549561,,,APF
77946,2021-11-12 10:07:36.990000+00:00,2459530.9344471,165.806480225952,4.17099952697754,,,APF
77946,2021-11-13 09:51:53.510000+00:00,2459531.92369707,173.181935261883,3.81730103492737,,,APF
77946,2021-11-14 08:24:28.310000+00:00,2459532.86315105,177.596326866576,4.29103803634644,,,APF
77946,2021-11-16 15:08:06+00:00,2459535.13478665,-5.6903974046399,1.40851712226868,0.1361,0.001,HIRES
77946,2021-11-17 09:33:20.390000+00:00,2459535.90223398,88.6414370770948,42.094554901123,,,APF
77946,2021-11-19 14:48:44+00:00,2459538.12128111,-5.26710248184918,1.23410439491272,0.1362,0.001,HIRES
77946,2021-11-21 09:53:06.630000+00:00,2459539.92406489,178.85049055151,4.93583250045776,,,APF
77946,2021-11-22 09:33:50.860000+00:00,2459540.91153987,181.536357688016,4.29503726959229,,,APF
77946,2021-11-22 12:19:38+00:00,2459541.01838826,3.45719398285999,1.32326984405518,0.1395,0.001,HIRES
77946,2021-11-23 09:43:51.920000+00:00,2459541.91888785,192.144755659115,4.2768235206604,,,APF
77946,2021-11-23 12:06:00+00:00,2459542.00942746,-5.47666246870727,1.31673431396484,0.136,0.001,HIRES
77946,2021-11-25 07:58:25.270000+00:00,2459543.8452998,178.075440849088,4.74431943893433,,,APF
77946,2021-11-27 11:28:01.450000+00:00,2459545.99188675,165.486426446186,3.86793041229248,,,APF
77946,2021-11-27 13:23:00+00:00,2459546.06264518,-0.883072997347057,1.2893191576004,0.1361,0.001,HIRES
77946,2021-11-28 11:00:04.460000+00:00,2459546.97230773,181.964641343276,4.09791469573975,,,APF
77946,2021-11-28 14:15:33+00:00,2459547.0994242,-3.25155151518101,1.37959396839142,0.1351,0.001,HIRES
77946,2021-11-29 06:42:55.130000+00:00,2459547.79352671,168.31939710072,3.98861503601074,,,APF
77946,2021-11-30 08:43:46.070000+00:00,2459548.87787769,179.847405652898,4.42436170578003,,,APF
77946,2021-12-01 08:46:59.700000+00:00,2459549.87869166,163.647500018474,4.81325435638428,,,APF
77946,2021-12-02 08:48:13.460000+00:00,2459550.88086964,168.262571887086,3.68444585800171,,,APF
77946,2021-12-03 08:35:58.710000+00:00,2459551.87238762,178.04603377771,3.71123313903809,,,APF
77946,2021-12-04 06:43:38.040000+00:00,2459552.79462859,177.770318061601,4.73190450668335,,,APF
77946,2021-12-08 08:55:41.470000+00:00,2459556.8860285,174.224326819652,4.92436456680298,,,APF
77946,2021-12-11 07:58:44.900000+00:00,2459559.84717943,181.410278975171,4.36442756652832,,,APF
77946,2021-12-17 10:07:37+00:00,2459565.92826924,1.14348142701965,1.48406517505646,0.1374,0.001,HIRES
77946,2021-12-18 09:14:36.530000+00:00,2459566.90041826,173.620968194345,4.37203931808472,,,APF
77946,2021-12-19 07:19:34.490000+00:00,2459567.82047924,174.615817022273,4.42143964767456,,,APF
77946,2021-12-20 04:54:58.220000+00:00,2459568.71972821,164.350133362893,10.7710418701172,,,APF
77946,2021-12-20 08:42:40.820000+00:00,2459568.87827821,191.753055502847,7.3508095741272,,,APF
77946,2021-12-25 09:31:19+00:00,2459573.90336268,3.81333311432681,1.54259276390076,0.1386,0.001,HIRES
77946,2021-12-26 09:35:03+00:00,2459574.90610489,4.54768026709866,1.51804733276367,0.139,0.001,HIRES
77946,2022-01-06 09:39:16.390000+00:00,2459585.91656679,181.290171706341,4.87228584289551,,,APF
77946,2022-01-08 09:06:56+00:00,2459587.88675994,-0.606214643522581,1.53135764598846,0.1366,0.001,HIRES
77946,2022-01-10 04:41:59.400000+00:00,2459589.7096177,172.340112904917,5.83422374725342,,,APF
77946,2022-01-11 03:21:11.130000+00:00,2459590.65586567,166.888333330328,6.36809921264648,,,APF
77946,2022-01-12 05:47:01.950000+00:00,2459591.75687265,176.519150373296,4.35992574691772,,,APF
77946,2022-01-12 08:55:56.200000+00:00,2459591.88857664,180.25022365204,4.41150522232056,,,APF
77946,2022-01-12 09:30:23+00:00,2459591.9032642,0.901422604650083,1.47946679592133,0.1403,0.001,HIRES
77946,2022-01-13 08:19:24+00:00,2459592.85428946,10.265283942769,1.423832654953,0.1391,0.001,HIRES
77946,2022-01-14 05:58:14.360000+00:00,2459593.7685416,182.316686471723,6.7802300453186,,,APF
77946,2022-01-15 05:57:12.140000+00:00,2459594.76735457,187.088400861571,11.3753051757812,,,APF
77946,2022-01-17 05:36:41.520000+00:00,2459596.75323952,-38161.6211770757,41.2061614990234,,,APF
77946,2022-01-19 05:26:19.520000+00:00,2459598.74614347,195.19065452834,8.03843975067139,,,APF
77946,2022-01-20 07:38:12.030000+00:00,2459599.83421944,181.469661525475,5.50011301040649,,,APF
77946,2022-01-21 05:27:19.710000+00:00,2459600.74326542,173.396392084065,4.22117614746094,,,APF
77946,2022-01-23 04:49:35.060000+00:00,2459602.71756937,175.455126582421,4.19792222976685,,,APF
77946,2022-01-24 09:12:16.200000+00:00,2459603.89999134,172.365703710009,3.89437031745911,,,APF
77946,2022-01-25 05:33:07.550000+00:00,2459604.74764232,181.088717900864,4.08062267303467,,,APF
77946,2022-01-26 04:40:55.340000+00:00,2459605.71076729,184.913509111326,5.02788305282593,,,APF
77946,2022-01-27 05:06:13.780000+00:00,2459606.72802226,189.914810866583,4.67051410675049,,,APF
77946,2022-01-28 03:49:57.250000+00:00,2459607.67571524,185.75776666952,4.22592115402222,,,APF
77946,2022-01-29 05:11:19.710000+00:00,2459608.73218021,177.881363037663,4.69732999801636,,,APF
77946,2022-01-30 03:34:08.890000+00:00,2459609.66343519,178.358466541076,5.14822292327881,,,APF
77946,2022-01-31 04:45:19.670000+00:00,2459610.71446816,184.006861171077,5.40243625640869,,,APF
77946,2022-01-31 11:32:59.130000+00:00,2459610.99622515,177.983934804438,4.19202280044556,,,APF
77946,2022-02-01 05:00:42.610000+00:00,2459611.72589413,174.789413656473,6.65708589553833,,,APF
77946,2022-02-02 06:25:56.860000+00:00,2459612.78420411,186.645439484264,5.58708238601685,,,APF
77946,2022-02-03 08:17:08.160000+00:00,2459613.86140008,172.366804186954,6.23041248321533,,,APF
77946,2022-02-04 07:36:01.390000+00:00,2459614.83116605,177.420976721845,4.48982524871826,,,APF
77946,2022-02-05 06:32:06.850000+00:00,2459615.78817703,186.749634037591,4.27262163162231,,,APF
77946,2022-02-07 05:18:44.430000+00:00,2459617.73760898,175.239472826441,3.99843335151672,,,APF
77946,2022-02-08 04:00:45.250000+00:00,2459618.68342295,177.7925346348,4.12292528152466,,,APF
77946,2022-02-09 06:43:31.700000+00:00,2459619.79645392,186.719023499749,4.61859798431396,,,APF
77946,2022-02-10 05:45:26.600000+00:00,2459620.7560149,185.930653624377,4.14088249206543,,,APF
77946,2022-02-11 05:24:26.980000+00:00,2459621.74104887,168.7990065959,3.99040293693542,,,APF
77946,2022-02-12 05:19:12.390000+00:00,2459622.73775885,186.132777178909,3.78259253501892,,,APF
77946,2022-02-13 04:38:31.060000+00:00,2459623.70954882,177.875443979585,4.12799215316772,,,APF
77946,2022-02-14 05:07:12.420000+00:00,2459624.73047979,184.50514036429,4.67272853851318,,,APF
77946,2022-02-16 05:18:36.350000+00:00,2459626.73585674,175.901971459962,5.15684175491333,,,APF
77946,2022-02-18 06:28:34.540000+00:00,2459628.78571669,174.442620047806,4.75913429260254,,,APF
77946,2022-02-19 04:39:39.810000+00:00,2459629.71032466,177.987386831147,4.45827770233154,,,APF
77946,2022-02-20 05:50:03.730000+00:00,2459630.75894263,176.291485650554,4.23470640182495,,,APF
77946,2022-02-26 06:08:39.930000+00:00,2459636.77130347,168.881626011071,5.8967719078064,,,APF
77946,2022-02-28 05:45:24.520000+00:00,2459638.75524742,181.333863758828,4.26840734481812,,,APF
77946,2022-03-01 05:25:20.520000+00:00,2459639.74092839,176.152633750833,4.46939134597778,,,APF
77946,2022-03-02 04:46:08.140000+00:00,2459640.71443236,174.546069698374,4.95848798751831,,,APF
77946,2022-03-03 06:20:01.140000+00:00,2459641.77898334,139.127518310691,16.3989238739014,,,APF
77946,2022-03-07 05:40:36.520000+00:00,2459645.75173923,178.036037277932,5.21830749511719,,,APF
77946,2022-03-09 05:33:42.720000+00:00,2459647.74666917,178.278175351007,4.34850072860718,,,APF
77946,2022-03-10 05:01:46.160000+00:00,2459648.72377414,195.280992233686,5.26875591278076,,,APF
77946,2022-03-11 06:48:55.030000+00:00,2459649.79896311,172.045762863042,6.152024269104,,,APF
77946,2022-03-12 05:39:20.490000+00:00,2459650.75023509,180.682040966628,4.32568168640137,,,APF
77946,2022-03-13 04:52:52.340000+00:00,2459651.71509306,192.813859388559,5.83678436279297,,,APF
77946,2022-03-14 05:37:08.710000+00:00,2459652.74839503,183.534256878423,4.6031608581543,,,APF
77946,2022-03-16 08:23:47.840000+00:00,2459654.86426197,180.552604126486,6.65282344818115,,,APF
77946,2022-03-17 04:56:58.430000+00:00,2459655.72051295,167.698774501994,3.94975113868713,,,APF
77946,2022-03-18 04:46:26.090000+00:00,2459656.71317592,182.371258162469,4.16803455352783,,,APF
77946,2022-03-19 07:25:26.800000+00:00,2459657.82193089,185.177760102601,12.3486022949219,,,APF
77946,2022-03-21 05:57:43.820000+00:00,2459659.76210684,172.990974933903,4.75581693649292,,,APF
77946,2022-03-23 04:58:54.690000+00:00,2459661.72110878,172.505797010186,4.35255479812622,,,APF
77946,2022-03-24 04:22:50.350000+00:00,2459662.69639575,181.066566684402,3.96435642242432,,,APF
77946,2022-03-25 04:56:06.140000+00:00,2459663.71951472,183.091039124353,4.24026298522949,,,APF
77946,2022-03-30 04:41:07.500000+00:00,2459668.70887858,165.625877508145,5.29509735107422,,,APF
77946,2022-03-31 04:40:34.870000+00:00,2459669.70812955,176.954392271415,4.51364946365356,,,APF
77946,2022-04-01 04:38:13.900000+00:00,2459670.70663852,177.327977377183,4.73412179946899,,,APF
77946,2022-04-06 05:18:59.300000+00:00,2459675.73060738,169.895371006067,7.6986517906189,,,APF
77946,2022-04-30 04:42:24.540000+00:00,2459699.70507666,165.216740799597,5.71025085449219,,,APF
77946,2022-05-02 04:42:28.580000+00:00,2459701.7064896,178.140124223428,4.97826480865479,,,APF
77946,2022-05-03 04:44:27.870000+00:00,2459702.70759557,173.792069282593,5.11594438552856,,,APF
77946,2022-05-04 04:44:39.300000+00:00,2459703.70827354,172.603561407629,4.3269681930542,,,APF
77946,2022-05-17 04:37:40.220000+00:00,2459716.70173714,174.917492689207,4.67071342468262,,,APF
77946,2022-05-18 04:25:13.330000+00:00,2459717.69335911,165.375576585091,5.31389999389648,,,APF
77946,2022-05-19 04:37:37.770000+00:00,2459718.70176207,167.812813275955,5.14827251434326,,,APF
77946,2022-05-22 04:35:32.120000+00:00,2459721.70028698,188.576087984564,4.72191333770752,,,APF
77946,2022-05-25 04:34:24.870000+00:00,2459724.69923488,183.781451403363,4.68120050430298,,,APF
77946,2022-06-02 04:20:18.780000+00:00,2459732.68916363,175.419378761363,4.54017066955566,,,APF
77946,2022-06-03 04:34:01.020000+00:00,2459733.68931459,145.549632220746,9.37126636505127,,,APF
77946,2022-06-08 04:26:28.980000+00:00,2459738.69306843,183.593153975407,4.91306781768799,,,APF
77946,2022-06-09 04:24:39.660000+00:00,2459739.6903194,175.638983057973,5.34954309463501,,,APF
77946,2022-06-10 04:24:19.420000+00:00,2459740.69284937,199.687707830912,6.33641386032104,,,APF
77946,2022-06-11 04:25:57.320000+00:00,2459741.69220933,193.474995376181,5.73160648345947,,,APF
77946,2022-06-12 04:27:38.200000+00:00,2459742.6930403,171.560325375755,5.18156051635742,,,APF
77946,2022-06-16 04:26:30.900000+00:00,2459746.69228917,187.416485696706,6.12176418304443,,,APF
77946,2022-06-18 06:07:28+00:00,2459748.7550469,0.100420303871645,1.47151100635529,0.1476,0.001,HIRES
77946,2022-06-19 06:13:58+00:00,2459749.75835008,-4.20977652577635,1.34029138088226,0.143,0.001,HIRES
77946,2022-10-09 12:42:24.330000+00:00,2459862.03851308,178.875253539855,4.07235288619995,,,APF
77946,2022-10-20 12:08:17.970000+00:00,2459873.01690166,179.682352821231,3.99262070655823,,,APF
77946,2022-10-21 11:46:54.500000+00:00,2459874.00148863,171.060771184153,4.0967869758606,,,APF
77946,2022-10-21 11:46:54.500000+00:00,2459874.00148863,171.060771184153,4.0967869758606,,,APF
77946,2022-10-21 11:46:54.500000+00:00,2459874.00148863,171.060771184153,4.0967869758606,,,APF
77946,2022-11-14 12:24:53.690000+00:00,2459898.02976372,173.922532992183,3.61410927772522,,,APF
77946,2022-11-18 10:40:22.760000+00:00,2459901.95735757,169.821630857496,3.84776020050049,,,APF
77946,2022-11-20 12:54:46.670000+00:00,2459904.05125449,162.923065539882,3.60002541542053,,,APF
77946,2022-11-22 11:57:10.940000+00:00,2459906.01128441,184.519610889844,3.60684466362,,,APF
77946,2022-11-23 13:34:36.780000+00:00,2459907.07905337,180.620189083437,3.9503161907196,,,APF
77946,2022-11-24 11:15:36.020000+00:00,2459907.98185633,172.022728413755,3.84516572952271,,,APF
77946,2022-11-27 12:33:31.260000+00:00,2459911.03698722,175.404102595684,3.73201680183411,,,APF
77946,2022-11-28 10:24:04.520000+00:00,2459911.94718318,178.259008423019,3.53784465789795,,,APF
77946,2022-11-30 10:43:00.620000+00:00,2459913.9606541,171.772232081581,4.10390043258667,,,APF
77946,2022-12-16 12:18:35.170000+00:00,2459930.02748648,173.218634230579,4.17707777023315,,,APF
77946,2022-12-18 08:20:18.510000+00:00,2459931.86177841,171.441899754431,3.51039528846741,,,APF
77946,2022-12-19 09:48:19.970000+00:00,2459932.92328336,179.587679711437,3.76066827774048,,,APF
77946,2022-12-25 11:01:28.450000+00:00,2459938.97510112,164.50582068177,4.29714012145996,,,APF
77946,2023-01-20 09:44:54.580000+00:00,2459964.91343109,149.766847903459,12.393741607666,,,APF
77946,2023-01-21 09:21:28.720000+00:00,2459965.90611105,175.767682151949,3.7718517780304,,,APF
77946,2023-01-22 07:05:59.400000+00:00,2459966.81132501,162.192671587267,4.68770694732666,,,APF
77946,2023-01-24 09:49:55.060000+00:00,2459968.92579993,167.24856682073,4.25083303451538,,,APF
77946,2023-01-25 08:37:38.120000+00:00,2459969.87591689,176.534376935242,4.12281799316406,,,APF
77946,2023-01-26 08:27:50.010000+00:00,2459970.86548885,172.931840974061,5.07934713363647,,,APF
77946,2023-01-27 08:45:35.470000+00:00,2459971.88122781,170.440939052353,3.45740079879761,,,APF
77946,2023-01-28 07:08:06.660000+00:00,2459972.81541377,175.151828110685,4.13276338577271,,,APF
77946,2023-02-01 09:00:02.420000+00:00,2459976.89100961,186.324312682579,4.13441514968872,,,APF
83342,2020-04-27 03:46:14.490000+00:00,2458966.66595702,-2.18651482522307,5.14992618560791,,,APF
83342,2020-04-28 03:46:00.020000+00:00,2458967.66607005,-25.9040549175109,5.32210063934326,,,APF
83342,2020-04-29 05:34:47.500000+00:00,2458968.74112907,-9.89302755844764,5.30429887771606,,,APF
83342,2020-04-30 03:50:12.720000+00:00,2458969.66783409,-16.0213264714616,8.43261337280273,,,APF
83342,2020-05-04 04:56:41.150000+00:00,2458973.71438919,4.95920071051862,5.43454933166504,,,APF
83342,2020-05-05 07:10:51.330000+00:00,2458974.80770921,2.41386716502302,5.48021793365479,,,APF
83342,2020-05-06 07:36:04.260000+00:00,2458975.82557324,-29.921944322004,9.7982006072998,,,APF
83342,2020-05-07 06:12:48.200000+00:00,2458976.76688226,3.83025875391934,7.13266038894653,,,APF
83342,2020-05-07 06:33:32.520000+00:00,2458976.78136026,3.36959243534943,6.61835956573486,,,APF
83342,2020-05-07 06:54:16.860000+00:00,2458976.79565326,7.26597010918925,7.04966974258423,,,APF
83342,2020-05-08 04:55:26.640000+00:00,2458977.71285528,19.903577296219,4.81002378463745,,,APF
83342,2020-05-09 06:55:59.900000+00:00,2458978.7962453,9.81877302769391,6.34516859054565,,,APF
83342,2020-05-10 04:47:31.430000+00:00,2458979.70736033,7.41542608313355,5.15570211410522,,,APF
83342,2020-05-11 05:58:51.640000+00:00,2458980.75672635,27.7409372204131,6.80511426925659,,,APF
83342,2020-05-11 06:19:35.860000+00:00,2458980.76826435,-49.7541169068803,18.1561031341553,,,APF
83342,2020-05-25 05:32:17.600000+00:00,2458994.73671666,-31.462593834055,5.15352535247803,,,APF
83342,2020-05-30 05:41:30+00:00,2458999.73603354,,,0.1139,0.001,HIRES
83342,2020-06-10 05:41:53+00:00,2459010.73578577,-4.16404654983452,2.25958061218262,0.1144,0.001,HIRES
83342,2020-06-11 05:44:34+00:00,2459011.73758937,-6.00000904788095,2.14940595626831,0.1152,0.001,HIRES
83342,2020-06-12 05:44:39+00:00,2459012.73776196,-3.84171823223349,2.27692413330078,0.115,0.001,HIRES
83342,2020-06-13 05:47:04+00:00,2459013.7392423,1.37710711711867,2.15288233757019,0.1143,0.001,HIRES
83342,2020-06-16 06:00:18+00:00,2459016.74844742,-4.41991150091371,2.05015683174133,0.1152,0.001,HIRES
83342,2020-06-24 05:56:56+00:00,2459024.745377,19.3359922181685,2.07777833938599,0.1111,0.001,HIRES
83342,2020-06-27 05:45:44+00:00,2459027.73721015,18.1263425969703,2.08754301071167,0.1118,0.001,HIRES
83342,2020-06-29 05:56:02+00:00,2459029.74435936,6.93032109311596,2.27323174476624,0.1119,0.001,HIRES
83342,2020-06-30 05:52:49+00:00,2459030.74200419,0.737625287591584,2.07079887390137,0.1122,0.001,HIRES
83342,2020-07-01 05:48:53+00:00,2459031.73921128,-11.4861620901719,2.18067502975464,0.1134,0.001,HIRES
83342,2020-07-04 05:45:54+00:00,2459034.7368678,-24.876016810004,2.09805011749268,0.1132,0.001,HIRES
83342,2020-07-06 05:43:36+00:00,2459036.7351703,-16.803514229147,2.24284911155701,0.1128,0.001,HIRES
83342,2020-07-08 05:51:27+00:00,2459038.74091873,-23.7625843658138,2.35271573066711,0.108,0.001,HIRES
83342,2020-07-09 05:41:31+00:00,2459039.73381951,-20.1049846423655,2.49524569511414,0.1046,0.001,HIRES
83342,2020-09-28 15:32:48+00:00,2459121.14523161,-1.6068690483359,2.60706424713135,0.1164,0.001,HIRES
83342,2020-09-29 15:21:07+00:00,2459122.13713284,-15.6113726785216,2.32363200187683,0.1156,0.001,HIRES
83342,2020-10-31 13:38:13+00:00,2459154.06870211,5.22272302761533,2.58860874176025,0.1196,0.001,HIRES
83342,2020-11-28 13:21:16+00:00,2459182.05963889,-15.0851686495963,2.53446316719055,0.1327,0.001,HIRES
83342,2020-12-05 12:19:33+00:00,2459189.01740206,-7.42752344412932,2.71157002449036,0.1323,0.001,HIRES
83342,2020-12-24 11:22:29+00:00,2459207.9789663,,,0.1296,0.001,HIRES
83342,2020-12-24 11:24:04+00:00,2459207.98007738,,,0.1298,0.001,HIRES
83342,2020-12-24 11:25:41+00:00,2459207.98118846,,,0.1302,0.001,HIRES
83342,2020-12-24 13:32:02+00:00,2459208.06905381,19.1788573328212,2.35113954544067,0.1306,0.001,HIRES
83342,2020-12-25 10:51:25+00:00,2459208.95764705,16.108373549262,2.54604721069336,0.1299,0.001,HIRES
83342,2021-01-18 08:05:55+00:00,2459232.84404576,-22.1728961329947,2.41020154953003,0.133,0.001,HIRES
83342,2021-01-22 10:01:01+00:00,2459236.92483922,-17.1333943610534,2.81673502922058,0.1331,0.001,HIRES
83342,2021-01-23 09:02:46+00:00,2459237.88455454,-7.74361209582116,2.4314911365509,0.1333,0.001,HIRES
83342,2021-01-24 08:35:00+00:00,2459238.86658291,1.48191184226503,3.49178552627563,0.1367,0.001,HIRES
83342,2021-01-24 09:49:10+00:00,2459238.91615624,-5.73196175191423,2.43103265762329,0.1337,0.001,HIRES
83342,2021-02-24 07:28:48+00:00,2459269.81840727,-13.5350598272544,2.69868922233582,0.1258,0.001,HIRES
83342,2021-03-22 11:46:18+00:00,2459295.99651346,13.1910738845949,2.15085768699646,0.129,0.001,HIRES
83342,2021-03-23 11:06:53+00:00,2459296.96856814,17.9148628571448,2.04540610313416,0.1293,0.001,HIRES
83342,2021-04-09 10:50:58+00:00,2459313.95622077,-29.2909433773703,2.04654312133789,0.1273,0.001,HIRES
83342,2021-06-11 05:55:21+00:00,2459376.7451823,-3.01162922377372,2.08040261268616,0.1277,0.001,HIRES
83342,2021-06-12 05:44:38+00:00,2459377.73767027,-3.03473932797527,2.25005316734314,0.1265,0.001,HIRES
83342,2021-06-13 06:02:08+00:00,2459378.7496355,-1.95275080834699,2.10831427574158,0.1281,0.001,HIRES
83342,2021-06-14 05:47:31+00:00,2459379.73934746,3.35504079097578,2.25967168807983,0.1279,0.001,HIRES
83342,2021-06-18 06:08:59+00:00,2459383.75395124,10.0419121872202,2.28352856636047,0.129,0.001,HIRES
83342,2021-06-19 05:50:16+00:00,2459384.7410872,5.28783186480723,2.29344749450684,0.1287,0.001,HIRES
83342,2021-06-20 05:48:36+00:00,2459385.73972729,9.90036364365744,2.17016959190369,0.1294,0.001,HIRES
83342,2021-06-21 05:57:38+00:00,2459386.74591486,12.8647337219695,1.99753963947296,0.1288,0.001,HIRES
83342,2021-06-22 05:48:40+00:00,2459387.74032138,19.7601514429963,3.09660768508911,0.129,0.001,HIRES
83342,2021-06-23 05:47:48+00:00,2459388.73903366,12.8141004386604,2.22907280921936,0.1277,0.001,HIRES
83342,2021-06-24 06:08:55+00:00,2459389.75353392,19.6267481548447,2.26912093162537,0.1285,0.001,HIRES
83342,2021-06-30 05:50:23+00:00,2459395.74027575,-10.576354557491,2.07254958152771,0.1269,0.001,HIRES
83342,2021-07-04 05:49:45+00:00,2459399.74013836,-32.2186726821118,2.21081566810608,0.1103,0.001,HIRES
83342,2021-11-23 12:14:21+00:00,2459542.01267152,-31.3756145682573,2.51343870162964,0.1329,0.001,HIRES
83342,2021-11-24 13:20:57+00:00,2459543.05896479,-18.2570924195161,2.44287347793579,0.132,0.001,HIRES
83342,2021-12-17 10:14:51+00:00,2459565.93175391,6.01076026735862,2.76304411888123,0.1312,0.001,HIRES
83342,2021-12-25 09:40:07+00:00,2459573.90821364,22.3053247348909,2.42257785797119,0.1319,0.001,HIRES
83342,2022-05-13 06:25:28+00:00,2459712.76887116,8.3282278486474,2.53824830055237,0.1308,0.001,HIRES
93963,2020-04-28 07:27:47.480000+00:00,2458967.82118178,-0.398729605485642,4.78310537338257,,,APF
93963,2020-04-28 07:48:31.790000+00:00,2458967.83576378,13.6657598141527,5.88619756698608,,,APF
93963,2020-04-28 08:09:16.060000+00:00,2458967.84981378,-5.63210805132223,5.33371591567993,,,APF
93963,2020-05-30 06:11:07+00:00,2458999.75812265,,,0.1602,0.001,HIRES
93963,2020-05-30 07:58:49+00:00,2458999.8329766,,,0.1694,0.001,HIRES
93963,2020-06-24 06:00:03+00:00,2459024.74980835,-27.8685073401768,1.39369082450867,0.1664,0.001,HIRES
93963,2020-07-04 05:51:48+00:00,2459034.74317306,-28.4450957780035,1.39923477172852,0.1737,0.001,HIRES
93963,2020-10-20 15:19:06+00:00,2459143.13682655,-15.2113499898226,2.48032259941101,0.1881,0.001,HIRES
93963,2020-10-31 14:32:04+00:00,2459154.10683927,-20.8598167435119,1.47658538818359,0.1931,0.001,HIRES
93963,2020-11-28 13:33:47+00:00,2459182.06685749,4.87549611529757,2.5212996006012,0.2254,0.001,HIRES
93963,2020-12-04 12:32:20+00:00,2459188.02577348,-4.47950338760796,1.58062779903412,0.217,0.001,HIRES
93963,2020-12-24 12:50:37+00:00,2459208.03994225,4.55292962695813,1.46311640739441,0.2205,0.001,HIRES
93963,2020-12-25 11:39:09+00:00,2459208.99086727,4.89967876768677,1.42299771308899,0.2271,0.001,HIRES
93963,2020-12-25 13:21:32+00:00,2459209.06129022,,,0.2266,0.001,HIRES
93963,2020-12-25 13:25:34+00:00,2459209.06412646,,,0.2262,0.001,HIRES
93963,2020-12-26 12:09:59+00:00,2459210.01245745,4.84353302925677,1.36374032497406,0.2311,0.001,HIRES
93963,2020-12-28 13:05:03+00:00,2459212.05103869,8.55100524513077,1.44150984287262,0.2276,0.001,HIRES
93963,2020-12-31 13:34:01+00:00,2459215.07108338,-0.584668937388527,1.45145535469055,0.2205,0.001,HIRES
93963,2021-01-22 10:06:25+00:00,2459236.92902236,28.7344444347259,2.04159498214722,0.2212,0.001,HIRES
93963,2021-01-23 11:41:51+00:00,2459237.99574338,19.8871075027495,1.67161929607391,0.2224,0.001,HIRES
93963,2021-01-24 10:00:01+00:00,2459238.92518702,2.95063249444802,1.71651339530945,0.2243,0.001,HIRES
93963,2021-02-23 08:54:25+00:00,2459268.87893295,8.25037907137965,1.55942893028259,0.2149,0.001,HIRES
93963,2021-05-27 07:40:44+00:00,2459361.82205209,6.71466795070972,1.31845605373383,0.2195,0.001,HIRES
93963,2021-06-08 05:52:00+00:00,2459373.74535499,8.62230203494119,1.30997037887573,0.2242,0.001,HIRES
93963,2021-06-12 06:26:34+00:00,2459377.76922663,-10.4025873113251,1.26418578624725,0.214,0.001,HIRES
93963,2021-06-13 05:46:30+00:00,2459378.74151269,10.1540226681393,1.35702002048492,0.2126,0.001,HIRES
93963,2021-06-19 07:41:01+00:00,2459384.82132743,22.0392462120332,1.60339546203613,0.2274,0.001,HIRES
93963,2021-06-20 06:35:05+00:00,2459385.77469506,14.0661185186996,1.49008667469025,0.2285,0.001,HIRES
93963,2021-06-21 06:00:13+00:00,2459386.75009842,21.6297165407992,1.32815062999725,0.2254,0.001,HIRES
93963,2021-06-22 06:38:26+00:00,2459387.77785899,13.450871137248,2.27297639846802,0.2246,0.001,HIRES
93963,2021-06-23 06:09:24+00:00,2459388.75660843,2.97867984044092,1.49262833595276,0.2162,0.001,HIRES
93963,2021-06-24 07:33:08+00:00,2459389.81447298,5.66995626089329,1.40578961372375,0.2148,0.001,HIRES
93963,2021-06-30 06:02:27+00:00,2459395.75083902,0.62784579667715,1.29599761962891,0.2114,0.001,HIRES
93963,2021-07-04 06:07:13+00:00,2459399.75428659,27.9435182471314,1.39095020294189,0.2254,0.001,HIRES
93963,2021-07-11 06:05:45+00:00,2459406.75281213,-18.3438547720412,1.5621634721756,0.2154,0.001,HIRES
93963,2021-10-22 15:14:22+00:00,2459510.13446779,20.0798324276238,1.32774937152863,0.239,0.001,HIRES
93963,2021-10-24 15:06:37+00:00,2459512.13328467,11.8441444511493,2.08544540405273,0.2381,0.001,HIRES
93963,2021-10-26 15:40:04+00:00,2459514.15268588,12.2339855095081,1.53308641910553,0.2375,0.001,HIRES
93963,2021-11-06 12:09:01.930000+00:00,2459525.01261084,12.3698837544854,5.19581699371338,,,APF
93963,2021-11-08 10:55:41.790000+00:00,2459526.96543884,-16.554066039239,5.10142755508423,,,APF
93963,2021-11-13 12:36:39.940000+00:00,2459532.03566684,6.30294118395051,3.93545126914978,,,APF
93963,2021-11-14 10:10:33.440000+00:00,2459532.93348184,17.0711907799589,4.62799024581909,,,APF
93963,2021-11-17 13:33:33.410000+00:00,2459536.07533084,5.65240651539408,3.77471089363098,,,APF
93963,2021-11-19 15:49:27+00:00,2459538.16088783,2.97562220866851,1.51301252841949,0.2233,0.001,HIRES
93963,2021-11-22 11:40:28.050000+00:00,2459540.99767584,1.77199514245233,3.8770968914032,,,APF
93963,2021-11-22 13:05:20+00:00,2459541.04812038,5.30503555925188,1.58943676948547,0.2228,0.001,HIRES
93963,2021-11-23 10:14:56.500000+00:00,2459541.93749984,12.1051493634176,4.70077562332153,,,APF
93963,2021-11-23 14:24:23+00:00,2459542.10275877,10.1567437908123,1.52719593048096,0.2208,0.001,HIRES
93963,2021-11-24 13:24:27+00:00,2459543.06194899,21.2070557866017,1.48349845409393,0.2202,0.001,HIRES
93963,2021-11-25 10:09:38.260000+00:00,2459543.93482183,2.64732331761666,4.46740388870239,,,APF
93963,2021-11-28 13:00:45.610000+00:00,2459547.05360583,16.5379498823435,3.87790203094482,,,APF
93963,2021-11-29 09:33:26.900000+00:00,2459547.90982283,-3.13086036981539,3.86315083503723,,,APF
93963,2021-11-30 10:16:46.850000+00:00,2459548.94003783,-14.3090580728037,4.27355337142944,,,APF
93963,2021-12-01 10:40:36.530000+00:00,2459549.95573683,-0.94264946492744,4.59415531158447,,,APF
93963,2021-12-02 10:52:07.240000+00:00,2459550.96488483,12.1950086284451,3.40931057929993,,,APF
93963,2021-12-03 11:38:48.560000+00:00,2459551.99704383,-10.0770713950026,3.61595702171326,,,APF
93963,2021-12-04 09:27:04.870000+00:00,2459552.90584582,-0.484423281715115,4.26012134552002,,,APF
93963,2021-12-11 10:51:19.740000+00:00,2459559.96485681,1.0400124160226,4.19129943847656,,,APF
93963,2021-12-17 11:38:05+00:00,2459565.98938832,1.64768396022527,1.47090291976929,0.2171,0.001,HIRES
93963,2021-12-17 12:26:45.170000+00:00,2459566.0319618,8.31858594523282,5.20960712432861,,,APF
93963,2021-12-18 10:30:35.360000+00:00,2459566.9513038,-0.181990584078095,3.88427257537842,,,APF
93963,2021-12-19 09:48:03.120000+00:00,2459567.9215408,7.36856193426361,5.00450038909912,,,APF
93963,2021-12-20 11:50:46.050000+00:00,2459569.0070298,27.578909971306,5.30908203125,,,APF
93963,2022-01-06 10:43:09.820000+00:00,2459585.96151075,11.9366816834872,4.75787925720215,,,APF
93963,2022-01-08 09:58:49+00:00,2459587.92213659,-12.8742260647949,1.55109548568726,0.2155,0.001,HIRES
93963,2022-01-11 06:59:37.340000+00:00,2459590.80627973,-2.10866935979261,4.98742437362671,,,APF
93963,2022-01-12 07:34:47.180000+00:00,2459591.83091973,-7.09805465847988,4.62685298919678,,,APF
93963,2022-01-12 09:56:24+00:00,2459591.92150402,-8.42717464980419,1.66799259185791,0.2121,0.001,HIRES
93963,2022-01-13 09:47:00+00:00,2459592.91504013,-15.5708230492882,1.64797747135162,0.2085,0.001,HIRES
93963,2022-01-13 10:06:52.880000+00:00,2459592.93820172,-21.8651330594518,5.00353193283081,,,APF
93963,2022-01-15 08:24:30.200000+00:00,2459594.86647071,14.2864885359518,4.86886548995972,,,APF
93963,2022-01-15 08:24:30.200000+00:00,2459594.86647071,14.2864885359518,4.86886548995972,,,APF
93963,2022-01-17 09:55:24.830000+00:00,2459596.92799471,33.0421690376917,4.57329416275024,,,APF
93963,2022-01-18 08:51:29.260000+00:00,2459597.8849017,18.7745811392376,4.25403881072998,,,APF
93963,2022-01-23 06:51:07.940000+00:00,2459602.80168368,13.3992813898415,4.09145975112915,,,APF
93963,2022-01-24 10:44:33.590000+00:00,2459603.96343068,-4.97658312537699,4.27157306671143,,,APF
93963,2022-01-25 08:02:50.930000+00:00,2459604.85084667,10.3515525855334,4.01294469833374,,,APF
93963,2022-01-26 06:33:20.160000+00:00,2459605.78908467,11.2070748610936,4.3667950630188,,,APF
93963,2022-01-27 05:37:19.440000+00:00,2459606.74952166,-5.14836125719023,4.6174783706665,,,APF
93963,2022-01-28 06:05:45.180000+00:00,2459607.77014566,-6.59320791769187,5.70015859603882,,,APF
93963,2022-01-29 07:15:58.310000+00:00,2459608.81895165,16.7846282281074,4.35149955749512,,,APF
93963,2022-01-30 06:50:27.500000+00:00,2459609.80136465,12.6126562388042,4.292884349823,,,APF
93963,2022-02-03 09:13:51.520000+00:00,2459613.90109863,-0.500098575551252,5.07603311538696,,,APF
93963,2022-02-04 08:08:07.680000+00:00,2459614.85549362,-7.15664630968993,4.19223165512085,,,APF
93963,2022-02-05 08:42:30.090000+00:00,2459615.88024762,24.3322402830237,4.99983215332031,,,APF
93963,2022-02-07 07:53:44.350000+00:00,2459617.84561761,-2.73518409177223,4.06355142593384,,,APF
93963,2022-02-08 06:59:43.200000+00:00,2459618.8080386,-8.78514916491027,3.80711722373962,,,APF
93963,2022-02-09 07:15:30.940000+00:00,2459619.8190936,2.88884034209033,4.10638570785522,,,APF
93963,2022-02-10 07:02:47.300000+00:00,2459620.81020559,0.524167064552644,4.47852325439453,,,APF
93963,2022-02-11 08:10:25.350000+00:00,2459621.85660559,-6.66222960159587,4.78816032409668,,,APF
93963,2022-02-11 12:16:56+00:00,2459622.01959497,-4.50799568771691,1.40135324001312,0.1977,0.001,HIRES
93963,2022-02-12 06:52:12.630000+00:00,2459622.80283958,8.35485163716327,3.39973449707031,,,APF
93963,2022-02-13 05:41:12.390000+00:00,2459623.75394458,14.790624446903,4.49307155609131,,,APF
93963,2022-02-14 06:24:24.120000+00:00,2459624.78261957,6.27447921568523,4.55054187774658,,,APF
93963,2022-02-19 06:44:51.240000+00:00,2459629.79741254,-10.4961952846928,4.50552606582642,,,APF
93963,2022-02-20 07:37:58.700000+00:00,2459630.83505854,2.38123052274064,4.31988048553467,,,APF
93963,2022-02-21 08:39:20+00:00,2459631.86859372,-5.75421015036734,1.60887479782104,0.2015,0.001,HIRES
93963,2022-02-22 07:25:47+00:00,2459632.81777491,-15.6987783520152,1.52523350715637,0.2015,0.001,HIRES
93963,2022-02-26 07:10:19.290000+00:00,2459636.8150755,5.65039010829755,4.42342185974121,,,APF
93963,2022-02-28 07:19:41.330000+00:00,2459638.82205449,-3.58732295934008,4.33141851425171,,,APF
93963,2022-03-01 06:40:58.040000+00:00,2459639.79492848,8.71715592068818,4.70230007171631,,,APF
93963,2022-03-02 05:17:06.070000+00:00,2459640.73790547,15.2873821024842,4.55602598190308,,,APF
93963,2022-03-03 07:56:23.920000+00:00,2459641.84970947,39.9945477858216,5.47425413131714,,,APF
93963,2022-03-07 06:42:48.270000+00:00,2459645.79638344,6.06670699497508,4.75458669662476,,,APF
93963,2022-03-09 06:35:52.780000+00:00,2459647.79148143,-1.1712372928636,4.03412246704102,,,APF
93963,2022-03-10 05:32:51.780000+00:00,2459648.74714242,16.9319718348427,6.33874130249023,,,APF
93963,2022-03-11 06:29:54+00:00,2459649.77874932,-0.271246981836725,1.66004276275635,0.1961,0.001,HIRES
93963,2022-03-12 06:41:37.540000+00:00,2459650.79527341,-24.8770681248332,4.73768091201782,,,APF
93963,2022-03-14 06:39:30.300000+00:00,2459652.79314539,1.28707399407847,5.29135227203369,,,APF
93963,2022-03-18 06:20:43.730000+00:00,2459656.78062936,-3.84415654230052,5.12854766845703,,,APF
93963,2022-03-19 06:53:42.380000+00:00,2459657.80325335,2.89043134556188,6.37284994125366,,,APF
93963,2022-03-21 06:29:34.940000+00:00,2459659.78662434,-1.30619008631879,4.99006843566895,,,APF
93963,2022-03-22 11:49:05+00:00,2459661.00006972,1.69137082319247,1.59401643276215,0.1953,0.001,HIRES
93963,2022-03-23 06:01:15.550000+00:00,2459661.76636732,14.8474906275446,4.67811441421509,,,APF
93963,2022-03-23 11:45:26+00:00,2459661.99702867,2.91579847278535,1.6624938249588,0.1982,0.001,HIRES
93963,2022-03-24 05:57:11.630000+00:00,2459662.76326731,5.28030773291059,5.12325429916382,,,APF
93963,2022-03-25 05:58:27.030000+00:00,2459663.76487731,3.52982253155868,4.09088039398193,,,APF
93963,2022-03-31 05:43:01.930000+00:00,2459669.75399526,2.64962918639105,4.846999168396,,,APF
93963,2022-04-01 05:40:40.610000+00:00,2459670.75194925,10.8935586976841,4.42280101776123,,,APF
93963,2022-04-02 05:44:03.440000+00:00,2459671.75442624,-5.28239551080475,3.98278188705444,,,APF
93963,2022-04-02 11:05:07+00:00,2459671.96958806,-10.7280233914039,1.56255602836609,0.1949,0.001,HIRES
93963,2022-04-04 05:35:01.170000+00:00,2459673.76597522,-42.2855899771617,6.03158521652222,,,APF
93963,2022-04-05 05:27:30.270000+00:00,2459674.74269921,21.3812914849089,5.35648679733276,,,APF
93963,2022-04-08 05:26:16.910000+00:00,2459677.74192019,-20.4554364235657,4.29742574691772,,,APF
93963,2022-04-09 05:26:54.980000+00:00,2459678.74158818,12.2365066611781,4.14269113540649,,,APF
93963,2022-04-10 10:38:09+00:00,2459679.9498757,-16.5065753112849,1.51161599159241,0.196,0.001,HIRES
93963,2022-04-11 05:23:02.180000+00:00,2459680.73865316,-31.6830296873673,6.94280862808228,,,APF
93963,2022-04-18 04:59:51.720000+00:00,2459687.72278109,12.8002919130632,4.36499214172363,,,APF
93963,2022-04-20 11:15:04+00:00,2459689.97420637,-17.065866427898,1.48705434799194,0.1962,0.001,HIRES
93963,2022-04-21 11:00:43+00:00,2459690.96418725,-18.407800653928,1.59906411170959,0.194,0.001,HIRES
93963,2022-04-25 11:02:10+00:00,2459694.96509384,-12.8379186375204,1.56125891208649,0.1998,0.001,HIRES
93963,2022-05-05 05:07:49.530000+00:00,2459704.72635692,-11.1272025465922,4.9724063873291,,,APF
93963,2022-05-12 05:16:16.800000+00:00,2459711.73234684,-7.14858946113691,4.35670328140259,,,APF
93963,2022-05-13 07:24:31+00:00,2459712.81267574,-17.8165630736947,1.46686136722565,0.1967,0.001,HIRES
93963,2022-05-25 06:04:16+00:00,2459724.75538362,-12.6271226696613,1.42640340328217,0.1965,0.001,HIRES
93963,2022-05-26 05:03:44.540000+00:00,2459725.72228367,-0.115696550229643,4.63420009613037,,,APF
93963,2022-05-27 05:01:54.380000+00:00,2459726.72127566,8.57936084922289,4.66143894195557,,,APF
93963,2022-05-30 07:07:58+00:00,2459729.79918147,-20.2621582039918,1.57678425312042,0.1909,0.001,HIRES
93963,2022-06-09 04:56:23+00:00,2459739.71613349,36.1483157037351,5.56486034393311,,,APF
93963,2022-06-09 06:18:19+00:00,2459739.76381434,12.71434729963,1.40333616733551,0.1985,0.001,HIRES
93963,2022-06-10 04:55:15.190000+00:00,2459740.71482747,16.3365133883678,5.41557693481445,,,APF
93963,2022-06-10 06:06:56+00:00,2459740.75575025,15.9141521477414,1.43890452384949,0.197,0.001,HIRES
93963,2022-06-11 07:13:36+00:00,2459741.80190563,-24.5964482397586,1.4461966753006,0.1949,0.001,HIRES
93963,2022-06-12 04:58:32.170000+00:00,2459742.71654545,-17.8999225865933,4.85591602325439,,,APF
93963,2022-06-12 06:14:25+00:00,2459742.76184231,-27.9098367729393,1.37992763519287,0.1942,0.001,HIRES
93963,2022-06-14 06:36:05+00:00,2459744.77622248,-14.0919831500306,1.41696882247925,0.1858,0.001,HIRES
93963,2022-06-15 06:14:58+00:00,2459745.76192224,-15.6772849394355,1.43156659603119,0.1888,0.001,HIRES
93963,2022-06-16 04:57:54.080000+00:00,2459746.71599339,-3.67803992389284,5.46006488800049,,,APF
93963,2022-06-17 06:21:07+00:00,2459747.76505653,4.5053727161594,1.31563675403595,0.1959,0.001,HIRES
93963,2022-06-18 06:17:19+00:00,2459748.76244689,-5.07597374620036,1.4458144903183,0.1983,0.001,HIRES
93963,2022-06-19 06:21:06+00:00,2459749.76512639,-11.906837135922,1.40053975582123,0.1976,0.001,HIRES
93963,2022-06-24 04:39:41.530000+00:00,2459754.70290527,-13.793741010995,5.15711259841919,,,APF
93963,2022-06-25 04:41:01.010000+00:00,2459755.70379526,-1.48390194243086,4.3371958732605,,,APF
93963,2022-07-11 06:15:27+00:00,2459771.75956318,-6.18239830525215,1.47297549247742,0.1896,0.001,HIRES
93963,2022-11-22 12:55:33.970000+00:00,2459906.04941133,-23.2765755912708,3.53140902519226,,,APF
93963,2022-11-24 12:52:25.600000+00:00,2459908.04750828,-26.5539703426874,3.54887843132019,,,APF
93963,2022-11-27 13:04:59.740000+00:00,2459911.05536721,-11.0449560051547,3.84377336502075,,,APF
93963,2022-11-28 12:50:15.520000+00:00,2459912.04696719,-16.9087072628045,3.85548973083496,,,APF
93963,2022-11-30 12:44:29.630000+00:00,2459914.04249514,-24.8071015752336,3.43994688987732,,,APF
93963,2022-12-16 12:50:29.820000+00:00,2459930.04860475,-21.150295518293,3.25461292266846,,,APF
93963,2022-12-17 13:40:56.920000+00:00,2459931.08332772,-23.5348780216281,3.12797069549561,,,APF
93963,2022-12-18 09:20:12.750000+00:00,2459931.9024057,-26.2453708706264,3.67580032348633,,,APF
93963,2022-12-19 11:14:27.780000+00:00,2459932.98231667,-12.9003217047401,3.8997917175293,,,APF
93963,2022-12-25 11:33:35.450000+00:00,2459938.99522152,-22.7485627356909,4.23365259170532,,,APF
93963,2023-01-21 11:27:41.160000+00:00,2459965.99351481,1.97793366082817,3.82584023475647,,,APF
93963,2023-01-24 10:22:01.560000+00:00,2459968.94583073,-28.0905173678158,4.82541990280151,,,APF
93963,2023-01-25 09:51:59.450000+00:00,2459969.9266767,-2.32917718098126,3.70368385314941,,,APF
93963,2023-01-26 09:54:18.280000+00:00,2459970.92638867,-40.2927094663325,4.68837022781372,,,APF
93963,2023-01-27 10:52:41.580000+00:00,2459971.96891264,-32.7113602481682,3.2249813079834,,,APF
93963,2023-01-28 08:27:47.960000+00:00,2459972.86861662,-30.4603636493684,3.74773979187012,,,APF
93963,2023-02-01 10:07:58.550000+00:00,2459976.93624551,-24.6954366226415,4.09852361679077,,,APF
95072,2020-05-26 05:40:37+00:00,2458995.73743208,,,0.1378,0.001,HIRES
95072,2020-06-02 07:11:20+00:00,2459002.79972036,,,0.1391,0.001,HIRES
95072,2020-06-02 08:10:15+00:00,2459002.84030703,-10.7638574647402,2.14323115348816,0.1441,0.001,HIRES
95072,2020-06-06 06:34:58.240000+00:00,2459006.77894826,2.29714408010728,7.29463577270508,,,APF
95072,2020-06-06 06:58:02+00:00,2459006.79041743,-0.796773760428934,1.30894470214844,0.1396,0.001,HIRES
95072,2020-06-07 07:18:26+00:00,2459007.8056715,0.0619080470245204,1.43444347381592,0.138,0.001,HIRES
95072,2020-06-09 07:25:16.750000+00:00,2459009.81360333,0.199332316633069,3.78565907478333,,,APF
95072,2020-06-10 06:08:57+00:00,2459010.75541607,-1.73247643634638,2.17394256591797,0.1394,0.001,HIRES
95072,2020-06-16 07:02:32.290000+00:00,2459016.79719951,6.80479044263919,7.27477073669434,,,APF
95072,2020-06-24 06:06:29+00:00,2459024.75268029,2.76723434927197,2.09381294250488,0.1443,0.001,HIRES
95072,2020-06-27 06:04:29+00:00,2459027.75161998,2.75889542371598,1.48473477363586,0.144,0.001,HIRES
95072,2020-06-29 06:38:13+00:00,2459029.77497112,6.62538637555804,1.545294880867,0.1454,0.001,HIRES
95072,2020-06-30 06:41:15+00:00,2459030.77710567,4.28100044620213,1.46139407157898,0.1457,0.001,HIRES
95072,2020-07-04 05:48:43+00:00,2459034.74013593,-1.44292879399401,1.38396966457367,0.1469,0.001,HIRES
95072,2020-07-06 05:46:14+00:00,2459036.73828173,-6.62370609412321,1.31112110614777,0.1467,0.001,HIRES
95072,2020-07-08 05:58:00+00:00,2459038.74669694,-4.93942532032652,1.46229290962219,0.1479,0.001,HIRES
95072,2020-07-09 05:47:31+00:00,2459039.73922276,-8.62009957645685,1.55564224720001,0.1462,0.001,HIRES
95072,2020-07-10 05:54:10+00:00,2459040.74424891,-2.54596799477339,1.5362936258316,0.1416,0.001,HIRES
95072,2020-07-11 05:56:17+00:00,2459041.74529436,-4.81015847279306,1.55574750900269,0.1449,0.001,HIRES
95072,2020-07-12 06:11:15+00:00,2459042.75584339,-9.75209092012591,1.59101331233978,0.1473,0.001,HIRES
95072,2020-07-14 06:00:54+00:00,2459044.74842726,-6.83094876484544,1.67096138000488,0.1464,0.001,HIRES
95072,2020-10-31 14:41:36+00:00,2459154.1128009,-2.91836719451635,1.61164140701294,0.1473,0.001,HIRES
95072,2020-11-02 12:46:30.210000+00:00,2459156.03688042,-8.39214617652712,3.81500864028931,,,APF
95072,2020-11-04 13:17:23.680000+00:00,2459158.05833045,-6.70432911715579,3.26613807678223,,,APF
95072,2020-11-08 15:37:50+00:00,2459162.15202686,0.077698790070059,1.43585467338562,,,HIRES
95072,2020-11-15 13:52:11.900000+00:00,2459169.08350564,-2.77667381870273,3.32893180847168,,,APF
95072,2020-11-16 13:19:29.080000+00:00,2459170.06101966,-12.6136005887121,3.48656702041626,,,APF
95072,2020-11-28 13:37:20+00:00,2459182.0702405,-0.25814383541632,1.55373537540436,0.1627,0.001,HIRES
95072,2020-11-29 11:54:41.370000+00:00,2459183.00373488,-8.34339922253142,2.96850776672363,,,APF
95072,2020-12-03 12:34:11.400000+00:00,2459187.03546294,-3.34243339219336,3.47973108291626,,,APF
95072,2020-12-04 12:28:26+00:00,2459188.02245435,-3.20876894053882,1.46705186367035,0.1624,0.001,HIRES
95072,2020-12-05 16:02:50+00:00,2459189.17149686,-4.4963098895899,1.56330108642578,0.1612,0.001,HIRES
95072,2020-12-08 10:10:16.950000+00:00,2459191.93256902,-0.994784651311193,4.45210599899292,,,APF
95072,2020-12-20 09:23:10.290000+00:00,2459203.90451421,-8.49536684692168,3.2124171257019,,,APF
95072,2020-12-24 12:55:56+00:00,2459208.0429861,-4.84315992950638,1.39075899124146,0.1613,0.001,HIRES
95072,2020-12-25 11:46:00+00:00,2459208.99472031,0.424401466764692,1.61526918411255,0.1582,0.001,HIRES
95072,2020-12-26 12:36:40+00:00,2459210.02990858,-3.46018409230766,1.48853969573975,0.1557,0.001,HIRES
95072,2020-12-28 14:28:34+00:00,2459212.10771271,0.476947459342654,1.52062368392944,0.1566,0.001,HIRES
95072,2021-01-06 07:56:03.260000+00:00,2459220.84384247,-2.84061950876594,3.27738690376282,,,APF
95072,2021-01-10 08:14:38.900000+00:00,2459224.85876753,-11.9499172762796,3.54073977470398,,,APF
95072,2021-01-14 09:05:44.220000+00:00,2459228.89287559,-10.885083605127,3.32263851165771,,,APF
95072,2021-01-18 09:46:10.680000+00:00,2459232.92062165,-6.51826449428759,6.19118690490723,,,APF
95072,2021-01-22 09:42:57+00:00,2459236.91237261,1.70167706936365,1.75489389896393,0.1522,0.001,HIRES
95072,2021-01-23 11:35:52+00:00,2459237.98980853,-0.453664025550012,1.55890822410583,0.1516,0.001,HIRES
95072,2021-02-08 05:59:42.520000+00:00,2459253.76572993,-6.77205602558196,3.10841846466064,,,APF
95072,2021-02-18 06:42:41.690000+00:00,2459263.79434405,-2.51998748805105,3.35849714279175,,,APF
95072,2021-02-19 06:01:50.880000+00:00,2459264.76132307,-9.16696188038135,5.29806995391846,,,APF
95072,2021-02-23 07:49:05.340000+00:00,2459268.83924312,-10.6897567949524,3.35551929473877,,,APF
95072,2021-02-23 10:07:34+00:00,2459268.92831658,-5.75804338269986,1.59477996826172,0.1533,0.001,HIRES
95072,2021-02-24 08:54:39+00:00,2459269.87767242,-2.09855052477349,1.62257385253906,0.1534,0.001,HIRES
95072,2021-03-01 06:59:17.740000+00:00,2459274.80670619,-2.53666575060254,3.31142926216125,,,APF
95072,2021-03-14 06:46:07.440000+00:00,2459287.79676533,-5.8379328894158,2.98911356925964,,,APF
95072,2021-03-25 05:41:54.950000+00:00,2459298.74598445,-5.95850340844352,5.30018472671509,,,APF
95072,2021-03-27 04:51:21.700000+00:00,2459300.71522647,-15.2207939116519,3.09512257575989,,,APF
95072,2021-04-14 04:39:39.630000+00:00,2459318.70829664,-8.881217858441,5.2013635635376,,,APF
95072,2021-04-27 05:39:28.320000+00:00,2459331.74812574,2.34309066090372,5.11243867874146,,,APF
95072,2021-05-02 05:07:31.630000+00:00,2459336.72479378,-7.23496363223778,3.73247766494751,,,APF
95072,2021-05-07 06:38:40.250000+00:00,2459341.77918782,16.2829953437911,24.9976902008057,,,APF
95072,2021-05-13 05:07:45.860000+00:00,2459347.71908986,-4.23144867406426,3.82025599479675,,,APF
95072,2021-05-14 04:55:03.250000+00:00,2459348.71250287,3.82549082413406,3.02659106254578,,,APF
95072,2021-05-18 05:12:57.360000+00:00,2459352.7266469,-1.6661229193142,4.22559833526611,,,APF
95072,2021-05-23 05:00:46.490000+00:00,2459357.71365993,-12.6730781226525,4.0892539024353,,,APF
95072,2021-05-24 05:09:31.060000+00:00,2459358.72109894,-2.57883898208765,3.4263973236084,,,APF
95072,2021-05-25 05:12:40.180000+00:00,2459359.72349295,-8.26097496355033,3.6530601978302,,,APF
95072,2021-05-27 04:59:02.040000+00:00,2459361.71457696,-1.31567159892097,3.17915558815002,,,APF
95072,2021-05-27 07:46:48+00:00,2459361.82498535,-6.18583104626873,1.39262163639069,0.1505,0.001,HIRES
95072,2021-05-30 05:12:53.030000+00:00,2459364.72607598,0.0872519346732916,3.41331458091736,,,APF
95072,2021-06-04 05:08:27.990000+00:00,2459369.72246201,-0.771849433869342,3.28770661354065,,,APF
95072,2021-06-05 05:18:35.470000+00:00,2459370.72973001,2.49735071263017,3.34663343429565,,,APF
95072,2021-06-07 04:57:33.590000+00:00,2459372.70999902,4.39699869119011,5.53116798400879,,,APF
95072,2021-06-08 04:56:08.940000+00:00,2459373.71493103,4.72582209338706,4.18921756744385,,,APF
95072,2021-06-08 05:43:17+00:00,2459373.73820475,-0.676114986438196,1.3570659160614,0.1524,0.001,HIRES
95072,2021-06-11 05:40:58+00:00,2459376.73656922,1.8133214106992,1.54434561729431,0.1517,0.001,HIRES
95072,2021-06-12 04:49:13.030000+00:00,2459377.71008105,0.842323576885084,3.50456190109253,,,APF
95072,2021-06-12 07:15:13+00:00,2459377.8019036,2.45853599744117,1.40428531169891,0.1525,0.001,HIRES
95072,2021-06-13 05:42:43+00:00,2459378.73753762,1.90478468335291,1.29241359233856,0.1541,0.001,HIRES
95072,2021-06-14 08:14:53+00:00,2459379.84319307,-0.797090408249508,1.30137252807617,0.1555,0.001,HIRES
95072,2021-06-15 05:06:46.670000+00:00,2459380.72158707,-1.41817906880403,3.36845779418945,,,APF
95072,2021-06-15 05:06:46.670000+00:00,2459380.72158707,-1.41817906880403,3.36845779418945,,,APF
95072,2021-06-16 05:03:12.560000+00:00,2459381.71964907,-5.64216677540787,3.04572725296021,,,APF
95072,2021-06-18 06:05:31+00:00,2459383.75292349,-3.44662343838222,1.32582855224609,0.1528,0.001,HIRES
95072,2021-06-19 06:19:05+00:00,2459384.76266453,4.89011726968636,1.4470751285553,0.1532,0.001,HIRES
95072,2021-06-20 05:57:23+00:00,2459385.74717711,0.1858509172414,1.29727172851562,0.1544,0.001,HIRES
95072,2021-06-22 06:18:45+00:00,2459387.76416195,9.31840358682935,1.51193249225616,0.1546,0.001,HIRES
95072,2021-06-23 05:50:51+00:00,2459388.74243814,3.2742966359537,1.48223841190338,0.1561,0.001,HIRES
95072,2021-06-24 06:00:07+00:00,2459389.7487341,4.42332233240736,1.4609831571579,0.1562,0.001,HIRES
95072,2021-06-28 04:32:55.980000+00:00,2459393.69807313,12.6528947749181,3.60948610305786,,,APF
95072,2021-06-30 05:53:23+00:00,2459395.74365795,-7.23284117897479,1.48196625709534,0.1573,0.001,HIRES
95072,2021-07-01 04:52:31.270000+00:00,2459396.71089914,6.32057114064099,3.57610774040222,,,APF
95072,2021-07-04 06:02:57+00:00,2459399.75032913,2.72444820829627,1.50918912887573,0.1547,0.001,HIRES
95072,2021-07-05 04:33:02.020000+00:00,2459400.69463616,-2.48052387454531,3.55612874031067,,,APF
95072,2021-07-06 04:31:01.130000+00:00,2459401.69568816,-2.12941001560316,3.27870345115662,,,APF
95072,2021-07-11 06:14:09+00:00,2459406.75746525,-4.12746478045201,1.55740332603455,0.1599,0.001,HIRES
95072,2021-07-25 05:51:58+00:00,2459420.74235445,4.22182705325148,1.73165702819824,0.1454,0.001,HIRES
95072,2021-10-22 15:20:53+00:00,2459510.13868441,-5.87693943309756,1.53879988193512,0.1631,0.001,HIRES
95072,2021-10-26 15:47:33+00:00,2459514.15767004,-1.67333924517484,1.55633854866028,0.1647,0.001,HIRES
95072,2021-10-31 10:27:09.400000+00:00,2459518.94454122,2.39672606657984,4.07504510879517,,,APF
95072,2021-11-06 12:40:15.540000+00:00,2459525.0374342,-3.83256611339669,3.80559229850769,,,APF
95072,2021-11-08 12:29:53.840000+00:00,2459527.0263842,4.56342371090278,3.68641877174377,,,APF
95072,2021-11-14 09:40:49.460000+00:00,2459532.91365217,1.83603417658395,3.09890103340149,,,APF
95072,2021-11-15 12:05:49.720000+00:00,2459534.01757817,3.87460497319034,3.88149309158325,,,APF
95072,2021-11-16 15:51:00+00:00,2459535.16187666,-8.16384845820085,1.63158309459686,0.1621,0.001,HIRES
95072,2021-11-19 15:56:51+00:00,2459538.16579062,-4.93092420310887,1.47915863990784,0.1645,0.001,HIRES
95072,2021-11-22 13:13:31+00:00,2459541.05282083,2.4639454955153,1.3221982717514,0.1691,0.001,HIRES
95072,2021-11-23 11:16:15.060000+00:00,2459541.97946313,-0.0776194000328587,3.09436416625977,,,APF
95072,2021-11-23 14:31:21+00:00,2459542.10712415,0.435671978934181,1.42140352725983,0.1628,0.001,HIRES
95072,2021-11-24 13:46:27+00:00,2459543.07596802,3.87340842111973,1.38156878948212,0.163,0.001,HIRES
95072,2021-11-25 11:13:25.070000+00:00,2459543.97959913,4.44936409682515,3.06643795967102,,,APF
95072,2021-11-25 14:58:07+00:00,2459544.1259888,0.449264609893675,1.43926417827606,0.1599,0.001,HIRES
95072,2021-11-28 14:58:38+00:00,2459547.12660351,-2.29674239612632,1.53370916843414,0.166,0.001,HIRES
95072,2021-11-29 10:05:01.160000+00:00,2459547.92813011,-6.71949269154584,3.4372730255127,,,APF
95072,2021-11-30 10:48:04.840000+00:00,2459548.9608331,-1.59688850053976,2.91674566268921,,,APF
95072,2021-12-01 11:13:19.020000+00:00,2459549.9766591,-0.82818126489795,3.91301727294922,,,APF
95072,2021-12-02 11:23:42.960000+00:00,2459550.98290109,2.45466931473766,3.35302376747131,,,APF
95072,2021-12-03 12:10:16.860000+00:00,2459552.01567309,2.16477240763521,3.22949361801147,,,APF
95072,2021-12-04 09:58:30.970000+00:00,2459552.92546008,4.53036871610516,3.66320991516113,,,APF
95072,2021-12-11 11:32:45.410000+00:00,2459559.99265904,0.891045249414589,3.12468433380127,,,APF
95072,2021-12-17 11:34:03+00:00,2459565.98578058,-1.72869043626096,1.43830633163452,0.1625,0.001,HIRES
95072,2021-12-18 11:33:35.980000+00:00,2459566.992223,3.3210723479076,3.33969497680664,,,APF
95072,2021-12-19 10:20:19.610000+00:00,2459567.94476,9.24707286973103,3.44969868659973,,,APF
95072,2021-12-20 09:21:32.100000+00:00,2459568.90279499,-10.7304959790165,4.07877254486084,,,APF
95072,2022-01-06 12:35:53.080000+00:00,2459586.03680288,-5.37609535768775,3.12153148651123,,,APF
95072,2022-01-08 10:05:51+00:00,2459587.92592855,-1.78071501673773,1.65320980548859,0.158,0.001,HIRES
95072,2022-01-10 06:48:41.830000+00:00,2459589.80324285,-0.154703553321639,11.6415958404541,,,APF
95072,2022-01-11 08:01:02.990000+00:00,2459590.84930585,-3.36322115991391,3.54272055625916,,,APF
95072,2022-01-12 08:07:53.300000+00:00,2459591.85255284,-7.46688265521441,3.22031497955322,,,APF
95072,2022-01-12 09:51:59+00:00,2459591.91674555,0.643622466086015,1.56578958034515,0.1602,0.001,HIRES
95072,2022-01-13 09:55:44+00:00,2459592.91950585,4.53108749510852,1.54249465465546,0.159,0.001,HIRES
95072,2022-01-14 09:05:22.290000+00:00,2459593.89189182,-2.46422359974167,3.74971699714661,,,APF
95072,2022-01-15 05:20:37.490000+00:00,2459594.73290582,49.5518760436061,17.4995574951172,,,APF
95072,2022-01-15 05:20:37.490000+00:00,2459594.73290582,49.5518760436061,17.4995574951172,,,APF
95072,2022-01-17 08:47:03.910000+00:00,2459596.8845808,-8.37818949584023,3.79087352752686,,,APF
95072,2022-01-19 07:34:42.960000+00:00,2459598.83200479,-4.79605995965858,4.18118715286255,,,APF
95072,2022-01-20 08:32:29.240000+00:00,2459599.86385478,-0.169900905040961,5.1072359085083,,,APF
95072,2022-01-21 07:14:45.180000+00:00,2459600.81632377,-11.5843021081757,3.35864424705505,,,APF
95072,2022-01-23 07:22:38.220000+00:00,2459602.82237475,-2.51331875446903,3.38231301307678,,,APF
95072,2022-01-25 09:18:57.400000+00:00,2459604.90287874,-3.32037387702579,2.93302249908447,,,APF
95072,2022-01-26 06:01:50.420000+00:00,2459605.76655373,5.8569077418874,3.67116522789001,,,APF
95072,2022-01-27 06:40:50.560000+00:00,2459606.79120572,8.63969320309182,3.49441003799438,,,APF
95072,2022-01-28 07:25:19.520000+00:00,2459607.82502371,-0.616954249312734,3.28032469749451,,,APF
95072,2022-01-29 07:47:30.270000+00:00,2459608.84028571,-3.89395387580144,3.27759432792664,,,APF
95072,2022-01-30 07:21:42.390000+00:00,2459609.8213207,-6.97272903872515,3.30510544776917,,,APF
95072,2022-01-31 06:54:15.090000+00:00,2459610.80071069,-3.4941831737042,3.64358568191528,,,APF
95072,2022-02-03 08:49:06.740000+00:00,2459613.88126067,-7.08723540096474,3.88156294822693,,,APF
95072,2022-02-08 07:31:21.920000+00:00,2459618.82653762,-1.43989933015048,3.60888385772705,,,APF
95072,2022-02-09 08:33:05.900000+00:00,2459619.87010561,3.85642299505342,3.29829716682434,,,APF
95072,2022-02-11 08:44:06.850000+00:00,2459621.8784286,-0.673423266804484,3.31516981124878,,,APF
95072,2022-02-13 06:12:37.190000+00:00,2459623.77142058,-6.07772044278785,3.56912994384766,,,APF
95072,2022-02-14 06:55:51.050000+00:00,2459624.80322157,-6.232205419729,3.36115956306458,,,APF
95072,2022-02-18 08:15:30.220000+00:00,2459628.86022453,-2.45336039598934,3.47268152236938,,,APF
95072,2022-02-19 08:03:24.120000+00:00,2459629.85074452,-0.748481390768034,3.3559033870697,,,APF
95072,2022-02-20 08:11:47.410000+00:00,2459630.85588152,-0.0079055835336419,3.51813101768494,,,APF
95072,2022-02-21 09:31:26+00:00,2459631.90325002,0.740674490341663,1.54564821720123,0.1513,0.001,HIRES
95072,2022-02-22 09:23:03+00:00,2459632.89736586,2.37054304412875,1.525310754776,0.1538,0.001,HIRES
95072,2022-02-26 07:44:00.350000+00:00,2459636.83886946,-1.47719579288105,3.44577980041504,,,APF
95072,2022-02-28 09:37:55.590000+00:00,2459638.91540444,-4.261407584898,3.44340181350708,,,APF
95072,2022-03-01 07:35:33.320000+00:00,2459639.83045943,-1.31141420516192,3.48580813407898,,,APF
95072,2022-03-02 05:48:25.940000+00:00,2459640.75515442,-1.68333087971865,3.59888577461243,,,APF
95072,2022-03-03 07:25:04.060000+00:00,2459641.82728841,9.98685637326645,4.49425077438354,,,APF
95072,2022-03-08 09:04:21.990000+00:00,2459646.89136336,-5.0079634141524,3.7303729057312,,,APF
95072,2022-03-10 08:30:02.420000+00:00,2459648.86448034,-10.4408675986403,4.86328840255737,,,APF
95072,2022-03-11 06:36:44+00:00,2459649.78177934,2.90518294370659,1.62354218959808,0.1619,0.001,HIRES
95072,2022-03-11 08:34:48.580000+00:00,2459649.87138233,-4.32629298510151,3.65705037117004,,,APF
95072,2022-03-13 06:44:41.330000+00:00,2459651.78919231,1.91691250042585,5.27225208282471,,,APF
95072,2022-03-16 08:11:28.910000+00:00,2459654.85034628,1.0450193386202,6.56025743484497,,,APF
95072,2022-03-18 08:38:58.970000+00:00,2459656.87456326,3.60881251656092,3.43582916259766,,,APF
95072,2022-03-19 07:58:58.350000+00:00,2459657.84878325,30.1665159572463,10.8482542037964,,,APF
95072,2022-03-21 07:48:40.660000+00:00,2459659.84094422,2.70466107064843,3.80137872695923,,,APF
95072,2022-03-23 10:43:50+00:00,2459661.95300304,-11.9912874171979,1.44178569316864,0.1591,0.001,HIRES
95072,2022-03-24 08:15:16.460000+00:00,2459662.85597019,-0.841768972127305,3.46180510520935,,,APF
95072,2022-03-25 08:16:47.950000+00:00,2459663.85655818,-1.24741708080771,3.27818918228149,,,APF
95072,2022-04-02 07:02:50.300000+00:00,2459671.80597509,-6.33177010027849,3.10978269577026,,,APF
95072,2022-04-04 07:52:46.430000+00:00,2459673.83730407,-5.04484456146874,6.77501392364502,,,APF
95072,2022-04-06 07:01:55.900000+00:00,2459675.80624704,-10.5405717249714,4.77700662612915,,,APF
95072,2022-05-01 07:14:56.970000+00:00,2459700.81061473,-1.62048435852261,4.52462720870972,,,APF
95072,2022-06-02 04:51:52.990000+00:00,2459732.71148626,-0.354325734688815,3.33328413963318,,,APF
95072,2022-06-26 04:35:32.120000+00:00,2459756.69906687,0.820635488514773,3.6091206073761,,,APF
95072,2022-11-18 13:08:58.860000+00:00,2459902.06290281,-1.28410233978934,4.94662523269653,,,APF
95072,2022-11-27 13:41:24.340000+00:00,2459911.07924159,-6.5041309653746,3.11471462249756,,,APF
95072,2022-12-16 13:54:07.370000+00:00,2459930.08897211,-3.40579402690287,3.09476780891418,,,APF
95072,2022-12-18 09:51:37.550000+00:00,2459931.91903206,-3.47236212086716,2.95771360397339,,,APF
95072,2022-12-19 11:46:00.860000+00:00,2459932.99972704,-6.50817008416288,3.1175422668457,,,APF
95072,2023-01-22 08:46:27.720000+00:00,2459966.87761113,-12.4900269232467,6.46868562698364,,,APF
95072,2023-01-26 12:25:59.360000+00:00,2459971.02712602,-4.81715867120421,4.15828943252563,,,APF
95072,2023-01-28 08:59:35.570000+00:00,2459972.88830897,-9.09347574588847,3.10626029968262,,,APF
95072,2023-02-01 10:51:34.120000+00:00,2459976.96321585,-5.04250448085082,3.19381618499756,,,APF
96735,2020-04-28 06:23:22.280000+00:00,2458967.77634424,12.6755353565497,5.29293441772461,,,APF
96735,2020-04-28 06:44:06.520000+00:00,2458967.79047524,15.997931327249,5.15973901748657,,,APF
96735,2020-04-28 07:04:50.830000+00:00,2458967.80512724,15.8131583302957,5.38668632507324,,,APF
96735,2020-06-02 07:14:22+00:00,2459002.80262199,,,0.1361,0.001,HIRES
96735,2020-06-02 07:09:56.320000+00:00,2459002.80773732,-3.42318984529822,4.79007530212402,,,APF
96735,2020-06-02 08:12:13+00:00,2459002.84225951,-5.80769835015798,2.05183863639832,0.1395,0.001,HIRES
96735,2020-06-03 06:39:38.050000+00:00,2459003.78713135,-8.08803075814883,4.6018705368042,,,APF
96735,2020-06-04 06:35:39.530000+00:00,2459004.78409338,-5.42848601421466,4.7833776473999,,,APF
96735,2020-06-05 06:09:09.450000+00:00,2459005.7649584,-9.05593802481294,4.31534576416016,,,APF
96735,2020-06-06 06:03:33.960000+00:00,2459006.76128443,-9.5887849596565,6.66745281219482,,,APF
96735,2020-06-06 06:52:30+00:00,2459006.78775235,-5.77532613432187,1.28128409385681,0.1389,0.001,HIRES
96735,2020-06-07 07:08:32+00:00,2459007.80006049,-5.87326287871569,1.4327517747879,0.1391,0.001,HIRES
96735,2020-06-09 06:56:31.390000+00:00,2459009.79767952,-10.4430869421551,4.62759160995483,,,APF
96735,2020-06-12 05:55:52.520000+00:00,2459012.75664261,5.8053293201339,4.70227670669556,,,APF
96735,2020-06-16 05:05:50.790000+00:00,2459016.72036573,9.55889245241466,5.74898529052734,,,APF
96735,2020-06-19 06:33:41.920000+00:00,2459019.78163382,-15.9052651414451,13.4076128005981,,,APF
96735,2020-06-30 06:29:36+00:00,2459030.76977664,-1.81109219362014,1.33499503135681,0.1388,0.001,HIRES
96735,2020-07-04 05:57:20+00:00,2459034.74692791,-7.64943367547126,1.33214735984802,0.1364,0.001,HIRES
96735,2020-07-09 05:50:47+00:00,2459039.74239518,-6.86857836019054,1.3437465429306,0.1367,0.001,HIRES
96735,2020-07-10 06:24:08+00:00,2459040.76661337,-6.07568744519386,1.52713799476624,0.1391,0.001,HIRES
96735,2020-07-11 06:00:21+00:00,2459041.74917925,-3.94792075511431,1.33806049823761,0.1376,0.001,HIRES
96735,2020-07-12 06:16:25+00:00,2459042.76071434,1.54928193398486,1.374587059021,0.1387,0.001,HIRES
96735,2020-07-14 06:15:13+00:00,2459044.75958824,-0.516714010620376,1.44278788566589,0.1415,0.001,HIRES
96735,2020-10-31 14:47:30+00:00,2459154.11707725,-0.27574011024177,1.43829905986786,0.137,0.001,HIRES
96735,2020-11-08 14:44:49+00:00,2459162.1153053,0.811425562894328,1.3895868062973,,,HIRES
96735,2020-11-28 14:13:43+00:00,2459182.09681567,-0.205561336993384,1.27392172813416,0.1493,0.001,HIRES
96735,2020-12-04 14:08:37+00:00,2459188.09255048,-3.95117394676572,1.2728590965271,0.1477,0.001,HIRES
96735,2020-12-05 15:57:05+00:00,2459189.16783127,-4.40806581384047,1.39167463779449,0.1466,0.001,HIRES
96735,2020-12-24 13:41:03+00:00,2459208.07462019,1.4057894822879,1.32704591751099,0.1482,0.001,HIRES
96735,2020-12-25 12:01:05+00:00,2459209.00559645,-0.128778578638332,1.40083193778992,0.1491,0.001,HIRES
96735,2020-12-26 12:39:47+00:00,2459210.03254054,-1.80332537218419,1.36284279823303,0.149,0.001,HIRES
96735,2020-12-28 13:52:11+00:00,2459212.08276684,-0.875577179842992,1.31425774097443,0.1503,0.001,HIRES
96735,2020-12-31 13:40:43+00:00,2459215.07533985,0.803510171795779,1.45257890224457,0.1494,0.001,HIRES
96735,2021-01-18 09:41:38+00:00,2459232.91040038,-14.7755732552598,1.48253905773163,0.1466,0.001,HIRES
96735,2021-01-22 09:51:03+00:00,2459236.91871745,3.12305409971475,1.75792741775513,0.1475,0.001,HIRES
96735,2021-01-23 11:26:04+00:00,2459237.98448488,2.11180896509302,1.6029452085495,0.1478,0.001,HIRES
96735,2021-01-24 10:09:12+00:00,2459238.93083629,-1.07916819223577,1.6264191865921,0.1482,0.001,HIRES
96735,2021-02-23 10:02:24+00:00,2459268.92573452,-1.13578076298812,1.34060442447662,0.1464,0.001,HIRES
96735,2021-02-24 08:37:02+00:00,2459269.86633493,-1.03152287151622,1.5314644575119,0.1466,0.001,HIRES
96735,2021-03-22 12:32:34+00:00,2459296.03015477,3.19603463281916,1.51961588859558,0.1495,0.001,HIRES
96735,2021-05-27 08:18:10+00:00,2459361.84775626,-6.55194462817177,1.31574070453644,0.15,0.001,HIRES
96735,2021-06-12 07:18:27+00:00,2459377.80514013,-1.69242757514835,1.21007525920868,0.1479,0.001,HIRES
96735,2021-06-13 05:52:56+00:00,2459378.74573245,0.162979892090692,1.29640460014343,0.1477,0.001,HIRES
96735,2021-06-18 06:17:20+00:00,2459383.76214909,2.36295283387725,1.33755397796631,0.1465,0.001,HIRES
96735,2021-06-19 06:23:05+00:00,2459384.76669818,1.57779113028227,1.24409472942352,0.1473,0.001,HIRES
96735,2021-06-20 07:15:41+00:00,2459385.80251738,1.80274584755009,1.22069799900055,0.1493,0.001,HIRES
96735,2021-06-23 06:03:40+00:00,2459388.75255245,-0.29340267264665,1.46386730670929,0.1457,0.001,HIRES
96735,2021-06-24 07:38:51+00:00,2459389.81829102,-0.543429132914538,1.24616527557373,0.1464,0.001,HIRES
96735,2021-06-30 07:09:35+00:00,2459395.79783351,-1.207670231089,1.38294792175293,0.1479,0.001,HIRES
96735,2021-07-11 06:24:56+00:00,2459406.76578669,-6.02818986047166,1.33231472969055,0.1508,0.001,HIRES
96735,2021-07-16 06:00:21+00:00,2459411.74999313,3.4538584182593,1.80636417865753,0.1484,0.001,HIRES
96735,2021-10-22 15:24:19+00:00,2459510.14123447,4.60168093727748,1.41827201843262,0.1503,0.001,HIRES
96735,2021-10-26 15:28:42+00:00,2459514.144953,3.2714354759371,1.44176054000854,0.1477,0.001,HIRES
96735,2021-11-19 15:44:29+00:00,2459538.15728883,-4.34319963842864,1.24800205230713,0.1471,0.001,HIRES
96735,2021-11-22 13:27:27+00:00,2459541.06276944,0.357512945105526,1.44724225997925,0.1516,0.001,HIRES
96735,2021-11-23 14:35:19+00:00,2459542.11020073,3.29430428732118,1.36535096168518,0.1472,0.001,HIRES
96735,2021-11-24 13:50:39+00:00,2459543.079525,-0.151140633825264,1.42808210849762,0.1473,0.001,HIRES
96735,2021-12-17 12:45:36+00:00,2459566.03581036,-0.929236620673521,1.50832200050354,0.1488,0.001,HIRES
96735,2021-12-17 13:41:46+00:00,2459566.07470265,0.945933779362576,1.34299123287201,0.1484,0.001,HIRES
96735,2022-01-08 10:15:28+00:00,2459587.93312772,-4.07959548321841,1.47690093517303,0.1511,0.001,HIRES
96735,2022-01-12 10:04:49+00:00,2459591.92648111,1.55937943420236,1.40140998363495,0.1538,0.001,HIRES
96735,2022-01-13 10:39:26+00:00,2459592.95028187,-2.78659146634132,1.43406116962433,0.1512,0.001,HIRES
96735,2022-01-13 11:17:24+00:00,2459592.97705449,-3.11851529242438,1.48645102977753,0.1506,0.001,HIRES
96735,2022-02-11 11:57:49+00:00,2459622.00569986,0.395978126995146,1.42701029777527,0.1521,0.001,HIRES
96735,2022-02-15 14:07:21+00:00,2459626.09577597,-0.986566398814956,1.5187429189682,0.1499,0.001,HIRES
96735,2022-02-21 08:45:46+00:00,2459631.87245583,-1.23724648872138,1.28711950778961,0.1468,0.001,HIRES
96735,2022-02-22 09:17:49+00:00,2459632.89466991,-0.476176424928985,1.28420042991638,0.1466,0.001,HIRES
96735,2022-03-11 07:32:21+00:00,2459649.82122026,-3.7225388210954,1.4869213104248,0.1489,0.001,HIRES
96735,2022-03-23 10:47:58+00:00,2459661.95727084,0.516805857934756,1.35706698894501,0.1492,0.001,HIRES
96735,2022-04-02 11:15:40+00:00,2459671.9769074,0.512280723470738,1.63664162158966,0.1501,0.001,HIRES
96735,2022-04-11 11:09:05+00:00,2459680.97052952,-5.13277344830763,1.51522982120514,0.154,0.001,HIRES
96735,2022-04-20 10:38:08+00:00,2459689.94806359,-5.17955750415933,1.40958487987518,0.1503,0.001,HIRES
96735,2022-04-21 10:39:04+00:00,2459690.94868453,-1.87863805531855,1.43645894527435,0.1485,0.001,HIRES
96735,2022-04-25 11:08:30+00:00,2459694.96896182,-7.12780335357814,1.44115924835205,0.1494,0.001,HIRES
96735,2022-05-08 10:37:09+00:00,2459707.94771669,-6.43530449333618,1.42391633987427,0.1567,0.001,HIRES
96735,2022-05-12 08:41:42+00:00,2459711.86571688,3.24122202704211,1.38077867031097,0.1566,0.001,HIRES
96735,2022-05-13 07:32:07+00:00,2459712.81767222,1.73753350903355,1.46731519699097,0.1574,0.001,HIRES
96735,2022-05-16 10:30:38+00:00,2459715.94140726,-4.88223695137023,1.34226489067078,0.1572,0.001,HIRES
96735,2022-06-19 06:27:46+00:00,2459749.76958771,-5.32203974579143,1.34803903102875,0.1522,0.001,HIRES
GJ9522A,2020-01-04 15:14:10+00:00,2458853.13531206,,,0.4954,0.001,HIRES
GJ9522A,2020-01-04 15:16:02+00:00,2458853.14328643,0.14529669362399,1.29417359828949,0.6589,0.001,HIRES
GJ9522A,2020-02-05 12:47:52+00:00,2458885.04009575,-6.24140223672451,1.1321839094162,0.6567,0.001,HIRES
GJ9522A,2020-06-06 08:45:54+00:00,2459006.87304905,-5.26017633281233,1.01727068424225,0.69,0.001,HIRES
GJ9522A,2020-06-07 08:43:52+00:00,2459007.87173013,-0.88768252934652,1.04335856437683,0.6873,0.001,HIRES
GJ9522A,2020-06-10 09:25:49+00:00,2459010.9005473,-0.684020564168208,0.991503238677979,0.6794,0.001,HIRES
GJ9522A,2020-06-11 07:35:33+00:00,2459011.82423017,3.22063335076369,0.818428814411163,0.6671,0.001,HIRES
GJ9522A,2020-06-12 09:04:40+00:00,2459012.88585761,4.856619456401,1.07812678813934,0.6683,0.001,HIRES
GJ9522A,2020-06-13 08:15:27+00:00,2459013.85157511,3.34327260741405,0.917728364467621,0.6933,0.001,HIRES
GJ9522A,2020-06-16 08:09:52+00:00,2459016.84742243,5.28888107463096,1.18839013576508,0.6965,0.001,HIRES
GJ9522A,2020-06-25 07:27:28+00:00,2459025.81715772,,,0.6748,0.001,HIRES
GJ9522A,2020-06-27 07:35:26+00:00,2459027.82269918,0.197475264365107,0.839013397693634,0.6626,0.001,HIRES
GJ9522A,2020-06-28 07:11:45+00:00,2459028.80638481,4.73548263128889,0.861726641654968,0.6707,0.001,HIRES
GJ9522A,2020-06-29 07:35:15+00:00,2459029.82249881,3.72078047669963,0.911671817302704,0.6702,0.001,HIRES
GJ9522A,2020-06-30 08:02:31+00:00,2459030.84185343,3.36796325024749,0.913666009902954,0.6852,0.001,HIRES
GJ9522A,2020-07-01 07:54:37+00:00,2459031.83655686,-2.68950680824628,0.968458116054535,0.6759,0.001,HIRES
GJ9522A,2020-07-04 08:12:02+00:00,2459034.84545382,0.799215539383999,0.945966839790344,0.6874,0.001,HIRES
GJ9522A,2020-07-05 08:28:19+00:00,2459035.85686871,5.77683397812362,1.43782043457031,0.6955,0.001,HIRES
GJ9522A,2020-07-05 09:22:47+00:00,2459035.89474903,-1.56853517750466,1.4135969877243,0.6919,0.001,HIRES
GJ9522A,2020-07-05 09:56:50+00:00,2459035.91764102,1.16227561789557,1.4132661819458,0.6878,0.001,HIRES
GJ9522A,2020-07-06 06:32:37+00:00,2459036.77618047,3.04822469084698,1.06556582450867,0.7038,0.001,HIRES
GJ9522A,2020-07-08 07:45:34+00:00,2459038.82985108,-6.10598385284008,0.919277250766754,0.7337,0.001,HIRES
GJ9522A,2020-07-09 07:39:40+00:00,2459039.82560603,-2.85077386438031,0.895530700683594,0.6982,0.001,HIRES
GJ9522A,2020-07-11 07:30:43+00:00,2459041.81701056,-4.53860353045874,1.10697185993195,0.6908,0.001,HIRES
GJ9522A,2020-07-12 06:54:46+00:00,2459042.79321704,-0.754943933268248,1.12368869781494,0.6878,0.001,HIRES
GJ9522A,2020-07-14 07:00:51+00:00,2459044.79839337,0.418038281744959,1.04170751571655,0.7074,0.001,HIRES
GJ9522A,2020-08-07 07:17:49+00:00,2459068.80552382,-1.15469872166933,1.32332229614258,0.6712,0.001,HIRES
GJ9522A,2020-08-30 05:35:45+00:00,2459091.73350849,0.553556989321513,1.38456416130066,0.7344,0.001,HIRES
GJ9522A,2020-09-26 05:58:30+00:00,2459118.7490017,-7.83113234517852,1.4179869890213,0.6584,0.001,HIRES
GJ9522A,2020-12-24 15:38:45+00:00,2459208.15290211,-8.09760267928139,1.49631774425507,0.7649,0.001,HIRES
GJ9522A,2020-12-25 15:36:50+00:00,2459209.15236583,-8.05776512597204,1.66812717914581,0.8165,0.001,HIRES
GJ9522A,2021-02-26 11:58:52+00:00,2459272.00301197,-7.08394567291525,1.44271242618561,0.798,0.001,HIRES
GJ9522A,2021-03-26 11:10:27+00:00,2459299.97173405,-0.433987001407818,1.73813045024872,1.03,0.001,HIRES
GJ9522A,2021-06-08 07:17:14+00:00,2459373.80724775,-4.59164183390251,1.33331048488617,0.8279,0.001,HIRES
GJ9522A,2021-07-10 11:15:20+00:00,2459405.97165121,-8.37138915294558,1.50906002521515,0.8794,0.001,HIRES
GJ9522A,2021-08-18 08:23:04+00:00,2459444.85008826,-3.89715607541612,1.34569656848907,0.845,0.001,HIRES
GJ9522A,2021-09-19 06:00:34+00:00,2459476.75047455,-0.22014167664531,1.50008296966553,0.7909,0.001,HIRES
GJ9522A,2021-10-11 05:15:19+00:00,2459498.71904138,5.31028804635985,1.51151180267334,0.8377,0.001,HIRES
GJ9522A,2021-10-29 04:49:29+00:00,2459516.70100963,-5.99689769084915,1.62696325778961,0.8479,0.001,HIRES
GJ9522A,2022-01-13 15:03:10+00:00,2459593.12979212,-8.40092280258978,1.49459457397461,0.8156,0.001,HIRES
GJ9522A,2022-02-21 12:14:04+00:00,2459632.01371851,4.78245413941671,1.61466121673584,0.7712,0.001,HIRES
GJ9522A,2022-03-22 13:02:33+00:00,2459661.04814515,-2.67866341097974,1.54642057418823,0.7765,0.001,HIRES
GJ9522A,2022-04-21 12:36:12+00:00,2459691.02979101,-9.13750529526825,1.73965203762054,0.8204,0.001,HIRES
GJ9522A,2022-05-30 13:32:56+00:00,2459730.06889872,-4.10656450754266,1.66694664955139,0.7726,0.001,HIRES
GJ9522A,2022-06-07 08:03:09+00:00,2459737.8395304,2.77696874742726,1.41863477230072,0.9071,0.001,HIRES
GJ9522A,2022-06-29 11:26:21+00:00,2459759.9797514,-6.4187811047904,1.47252297401428,0.7867,0.001,HIRES
GJ9522A,2022-07-19 10:42:30+00:00,2459779.94847834,5.34142198966502,1.46872019767761,0.9353,0.001,HIRES
HIP1532,2019-08-14 10:23:48+00:00,2458709.941343,1.24437672559129,1.58562159538269,1.006,0.001,HIRES
HIP1532,2019-08-20 13:58:53+00:00,2458716.09097095,-6.50184151180713,1.12861573696136,0.9168,0.001,HIRES
HIP1532,2019-08-24 13:46:01+00:00,2458720.08228951,-2.95995132249357,1.24572348594666,0.9009,0.001,HIRES
HIP1532,2019-08-27 14:03:15+00:00,2458723.09436787,-1.23638486182322,1.09708344936371,0.9217,0.001,HIRES
HIP1532,2019-08-28 12:31:46+00:00,2458724.03092266,3.06051462905336,1.02525389194489,0.9461,0.001,HIRES
HIP1532,2019-08-29 09:55:15+00:00,2458724.92219631,0.731134756682874,1.1175571680069,0.9416,0.001,HIRES
HIP1532,2019-09-06 12:48:59+00:00,2458733.0431375,1.68764714770675,0.991383016109467,1.013,0.001,HIRES
HIP1532,2019-09-11 09:48:16+00:00,2458737.9176583,6.28948152103207,1.17532646656036,1.067,0.001,HIRES
HIP1532,2019-09-12 13:39:48+00:00,2458739.0799133,3.11278333560619,2.75795817375183,1.028,0.001,HIRES
HIP1532,2019-09-16 11:46:18+00:00,2458742.99981812,3.84292300110715,1.25224888324738,1.078,0.001,HIRES
HIP1532,2019-09-17 11:26:32+00:00,2458743.98601995,-1.59598230634059,1.32681035995483,1.075,0.001,HIRES
HIP1532,2019-09-20 11:45:33+00:00,2458746.99932707,-5.75684691022993,1.12270450592041,1.033,0.001,HIRES
HIP1532,2019-10-09 09:41:58+00:00,2458765.91329825,-3.62100733289056,0.955876648426056,1.021,0.001,HIRES
HIP1532,2019-10-18 09:32:27+00:00,2458774.9064034,3.53118965906698,1.12807929515839,1.168,0.001,HIRES
HIP1532,2019-10-20 10:54:35+00:00,2458776.96333999,6.60293922084196,1.19903075695038,1.102,0.001,HIRES
HIP1532,2019-10-31 09:45:50+00:00,2458787.91506764,-3.89545302596835,1.12771165370941,0.9579,0.001,HIRES
HIP1532,2019-11-15 08:38:39+00:00,2458802.86739129,-2.70928379743533,1.1038510799408,1.006,0.001,HIRES
HIP1532,2019-11-28 08:27:26+00:00,2458815.86074666,5.82081564523187,1.14471256732941,1.105,0.001,HIRES
HIP1532,2019-12-10 08:03:51+00:00,2458827.84218041,-4.30661289262963,1.13269674777985,0.9025,0.001,HIRES
HIP1532,2019-12-15 08:05:22+00:00,2458832.84444624,1.32456471493487,1.67508852481842,0.9513,0.001,HIRES
HIP1532,2019-12-16 07:17:22+00:00,2458833.80936333,1.90670762115037,1.07865464687347,0.9658,0.001,HIRES
HIP1532,2019-12-27 07:49:36+00:00,2458844.83116484,-1.43821153449666,1.03794693946838,0.9519,0.001,HIRES
HIP1532,2019-12-28 06:59:35+00:00,2458845.79579254,0.626891372310268,1.04214668273926,0.9598,0.001,HIRES
HIP1532,2020-01-07 06:11:42+00:00,2458855.7626341,0.293038816567105,1.35248827934265,0.9778,0.001,HIRES
HIP1532,2020-01-08 06:20:23+00:00,2458856.77027013,-3.28956584898395,1.34382092952728,0.9878,0.001,HIRES
HIP1532,2020-01-09 06:50:46+00:00,2458857.78940957,-3.9072776087113,1.18820381164551,0.9695,0.001,HIRES
HIP1532,2020-01-21 06:51:04+00:00,2458869.78865713,-4.7857294609052,1.20266973972321,1.0,0.001,HIRES
HIP1532,2020-02-05 05:27:35+00:00,2458884.72822302,3.92019066281058,1.02161180973053,0.9612,0.001,HIRES
HIP1532,2020-06-02 14:43:26+00:00,2459003.1157776,-4.13191465423428,1.02773499488831,0.9907,0.001,HIRES
HIP1532,2020-06-03 14:38:24+00:00,2459004.1128826,-1.61544473616738,0.97357451915741,0.9925,0.001,HIRES
HIP1532,2020-06-06 14:33:56+00:00,2459007.1103229,3.26233788411042,1.00957298278809,0.9757,0.001,HIRES
HIP1532,2020-06-10 14:32:00+00:00,2459011.11045414,0.0001181698638532,1.04176723957062,0.9644,0.001,HIRES
HIP1532,2020-06-11 14:11:53+00:00,2459012.09884641,1.62052556033994,0.981259882450104,0.9275,0.001,HIRES
HIP1532,2020-06-12 14:33:15+00:00,2459013.11040017,-4.48758493437852,0.974130749702454,0.9049,0.001,HIRES
HIP1532,2020-06-13 14:27:25+00:00,2459014.10579563,-6.65909952805683,0.98797994852066,0.9024,0.001,HIRES
HIP1532,2020-06-18 14:19:31+00:00,2459019.10417781,-2.46988160399896,1.00789725780487,0.8483,0.001,HIRES
HIP1532,2020-06-24 13:51:48+00:00,2459025.08279503,-1.75666593674282,0.992875337600708,0.858,0.001,HIRES
HIP1532,2020-06-28 14:19:08+00:00,2459029.10126897,-0.648043421539825,0.900038361549377,0.8858,0.001,HIRES
HIP1532,2020-06-29 14:15:40+00:00,2459030.09870183,-0.987711188527442,0.969601392745972,0.8993,0.001,HIRES
HIP1532,2020-07-01 14:28:14+00:00,2459032.10825626,2.78487052921686,0.959932386875153,0.9133,0.001,HIRES
HIP1532,2020-07-04 14:34:10+00:00,2459035.1125548,1.02565260981712,0.937584400177002,0.9584,0.001,HIRES
HIP1532,2020-07-05 14:24:29+00:00,2459036.10561053,3.65333596577617,0.968320369720459,0.9607,0.001,HIRES
HIP1532,2020-07-08 14:14:55+00:00,2459039.09947578,0.667258362567253,1.06734120845795,0.9861,0.001,HIRES
HIP1532,2020-07-14 13:58:17+00:00,2459045.09181203,-1.87045251030071,1.11809873580933,0.9835,0.001,HIRES
HIP1532,2020-07-27 14:50:36+00:00,2459058.12637053,-4.57090820940941,1.11921906471252,0.8768,0.001,HIRES
HIP1532,2020-08-02 14:07:17+00:00,2459064.09602487,-0.598043818751115,0.990561306476593,0.8852,0.001,HIRES
HIP1532,2020-08-10 14:37:45+00:00,2459072.11833372,2.42706528513482,0.939171969890594,0.9648,0.001,HIRES
HIP1532,2020-08-11 14:51:19+00:00,2459073.12781863,1.64553510662699,0.998460650444031,0.9885,0.001,HIRES
HIP1532,2020-08-16 13:52:19+00:00,2459078.08637817,2.47852047339691,1.01792228221893,1.024,0.001,HIRES
HIP1532,2020-08-17 13:37:35+00:00,2459079.07641037,1.44191291215834,1.12357771396637,1.028,0.001,HIRES
HIP1532,2020-08-26 12:44:11+00:00,2459088.04292563,-9.26672243850314,1.3047947883606,0.993,0.001,HIRES
HIP1532,2020-09-07 11:30:05+00:00,2459099.99279235,-2.11577656389782,1.11845231056213,0.8753,0.001,HIRES
HIP1532,2020-09-09 14:04:29+00:00,2459102.09580267,,,0.8738,0.001,HIRES
HIP1532,2020-09-09 14:13:53+00:00,2459102.1024468,,,0.881,0.001,HIRES
HIP1532,2020-09-09 14:23:28+00:00,2459102.10882393,,,0.8792,0.001,HIRES
HIP1532,2020-09-23 12:15:52+00:00,2459116.02111889,3.62877746253299,1.0412220954895,1.017,0.001,HIRES
HIP1532,2020-09-26 12:25:44+00:00,2459119.02868588,-2.82983769464529,1.14145970344543,1.009,0.001,HIRES
HIP1532,2020-10-20 12:01:09+00:00,2459143.01026724,1.75716613916286,1.21920692920685,0.9006,0.001,HIRES
HIP1532,2020-11-08 11:20:33+00:00,2459161.98291701,-2.2815324518283,1.14690184593201,,,HIRES
HIP1532,2020-12-05 06:05:32+00:00,2459188.76102892,4.36182484186074,1.46913993358612,0.9366,0.001,HIRES
HIP57099,2020-05-26 07:18:39+00:00,2458995.80693603,,,0.3584,0.001,HIRES
HIP57099,2020-11-08 14:51:19+00:00,2459162.12746447,-6.51496199431332,1.51452493667603,,,HIRES
HIP57099,2020-11-28 13:42:13+00:00,2459182.08093204,6.91327670625299,1.56183314323425,0.3579,0.001,HIRES
HIP57099,2020-12-04 13:43:34+00:00,2459188.08045664,-5.16582038400895,1.21051704883575,0.3745,0.001,HIRES
HIP57099,2020-12-05 13:05:40+00:00,2459189.05664836,-4.35473333211758,1.63773369789124,0.3665,0.001,HIRES
HIP57099,2020-12-24 13:45:58+00:00,2459208.08273311,2.13155115654689,1.13670229911804,0.3809,0.001,HIRES
HIP57099,2020-12-25 12:06:31+00:00,2459209.0162791,2.12643742202692,1.29186046123505,0.3655,0.001,HIRES
HIP57099,2020-12-31 13:08:59+00:00,2459215.05923711,1.81955766610767,1.27865052223206,0.3483,0.001,HIRES
HIP57099,2021-02-23 09:34:59+00:00,2459268.91381048,-10.9093973919197,1.40534973144531,0.3365,0.001,HIRES
HIP57099,2021-04-09 11:47:27+00:00,2459314.00465686,6.78692335973109,1.27841854095459,0.3582,0.001,HIRES
HIP57099,2021-05-29 07:31:59+00:00,2459363.82769221,,,0.3397,0.001,HIRES
HIP57099,2021-06-11 07:00:13+00:00,2459376.79989939,-3.83038944535646,1.13971269130707,0.3355,0.001,HIRES
HIP57099,2021-06-12 06:32:34+00:00,2459377.78092002,0.993552214068383,1.05621242523193,0.3366,0.001,HIRES
HIP57099,2021-06-13 07:19:02+00:00,2459378.81367298,3.10254049393788,1.15549552440643,0.3334,0.001,HIRES
HIP57099,2021-06-14 07:51:00+00:00,2459379.83491017,-1.68928178897983,1.00038778781891,0.3407,0.001,HIRES
HIP57099,2021-06-19 06:30:18+00:00,2459384.78190125,-1.68621617955324,1.17830646038055,0.3419,0.001,HIRES
HIP57099,2021-06-20 06:41:50+00:00,2459385.78655551,-3.17429202992068,1.15232574939728,0.341,0.001,HIRES
HIP57099,2021-06-23 07:15:25+00:00,2459388.80905071,-7.86014592239437,1.13083636760712,0.3527,0.001,HIRES
HIP57099,2021-06-30 07:16:21+00:00,2459395.81213085,1.43796963058471,1.36149668693542,0.3351,0.001,HIRES
HIP57099,2021-07-11 06:30:19+00:00,2459406.77688184,-1.10248130146647,1.07889938354492,0.3534,0.001,HIRES
HIP57099,2021-11-19 14:22:25+00:00,2459538.10608492,8.25876172544963,1.20427966117859,0.3603,0.001,HIRES
HIP57099,2021-11-22 14:09:38+00:00,2459541.09835816,-7.08860012360577,1.28409504890442,0.3683,0.001,HIRES
HIP57099,2021-11-24 13:58:33+00:00,2459543.09252329,-12.0619751178545,1.36373198032379,0.359,0.001,HIRES
HIP57099,2021-12-17 12:19:53+00:00,2459566.02395993,-4.93050044756527,1.36535680294037,0.3626,0.001,HIRES
HIP57099,2022-01-13 10:45:36+00:00,2459592.96196438,13.5858542469769,1.69685614109039,0.2938,0.001,HIRES
HIP57099,2022-01-19 10:09:13+00:00,2459598.93484656,-10.3071409182788,1.45029413700104,0.3351,0.001,HIRES
HIP57099,2022-06-09 06:56:07+00:00,2459739.79757647,-5.39077275125526,1.06777012348175,0.3429,0.001,HIRES
HIP57099,2022-06-11 07:54:20+00:00,2459741.83760723,-0.47696464908194,1.19286465644836,0.3342,0.001,HIRES
HIP57099,2022-06-12 07:04:45+00:00,2459742.80584007,-12.1687961715896,1.26899409294128,0.338,0.001,HIRES
HIP57099,2022-06-14 06:43:54+00:00,2459744.78886382,-6.6699268136195,1.21159076690674,0.3359,0.001,HIRES
HIP57099,2022-06-17 06:27:09+00:00,2459747.77679656,-4.77880190471528,1.09904718399048,0.3367,0.001,HIRES
HIP65469,2020-04-29 06:26:02.670000+00:00,2458968.7742876,14.509646216949,3.47995638847351,,,APF
HIP65469,2020-04-29 06:32:51.020000+00:00,2458968.7788126,2.65734857208209,4.63458251953125,,,APF
HIP65469,2020-04-29 06:38:56.750000+00:00,2458968.7830486,-15.0859750730491,3.26962208747864,,,APF
HIP65469,2020-06-03 08:17:04+00:00,2459003.84738539,,,0.5202,0.001,HIRES
HIP65469,2020-06-11 08:35:35+00:00,2459011.86049346,-43.0570885945795,1.7163450717926,0.6322,0.001,HIRES
HIP65469,2020-06-24 08:05:02+00:00,2459024.83965889,7.43574346484544,1.33313488960266,0.6545,0.001,HIRES
HIP65469,2020-06-25 07:16:42+00:00,2459025.80676646,,,0.7093,0.001,HIRES
HIP65469,2020-06-27 06:49:40+00:00,2459027.78657959,36.073019176792,1.15269219875336,0.6371,0.001,HIRES
HIP65469,2020-07-04 07:56:15+00:00,2459034.83238339,-14.4662792086772,1.18261134624481,0.6495,0.001,HIRES
HIP65469,2020-07-05 08:58:15+00:00,2459035.87624617,-4.67197168078862,1.37066400051117,0.6391,0.001,HIRES
HIP65469,2020-07-08 07:13:31+00:00,2459038.80274647,-32.2257160894977,1.22794818878174,0.6214,0.001,HIRES
HIP65469,2020-07-09 07:21:29+00:00,2459039.80822209,21.4110982518812,1.2185161113739,0.6095,0.001,HIRES
HIP65469,2020-08-06 06:00:21+00:00,2459067.75230206,45.620404245259,1.54137575626373,0.6422,0.001,HIRES
HIP65469,2020-08-06 06:39:35+00:00,2459067.77857368,43.7722054894151,1.49263763427734,0.6636,0.001,HIRES
HIP65469,2020-08-06 07:27:37+00:00,2459067.81373385,37.2251828131647,2.09780025482178,0.6717,0.001,HIRES
HIP65469,2020-08-17 05:54:39+00:00,2459078.74562217,-24.1525545390416,1.68898868560791,0.6661,0.001,HIRES
HIP65469,2021-03-22 14:03:53+00:00,2459296.09353298,3.62542761579296,1.63472008705139,0.7212,0.001,HIRES
HIP65469,2021-03-23 11:47:33+00:00,2459296.99832425,12.2403573688397,1.56058096885681,0.7299,0.001,HIRES
HIP65469,2021-03-23 14:04:40+00:00,2459297.09374008,15.5816973051719,1.68985676765442,0.7448,0.001,HIRES
HIP65469,2021-03-26 10:45:32+00:00,2459299.95551367,-8.88501942771133,1.45942223072052,0.7508,0.001,HIRES
HIP65469,2021-05-19 06:47:15+00:00,2459353.78771441,-20.6302950031173,1.37248301506042,0.7091,0.001,HIRES
HIP65469,2021-05-20 09:09:14+00:00,2459354.88631757,6.13908744251824,1.44065594673157,0.691,0.001,HIRES
HIP65469,2021-05-21 05:49:17+00:00,2459355.74735343,22.0214272670944,1.44075095653534,0.694,0.001,HIRES
HIP65469,2021-05-21 11:09:29+00:00,2459355.97029181,6.11232554160829,1.48752868175507,0.6856,0.001,HIRES
HIP65469,2021-05-27 06:15:32+00:00,2459361.76497515,-26.0726249195272,1.3602831363678,0.7102,0.001,HIRES
HIP65469,2021-05-27 11:45:32+00:00,2459361.99433532,-28.4791505876972,1.25426125526428,0.718,0.001,HIRES
HIP65469,2021-06-08 07:48:28+00:00,2459373.82874158,10.7619984657706,1.16982173919678,0.693,0.001,HIRES
HIP65469,2021-06-11 08:32:44+00:00,2459376.85957341,11.1471487757285,1.3461195230484,0.6632,0.001,HIRES
HIP65469,2021-06-12 06:08:58+00:00,2459377.75969561,10.9930661505466,1.34612607955933,0.6777,0.001,HIRES
HIP65469,2021-06-12 11:14:28+00:00,2459377.9725626,9.37145509009015,1.26407766342163,0.7045,0.001,HIRES
HIP65469,2021-06-13 06:47:07+00:00,2459378.78605878,-4.57696477692313,1.16531348228455,0.6818,0.001,HIRES
HIP65469,2021-06-13 10:55:14+00:00,2459378.95848858,-11.3868784336478,1.26089036464691,0.684,0.001,HIRES
HIP65469,2021-06-14 09:03:25+00:00,2459379.88062293,-20.6225414100138,1.35444235801697,0.6865,0.001,HIRES
HIP65469,2021-06-18 06:23:41+00:00,2459383.76921485,-7.92936580663322,1.3816534280777,0.7003,0.001,HIRES
HIP65469,2021-06-19 07:53:42+00:00,2459384.83227564,28.1900969021862,1.39125537872314,0.6803,0.001,HIRES
HIP65469,2021-06-20 06:01:18+00:00,2459385.75357646,1.83859587722798,1.20273506641388,0.6828,0.001,HIRES
HIP65469,2021-06-20 10:15:22+00:00,2459385.93011486,2.86739787205668,1.27584505081177,0.672,0.001,HIRES
HIP65469,2021-06-21 07:11:05+00:00,2459386.80205522,13.4963233257262,1.29912674427032,0.6756,0.001,HIRES
HIP65469,2021-06-23 06:16:49+00:00,2459388.76434727,-16.1459189971864,1.31722676753998,0.6781,0.001,HIRES
HIP65469,2021-06-23 10:27:58+00:00,2459388.9388138,-20.6356282068389,1.5395530462265,0.6661,0.001,HIRES
HIP65469,2021-06-24 06:46:06+00:00,2459389.78426307,21.0038147080561,1.33443009853363,0.6939,0.001,HIRES
HIP65469,2021-06-24 10:25:14+00:00,2459389.93716913,32.3871799788396,1.48507618904114,0.6668,0.001,HIRES
HIP65469,2021-06-30 07:48:17+00:00,2459395.82725182,13.7645144026267,1.33567595481873,0.6714,0.001,HIRES
HIP65469,2021-07-11 06:55:52+00:00,2459406.78989915,-8.45102931537276,1.22751224040985,0.6695,0.001,HIRES
HIP65469,2021-07-12 08:57:22+00:00,2459407.87567025,53.5127075585988,1.49884331226349,0.0,0.001,HIRES
HIP65469,2021-07-16 06:10:14+00:00,2459411.75921095,-4.78288668514452,1.62793290615082,0.6911,0.001,HIRES
HIP65469,2021-07-25 07:15:55+00:00,2459420.80423317,-13.7203159599919,1.59678518772125,0.7071,0.001,HIRES
HIP65469,2021-08-17 06:04:06+00:00,2459443.7520429,4.3218370272743,1.5458505153656,0.6774,0.001,HIRES
HIP65469,2021-08-20 05:36:52+00:00,2459446.73370532,-39.2966616019231,1.41854918003082,0.6973,0.001,HIRES
HIP65469,2021-08-22 06:26:21+00:00,2459448.76875677,-19.2579396455445,1.48655998706818,0.7179,0.001,HIRES
HIP65469,2021-08-23 06:04:07+00:00,2459449.75210033,-28.3255182603731,1.61365962028503,0.6823,0.001,HIRES
HIP65469,2021-08-25 06:29:22+00:00,2459451.77023668,3.99437973591977,1.53530561923981,0.7026,0.001,HIRES
HIP65469,2021-08-26 05:32:53+00:00,2459452.73015911,-2.28614005625932,1.54287481307983,0.6991,0.001,HIRES
HIP65469,2021-08-29 06:24:59+00:00,2459455.7663616,-26.449714960578,1.47304856777191,0.6953,0.001,HIRES
HIP65469,2021-08-30 06:47:01+00:00,2459456.78243255,31.9867594032561,1.61064434051514,0.6981,0.001,HIRES
HIP65469,2021-09-12 05:53:38+00:00,2459469.74503592,8.65864580235026,1.79457342624664,0.718,0.001,HIRES
HIP65469,2021-11-23 15:44:16+00:00,2459542.15662746,9.18916391991752,1.62598264217377,0.8339,0.001,HIRES
HIP65469,2021-11-25 15:42:02+00:00,2459544.15625845,57.4441434472737,1.96018052101135,0.8466,0.001,HIRES
HIP65469,2021-11-27 15:33:29+00:00,2459546.14993139,-51.7116683195472,1.59625494480133,0.8767,0.001,HIRES
HIP65469,2021-11-28 15:44:23+00:00,2459547.15768344,-22.6157920974595,1.71821475028992,0.8209,0.001,HIRES
HIP65469,2021-12-17 14:56:51+00:00,2459566.12548017,-16.3206358413133,1.72144770622253,0.8235,0.001,HIRES
HIP65469,2022-01-13 13:44:00+00:00,2459593.07727463,11.2435426228598,1.65764546394348,0.8118,0.001,HIRES
HIP65469,2022-02-11 12:47:51+00:00,2459622.03936097,59.8100687475584,1.69209969043732,0.8523,0.001,HIRES
HIP65469,2022-02-22 10:09:36+00:00,2459632.92999463,-31.2853736986397,1.53041696548462,0.8466,0.001,HIRES
HIP65469,2022-02-22 14:21:17+00:00,2459633.10427064,-19.7046091603,1.559006690979,0.8609,0.001,HIRES
HIP65469,2022-03-11 08:28:16+00:00,2459649.85998869,-32.3453252024955,1.64890074729919,0.85,0.001,HIRES
HIP65469,2022-03-16 08:31:27+00:00,2459654.86498538,-24.2189690955492,1.40034663677216,0.7588,0.001,HIRES
HIP65469,2022-03-16 08:46:41+00:00,2459654.87314545,-24.7258725577393,1.63532447814941,0.7618,0.001,HIRES
HIP65469,2022-03-16 13:29:31+00:00,2459655.07095903,-19.3705770630523,1.40362811088562,0.7609,0.001,HIRES
HIP65469,2022-03-18 13:54:48+00:00,2459657.08737275,67.0791416817998,1.63041150569916,0.7739,0.001,HIRES
HIP65469,2022-03-22 10:49:40+00:00,2459660.95837806,-22.0297525598349,1.67586696147919,0.7709,0.001,HIRES
HIP65469,2022-03-22 13:59:24+00:00,2459661.08984805,-20.9112900777003,1.53753745555878,0.7603,0.001,HIRES
HIP65469,2022-03-23 10:56:43+00:00,2459661.96373668,-18.8138502258335,1.5214296579361,0.7555,0.001,HIRES
HIP65469,2022-04-11 12:26:23+00:00,2459681.026804,-1.44187103779495,1.88983774185181,0.7077,0.001,HIRES
HIP65469,2022-04-21 11:07:23+00:00,2459690.96959856,40.5466427086571,1.63565194606781,0.7178,0.001,HIRES
HIP65469,2022-04-24 13:05:34+00:00,2459694.05279519,-30.3976487442397,1.80002117156982,0.7161,0.001,HIRES
HIP65469,2022-04-25 11:37:35+00:00,2459694.99042182,-6.32049435308688,1.67475056648254,0.727,0.001,HIRES
HIP65469,2022-05-08 12:55:25+00:00,2459708.0449996,20.1563651706243,1.66602075099945,0.6972,0.001,HIRES
HIP65469,2022-05-12 07:02:13+00:00,2459711.79855095,-35.201915279442,1.67918705940247,0.7199,0.001,HIRES
HIP65469,2022-05-12 10:18:51+00:00,2459711.93534948,-30.9052478134633,1.55729234218597,0.7481,0.001,HIRES
HIP65469,2022-05-13 06:53:35+00:00,2459712.79321844,-10.403327038601,1.60774624347687,0.7103,0.001,HIRES
HIP65469,2022-05-13 12:39:13+00:00,2459713.03357606,-20.2530031960816,1.62803447246552,0.7127,0.001,HIRES
HIP65469,2022-05-16 12:32:36+00:00,2459716.02795504,8.4481695913013,1.55080020427704,0.7,0.001,HIRES
HIP65469,2022-06-07 06:53:10+00:00,2459737.79101193,-22.551660734871,1.25951147079468,0.6832,0.001,HIRES
HIP65469,2022-06-07 10:59:04+00:00,2459737.96248106,-20.6611592517264,1.27873980998993,0.7034,0.001,HIRES
HIP65469,2022-06-08 05:54:23+00:00,2459738.750379,-20.2514115463525,1.28482508659363,0.6841,0.001,HIRES
HIP65469,2022-06-08 08:49:35+00:00,2459738.87174762,-21.4880370701472,1.29256308078766,0.6741,0.001,HIRES
HIP65469,2022-06-09 06:26:34+00:00,2459739.77184754,-24.255609910282,1.31452214717865,0.6684,0.001,HIRES
HIP65469,2022-06-09 11:12:05+00:00,2459739.97134763,-24.2504925577944,1.38201880455017,0.686,0.001,HIRES
HIP65469,2022-06-10 06:14:54+00:00,2459740.76365387,30.0656912350237,1.38342440128326,0.662,0.001,HIRES
HIP65469,2022-06-10 10:01:58+00:00,2459740.92195281,33.8310182181394,1.31636905670166,0.6632,0.001,HIRES
HIP65469,2022-06-11 05:58:37+00:00,2459741.75240417,6.26736857312935,1.35815453529358,0.6679,0.001,HIRES
HIP65469,2022-06-11 09:32:58+00:00,2459741.90151474,-0.977641550299678,1.137082695961,0.6732,0.001,HIRES
HIP65469,2022-06-12 06:25:34+00:00,2459742.77178913,-10.760806723034,1.2818021774292,0.6641,0.001,HIRES
HIP65469,2022-06-12 09:00:09+00:00,2459742.87949057,-5.32928918590703,1.41234743595123,0.6547,0.001,HIRES
HIP65469,2022-06-14 06:01:01+00:00,2459744.75391942,46.0611396746302,1.25995278358459,0.6911,0.001,HIRES
HIP65469,2022-06-14 09:20:21+00:00,2459744.8930296,42.4581607190569,1.356968998909,0.6935,0.001,HIRES
HIP65469,2022-06-15 07:29:06+00:00,2459745.81560384,14.0361229037277,1.26194334030151,0.6908,0.001,HIRES
HIP65469,2022-06-15 09:34:05+00:00,2459745.90255367,10.1215864106427,1.41390001773834,0.7081,0.001,HIRES
HIP65469,2022-06-17 08:01:47+00:00,2459747.83763737,-32.3111986029915,1.44348418712616,0.6747,0.001,HIRES
HIP65469,2022-06-17 10:08:04+00:00,2459747.92611506,-22.1032949113308,1.36338913440704,0.6906,0.001,HIRES
HIP65469,2022-06-18 07:26:42+00:00,2459748.81341347,-12.7684756485494,1.46031630039215,0.6728,0.001,HIRES
HIP65469,2022-06-18 10:24:01+00:00,2459748.93713163,-0.79175202896202,1.77049112319946,0.6577,0.001,HIRES
HIP65469,2022-06-19 08:22:08+00:00,2459749.85175403,22.1406004846993,1.30901145935059,0.6783,0.001,HIRES
HIP65469,2022-06-19 08:40:00+00:00,2459749.86423013,22.5017491050944,1.37388801574707,0.6776,0.001,HIRES
HIP65469,2022-06-19 10:41:25+00:00,2459749.94909705,18.6746374083408,1.31915283203125,0.6737,0.001,HIRES
HIP65469,2022-07-11 07:00:10+00:00,2459771.79337021,36.2655914266015,1.45100903511047,0.7033,0.001,HIRES
HIP8152,2019-08-14 14:13:22+00:00,2458710.09914068,-4.38122571697624,1.40979421138763,0.1422,0.001,HIRES
HIP8152,2019-08-18 12:53:31+00:00,2458714.04405687,-6.12572340509475,1.26600682735443,0.1338,0.001,HIRES
HIP8152,2019-08-18 13:09:30+00:00,2458714.05504162,,,0.1366,0.001,HIRES
HIP8152,2019-08-19 13:58:50+00:00,2458715.0894985,-6.6800087252058,1.25437831878662,0.1381,0.001,HIRES
HIP8152,2019-08-20 14:09:02+00:00,2458716.09664856,-13.532636114929,1.43614733219147,0.1337,0.001,HIRES
HIP8152,2019-08-24 14:01:35+00:00,2458720.09170792,-8.49997115639559,1.61340284347534,0.1352,0.001,HIRES
HIP8152,2019-08-27 14:20:50+00:00,2458723.10527052,-0.58873543677471,1.49602270126343,0.1347,0.001,HIRES
HIP8152,2019-08-28 13:10:39+00:00,2458724.05659914,6.15466938287815,1.3980633020401,0.1331,0.001,HIRES
HIP8152,2019-09-06 13:17:20+00:00,2458733.06172682,0.72982957552928,1.44101071357727,0.1377,0.001,HIRES
HIP8152,2019-09-11 09:58:34+00:00,2458737.92400155,-6.82428017108407,1.80287933349609,0.1359,0.001,HIRES
HIP8152,2019-09-12 12:41:42+00:00,2458739.0377155,-7.63814022132955,1.42363047599792,0.1352,0.001,HIRES
HIP8152,2019-09-16 11:56:39+00:00,2458743.00609098,1.42389130888809,1.79841601848602,0.1329,0.001,HIRES
HIP8152,2019-09-17 11:36:42+00:00,2458743.99225807,-1.13618033884818,1.68003785610199,0.1329,0.001,HIRES
HIP8152,2019-09-20 12:00:46+00:00,2458747.01097398,3.31886284380042,1.40686166286469,0.1365,0.001,HIRES
HIP8152,2019-10-20 11:04:39+00:00,2458776.97029904,7.32926609629885,1.34410047531128,0.1383,0.001,HIRES
HIP8152,2019-10-31 10:16:06+00:00,2458787.9384112,3.98565622576608,1.32393848896027,0.1375,0.001,HIRES
HIP8152,2019-11-07 08:50:27+00:00,2458794.87820917,-8.14744088542689,1.4508193731308,0.1374,0.001,HIRES
HIP8152,2019-11-08 09:43:42+00:00,2458795.91459958,-5.30252881198074,1.33306300640106,0.1378,0.001,HIRES
HIP8152,2019-11-21 11:12:56+00:00,2458808.97531787,-0.970197777965154,1.70010685920715,0.1505,0.001,HIRES
HIP8152,2019-11-28 08:43:47+00:00,2458815.87324329,-6.27384348857197,1.36844122409821,0.1487,0.001,HIRES
HIP8152,2019-12-02 08:45:03+00:00,2458819.87507047,5.97672327452,1.81403291225433,0.1457,0.001,HIRES
HIP8152,2019-12-10 09:08:52+00:00,2458827.88906111,-1.2601985532292,1.41025686264038,0.1403,0.001,HIRES
HIP8152,2019-12-15 09:37:05+00:00,2458832.90824002,-3.16070100714347,1.82828688621521,0.1415,0.001,HIRES
HIP8152,2019-12-16 07:49:02+00:00,2458833.83242283,-6.66467980168125,1.34238386154175,0.1405,0.001,HIRES
HIP8152,2019-12-27 08:04:45+00:00,2458844.84351603,-5.75403149603653,1.22515642642975,0.1377,0.001,HIRES
HIP8152,2020-01-07 06:29:44+00:00,2458855.77815385,-2.94213753656561,1.54635953903198,0.1432,0.001,HIRES
HIP8152,2020-01-08 06:51:11+00:00,2458856.79323556,0.514462424353724,1.61130046844482,0.1441,0.001,HIRES
HIP8152,2020-01-09 07:20:19+00:00,2458857.81302886,0.480971122907022,1.27949142456055,0.1333,0.001,HIRES
HIP8152,2020-01-21 07:07:49+00:00,2458869.80288633,-4.4312315782434,1.22078883647919,0.1351,0.001,HIRES
HIP8152,2020-01-22 06:59:29+00:00,2458870.79634156,-1.846609114144,1.38915705680847,0.1403,0.001,HIRES
HIP8152,2020-02-05 06:09:54+00:00,2458884.75915728,3.61340612114122,1.26013457775116,0.1425,0.001,HIRES
HIP8152,2020-02-25 05:47:58+00:00,2458904.74362493,9.84417168197569,1.23806023597717,0.1437,0.001,HIRES
HIP8152,2020-02-26 05:09:57+00:00,2458905.71715543,4.06608308815373,1.32210075855255,0.1425,0.001,HIRES
HIP8152,2020-07-05 14:34:55+00:00,2459036.1117918,2.42024704093384,1.32661747932434,0.1335,0.001,HIRES
HIP8152,2020-07-08 14:26:15+00:00,2459039.10644975,-0.667712816288741,1.35085737705231,0.1358,0.001,HIRES
HIP8152,2020-07-09 14:43:13+00:00,2459040.11835566,-2.03149834765458,1.27814781665802,0.1368,0.001,HIRES
HIP8152,2020-07-14 14:19:21+00:00,2459045.10566325,1.36311659317545,1.47461605072021,0.14,0.001,HIRES
HIP8152,2020-08-05 13:54:12+00:00,2459067.08747655,-1.23075948793807,1.3888726234436,0.1366,0.001,HIRES
HIP8152,2020-08-06 12:26:01+00:00,2459068.02795424,2.01407942913798,1.48616421222687,0.1365,0.001,HIRES
HIP8152,2020-08-07 12:29:24+00:00,2459069.02831995,0.0781745401364127,1.40425598621368,0.1401,0.001,HIRES
HIP8152,2020-08-11 14:38:10+00:00,2459073.1171911,-3.88950241589286,1.27684259414673,0.1333,0.001,HIRES
HIP8152,2020-08-16 14:14:53+00:00,2459078.10081037,0.36986801092623,1.28801155090332,0.1349,0.001,HIRES
HIP8152,2020-08-17 14:06:14+00:00,2459079.09548572,0.860985795158905,1.27466630935669,0.1349,0.001,HIRES
HIP8152,2020-08-28 14:35:24+00:00,2459090.11646683,-4.47585730693404,1.32499825954437,0.1327,0.001,HIRES
HIP8152,2020-08-31 14:27:01+00:00,2459093.11044032,-2.65639261201727,1.25720977783203,0.1346,0.001,HIRES
HIP8152,2020-09-07 12:06:50+00:00,2459100.01482059,-0.478697577703393,1.37616586685181,0.1278,0.001,HIRES
HIP8152,2020-09-22 12:13:01+00:00,2459115.01869312,-3.53943635846706,1.2658212184906,0.1341,0.001,HIRES
HIP8152,2020-09-23 12:28:25+00:00,2459116.0291573,-1.27227021750631,1.28108668327332,0.1323,0.001,HIRES
HIP8152,2020-09-24 11:42:00+00:00,2459116.99692208,-1.4432250785095,1.18729364871979,0.1333,0.001,HIRES
HIP8152,2020-09-25 12:20:07+00:00,2459118.02345967,0.0498412331334794,1.19775366783142,0.1348,0.001,HIRES
HIP8152,2020-09-26 12:13:53+00:00,2459119.01888415,-3.05784041925103,1.30838286876678,0.1357,0.001,HIRES
HIP8152,2020-09-28 12:37:45+00:00,2459121.03629213,3.42203902043989,1.21058452129364,0.1353,0.001,HIRES
HIP8152,2020-09-29 13:32:24+00:00,2459122.07386576,2.71161888279891,1.27865660190582,0.1332,0.001,HIRES
HIP8152,2020-09-30 12:57:36+00:00,2459123.04970104,1.60981475031221,1.39547836780548,0.1346,0.001,HIRES
HIP8152,2020-11-08 11:38:36+00:00,2459161.99541476,-5.82114300057832,1.37836956977844,,,HIRES
HIP8152,2020-12-05 08:30:24+00:00,2459188.86506848,-3.29396741992733,1.73496472835541,0.1289,0.001,HIRES
HIP8152,2020-12-06 07:49:49+00:00,2459189.83350227,-2.51920244127359,1.3237464427948,0.1523,0.001,HIRES
HIP8152,2020-12-25 07:18:13+00:00,2459208.8106157,-4.14990667500183,1.32400608062744,0.1442,0.001,HIRES
HIP8152,2021-01-23 06:15:21+00:00,2459237.76713734,0.887397509246739,1.91722321510315,0.1457,0.001,HIRES
HIP8152,2021-02-24 05:13:32+00:00,2459269.71752588,3.66542177872938,1.54035842418671,0.1522,0.001,HIRES
HIP8152,2021-07-10 14:45:44+00:00,2459406.11971197,-5.4439869746529,1.42554116249084,0.1453,0.001,HIRES
HIP8152,2021-07-14 14:27:11+00:00,2459410.10796403,0.491719602584325,1.46295750141144,0.1441,0.001,HIRES
HIP8152,2021-07-16 14:10:12+00:00,2459412.09899205,2.58066486566182,1.65077793598175,0.1185,0.001,HIRES
HIP8152,2021-07-22 14:54:29+00:00,2459418.12711156,-3.69112356575449,1.35284674167633,0.1434,0.001,HIRES
HIP8152,2021-07-25 13:22:05+00:00,2459421.06696591,-4.42399117198764,1.47978818416595,0.1459,0.001,HIRES
HIP8152,2021-08-15 14:58:48+00:00,2459442.13155489,-5.50945931385889,1.28278422355652,0.142,0.001,HIRES
HIP8152,2021-08-20 11:38:48+00:00,2459446.99553152,-2.41316094579355,1.32661843299866,0.1371,0.001,HIRES
HIP8152,2021-08-22 13:32:51+00:00,2459449.07256395,-8.19378162788004,1.33166992664337,0.1411,0.001,HIRES
HIP8152,2021-08-23 13:58:19+00:00,2459450.09025523,-5.96028180498522,1.13658511638641,0.1446,0.001,HIRES
HIP8152,2021-09-13 10:10:37+00:00,2459470.93225177,1.33978042384746,1.44041538238525,0.1413,0.001,HIRES
HIP8152,2021-09-18 09:46:33+00:00,2459475.91768886,0.552568674835733,1.45576870441437,0.1387,0.001,HIRES
HIP8152,2021-09-24 11:10:10+00:00,2459481.97478299,-3.20360651646232,1.29717743396759,0.1384,0.001,HIRES
HIP8152,2021-09-25 11:58:22+00:00,2459483.01031427,0.52994801047365,1.25209593772888,0.1304,0.001,HIRES
HIP8152,2021-09-27 12:54:58+00:00,2459485.04751851,-0.643316129382246,1.20379483699799,0.1426,0.001,HIRES
HIP8152,2021-10-11 09:24:28+00:00,2459498.9016474,1.33991017422744,1.40345728397369,0.1456,0.001,HIRES
HIP8152,2021-10-15 10:19:42+00:00,2459502.94010606,-1.00198324771201,1.48278439044952,0.1447,0.001,HIRES
HIP8152,2021-10-21 09:09:51+00:00,2459508.8917946,6.62074252650105,1.46282398700714,0.144,0.001,HIRES
HIP8152,2021-10-22 10:44:56+00:00,2459509.95738722,8.66647855571685,1.43869626522064,0.1447,0.001,HIRES
HIP8152,2021-10-24 12:00:49+00:00,2459512.01310706,11.4984515361749,1.46426963806152,0.1433,0.001,HIRES
HIP8152,2021-10-26 09:34:13+00:00,2459513.90779487,0.828748737640481,1.36142063140869,0.1433,0.001,HIRES
HIP8152,2021-10-29 09:15:41+00:00,2459516.8953272,-0.661464217510009,1.32314264774323,0.1439,0.001,HIRES
HIP8152,2021-11-23 09:31:33+00:00,2459541.90717512,0.728754508060433,1.38936412334442,0.1516,0.001,HIRES
HIP8152,2021-11-24 08:19:17+00:00,2459542.85665182,0.050091814335417,1.3391580581665,0.1528,0.001,HIRES
HIP8152,2021-11-27 08:29:11+00:00,2459545.86194042,-4.14631469530391,1.36128509044647,0.1527,0.001,HIRES
HIP8152,2021-11-28 10:11:57+00:00,2459546.93363866,-3.55184743138489,1.41584670543671,0.1551,0.001,HIRES
HIP8152,2021-12-25 06:55:54+00:00,2459573.79466545,0.492471978598616,1.26205468177795,0.1478,0.001,HIRES
HIP8152,2021-12-28 07:13:17+00:00,2459576.80669244,-7.76512497022162,1.49288439750671,0.148,0.001,HIRES
HIP8152,2022-01-12 06:27:55+00:00,2459591.7748076,-4.1524713230865,1.34181308746338,0.1436,0.001,HIRES
HIP8152,2022-01-13 06:34:52+00:00,2459592.77795779,-0.0304170265621906,1.30586183071136,0.1452,0.001,HIRES
HIP8152,2022-01-16 06:39:06+00:00,2459595.78090805,-3.58108608266113,1.39770412445068,0.1459,0.001,HIRES
HIP8152,2022-01-19 07:31:52+00:00,2459598.82010728,-10.2824456249085,1.27895820140839,0.1358,0.001,HIRES
HIP8152,2022-02-22 05:18:54+00:00,2459632.72355434,0.267965763953498,1.27847194671631,0.1536,0.001,HIRES
HIP8152,2022-07-08 14:24:40+00:00,2459769.10524561,-0.698100264407344,1.41693723201752,0.1456,0.001,HIRES
HIP8152,2022-07-09 14:55:30+00:00,2459770.12351711,-3.09301133936325,1.8904367685318,0.1474,0.001,HIRES
HIP8152,2022-07-25 14:17:15+00:00,2459786.10064047,0.862173760784614,1.33320415019989,0.1446,0.001,HIRES
HIP86040,2020-08-25 05:32:27+00:00,2459086.73308917,-375.727707672344,6.01645612716675,0.1419,0.001,HIRES
HIP86040,2020-08-25 05:35:23+00:00,2459086.73447811,,,0.1388,0.001,HIRES
HIP86040,2020-09-07 06:34:59+00:00,2459099.7772911,-77.949568680836,4.78126955032349,0.1542,0.001,HIRES
HIP86040,2020-09-22 08:28:08+00:00,2459114.85408108,272.203630514085,5.33154535293579,0.1507,0.001,HIRES
HIP86040,2020-09-26 04:54:14+00:00,2459118.70538786,-322.163317770163,5.07205009460449,0.1525,0.001,HIRES
HIP86040,2020-09-27 04:46:20+00:00,2459119.69965112,-191.622208683579,5.0145583152771,0.1537,0.001,HIRES
HIP86040,2020-09-28 04:52:30+00:00,2459120.70383415,-40.7493919811531,4.73346900939941,0.1508,0.001,HIRES
HIP86040,2020-09-29 07:28:17+00:00,2459121.812144,159.062025003024,4.65927696228027,0.1555,0.001,HIRES
HIP86040,2020-09-30 06:15:31+00:00,2459122.76173478,,,0.154,0.001,HIRES
HIP86040,2020-10-01 07:04:14+00:00,2459123.79536126,394.287693808298,5.10232973098755,0.1546,0.001,HIRES
HIP86040,2020-10-29 04:57:51+00:00,2459151.70687814,46.6447972739219,5.22648191452026,0.1517,0.001,HIRES
HIP86040,2020-10-31 05:14:36+00:00,2459153.71815066,346.864204577758,4.76392555236816,0.1514,0.001,HIRES
HIP86040,2021-02-23 15:25:17+00:00,2459269.14381778,263.141601527001,6.05549716949463,0.1698,0.001,HIRES
HIP86040,2021-02-26 13:47:39+00:00,2459272.07630462,-313.662075228407,6.35084676742554,0.1653,0.001,HIRES
HIP86040,2021-05-24 10:07:47+00:00,2459358.92605495,276.802826190453,6.0229549407959,0.1625,0.001,HIRES
HIP86040,2021-05-27 14:53:58+00:00,2459362.12494588,46.2898549980996,5.64660596847534,0.1644,0.001,HIRES
HIP86040,2021-06-01 10:11:37+00:00,2459366.92892131,-3.14194184697123,5.06731510162354,0.1624,0.001,HIRES
HIP86040,2021-06-13 10:05:23+00:00,2459378.92444595,243.176876291419,5.25201797485352,0.1581,0.001,HIRES
HIP86040,2021-06-19 10:12:23+00:00,2459384.92931631,-354.515767988625,5.79184150695801,0.1608,0.001,HIRES
HIP86040,2021-06-20 10:01:23+00:00,2459385.92156657,-240.466719431859,5.36734390258789,0.1605,0.001,HIRES
HIP86040,2021-06-22 09:46:49+00:00,2459387.91160894,59.3667757958781,5.84944248199463,0.1604,0.001,HIRES
HIP86040,2021-06-24 09:26:30+00:00,2459389.89740055,312.95649589393,5.63446712493896,0.1593,0.001,HIRES
HIP86040,2021-06-30 09:58:33+00:00,2459395.91957388,-266.397917885168,5.10935544967651,0.1598,0.001,HIRES
HIP86040,2021-07-04 09:23:31+00:00,2459399.89517123,317.428980300313,5.18784093856812,0.1598,0.001,HIRES
HIP86040,2021-07-09 12:08:55+00:00,2459405.00990326,-350.917979172642,5.65234613418579,0.1613,0.001,HIRES
HIP86040,2021-07-10 11:56:12+00:00,2459406.0010859,-281.98797177537,5.45265579223633,0.162,0.001,HIRES
HIP86040,2021-07-12 07:27:36+00:00,2459407.81541105,-43.1273655962946,5.06546401977539,0.0,0.001,HIRES
HIP86040,2021-07-14 12:02:00+00:00,2459410.00547728,280.307802049823,5.30850410461426,0.1619,0.001,HIRES
HIP86040,2021-07-16 07:23:59+00:00,2459411.8135121,390.10980080718,5.31323575973511,0.1618,0.001,HIRES
HIP86040,2021-07-19 12:31:44+00:00,2459415.02613936,-321.631210010675,5.37842607498169,0.164,0.001,HIRES
HIP86040,2021-07-21 06:48:47+00:00,2459416.78962211,-168.474397188753,5.94798374176025,0.1599,0.001,HIRES
HIP86040,2021-07-22 07:25:01+00:00,2459417.8148018,0.707408688915994,4.90995311737061,0.1603,0.001,HIRES
HIP86040,2021-08-17 08:54:52+00:00,2459443.87396892,148.926839194442,5.14671945571899,0.1594,0.001,HIRES
HIP86040,2021-08-18 08:58:56+00:00,2459444.87676529,-187.633792852089,4.6088604927063,0.1572,0.001,HIRES
HIP86040,2021-08-19 10:42:59+00:00,2459445.94945351,-350.097268888845,4.74490070343018,0.1565,0.001,HIRES
HIP86040,2021-08-22 09:43:48+00:00,2459448.9080721,-60.547799882295,4.85954809188843,0.1591,0.001,HIRES
HIP86040,2021-08-23 08:22:38+00:00,2459449.85139058,109.954487800396,4.92964553833008,0.159,0.001,HIRES
HIP86040,2021-08-24 08:24:19+00:00,2459450.85271542,227.029525517093,4.2416296005249,0.1593,0.001,HIRES
HIP86040,2021-08-25 09:05:34+00:00,2459451.88120288,357.110990818908,4.61101150512695,0.1574,0.001,HIRES
HIP86040,2021-08-26 08:13:02+00:00,2459452.84465786,387.537863667467,4.87541341781616,0.1549,0.001,HIRES
HIP86040,2021-08-30 05:40:06+00:00,2459456.73827923,-334.79429539457,4.5048394203186,0.1567,0.001,HIRES
HIP86040,2022-05-13 10:37:03+00:00,2459712.94641357,-355.766257996381,6.05161094665527,0.1604,0.001,HIRES
HIP97166,2020-05-09 11:26:19.970000+00:00,2458978.98651406,-49.5535928222975,3.43228530883789,0.20236477327,0.002,APF
HIP97166,2020-05-10 09:28:45.710000+00:00,2458979.90506606,-54.4015358858304,3.82422518730164,0.200567053188,0.002,APF
HIP97166,2020-05-11 07:57:49.250000+00:00,2458980.84147805,-57.8638407070113,3.95654153823853,0.21238636605,0.002,APF
HIP97166,2020-05-11 08:28:33.400000+00:00,2458980.86313305,-62.0022592652328,3.73697185516357,0.236361662187,0.002,APF
HIP97166,2020-05-26 14:44:51+00:00,2458996.11441031,,,0.1364,0.001,HIRES
HIP97166,2020-05-27 06:36:48.590000+00:00,2458996.78550093,-52.2514383319825,3.48427128791809,0.27750956274,0.002,APF
HIP97166,2020-05-27 07:07:32.810000+00:00,2458996.80706393,-44.7068007884354,3.62626576423645,0.245757811718,0.002,APF
HIP97166,2020-05-30 12:45:08+00:00,2459000.03434855,-3.4688492921598,1.02644240856171,0.1847,0.001,HIRES
HIP97166,2020-06-03 13:14:55+00:00,2459004.0526833,-3.98383739044781,1.51769649982452,0.1787,0.001,HIRES
HIP97166,2020-06-07 11:23:35+00:00,2459007.97549021,-2.0036263925401,1.35650455951691,0.1732,0.001,HIRES
HIP97166,2020-06-07 12:21:02+00:00,2459008.01537453,-2.26223720993122,1.46685385704041,0.1722,0.001,HIRES
HIP97166,2020-06-07 13:31:11+00:00,2459008.06422892,-0.764564218585845,1.54455256462097,0.1676,0.001,HIRES
HIP97166,2020-06-11 13:21:42+00:00,2459012.06044419,-10.5601370408125,0.877996802330017,0.1649,0.001,HIRES
HIP97166,2020-06-18 12:35:03+00:00,2459019.02902183,6.64953714369419,1.17473387718201,0.1808,0.001,HIRES
HIP97166,2020-06-20 09:47:16.850000+00:00,2459020.91833673,-49.8007016956281,3.49554109573364,0.227079868086,0.002,APF
HIP97166,2020-06-20 10:18:01.130000+00:00,2459020.93939073,-57.7714122311514,3.4430046081543,0.174218553195,0.002,APF
HIP97166,2020-06-21 07:10:07.550000+00:00,2459021.80871773,-61.0694432087585,4.17054557800293,0.299428549536,0.002,APF
HIP97166,2020-06-21 07:40:51.730000+00:00,2459021.82887973,-59.7997331882054,3.8197329044342,0.208438493199,0.002,APF
HIP97166,2020-06-22 07:26:16.480000+00:00,2459022.82009572,-56.5461822097963,3.2580418586731,0.314567271866,0.002,APF
HIP97166,2020-06-22 07:57:00.660000+00:00,2459022.84208672,-52.2494618890108,3.23024034500122,0.197659946399,0.002,APF
HIP97166,2020-06-23 07:27:36.210000+00:00,2459023.82110271,-58.8631453887902,3.4573335647583,0.208995699287,0.002,APF
HIP97166,2020-06-23 07:58:20.820000+00:00,2459023.84256171,-66.5222959562688,3.26127195358276,0.216895570486,0.002,APF
HIP97166,2020-06-24 07:07:13.390000+00:00,2459024.8073537,-51.1516847378398,3.10838389396667,0.215421904737,0.002,APF
HIP97166,2020-06-24 07:37:57.600000+00:00,2459024.8289517,-57.1194968249185,3.04389357566833,0.212579600023,0.002,APF
HIP97166,2020-06-24 10:31:20+00:00,2459024.94244804,-7.63513253447979,0.832634925842285,0.1805,0.001,HIRES
HIP97166,2020-06-26 08:04:17.940000+00:00,2459026.84718369,-42.5649517152139,4.11339712142944,0.190697018714,0.002,APF
HIP97166,2020-06-26 08:35:02.220000+00:00,2459026.86806369,-52.5830033241348,3.817715883255,0.215931840046,0.002,APF
HIP97166,2020-06-27 07:06:00.060000+00:00,2459027.80260068,-47.5884858727566,5.26662826538086,0.225245573045,0.002,APF
HIP97166,2020-06-27 08:26:34.690000+00:00,2459027.86147868,-50.6882314939453,3.82227444648743,0.196413988377,0.002,APF
HIP97166,2020-06-27 08:57:18.960000+00:00,2459027.88406068,-38.13850323393,3.56495571136475,0.197554659927,0.002,APF
HIP97166,2020-06-27 11:44:14+00:00,2459027.99139969,,,0.1817,0.001,HIRES
HIP97166,2020-06-27 12:05:57+00:00,2459028.00568288,0.488040945577845,1.0179842710495,0.1806,0.001,HIRES
HIP97166,2020-06-28 07:15:15.290000+00:00,2459028.81208267,-52.1976110275284,4.28603601455688,0.196216796021,0.002,APF
HIP97166,2020-06-28 07:44:51.470000+00:00,2459028.83123767,-61.0860001920347,4.7890887260437,0.187335043647,0.002,APF
HIP97166,2020-06-28 09:59:21+00:00,2459028.91826418,6.48327342142059,1.14494466781616,0.1875,0.001,HIRES
HIP97166,2020-06-29 07:05:50.390000+00:00,2459029.80564866,-36.0494504221725,3.67524147033691,0.201035875582,0.002,APF
HIP97166,2020-06-29 07:36:34.590000+00:00,2459029.82725766,-51.7758903228567,3.45456051826477,0.200501884548,0.002,APF
HIP97166,2020-06-29 12:44:44+00:00,2459030.0350615,-0.162759463040053,0.82552707195282,0.1836,0.001,HIRES
HIP97166,2020-06-30 08:08:24.760000+00:00,2459030.84962165,-38.3944510500426,3.42340326309204,0.199005009019,0.002,APF
HIP97166,2020-06-30 08:39:08.990000+00:00,2459030.87091865,-52.978357570544,3.16813015937805,0.11461309978,0.002,APF
HIP97166,2020-06-30 13:07:01+00:00,2459031.05092067,-1.70975956319312,0.857984662055969,0.1873,0.001,HIRES
HIP97166,2020-07-01 07:48:27.970000+00:00,2459031.83573564,-52.6084879496408,3.09081864356995,0.23334727765,0.002,APF
HIP97166,2020-07-01 08:19:12.130000+00:00,2459031.85718264,-55.9269990761137,3.28019881248474,0.216624562195,0.002,APF
HIP97166,2020-07-01 09:26:49+00:00,2459031.89815567,-8.57949547330907,0.854947865009308,0.1951,0.001,HIRES
HIP97166,2020-07-02 08:33:00.950000+00:00,2459032.86660664,-46.2762783359268,3.16227412223816,0.271501849904,0.002,APF
HIP97166,2020-07-02 09:03:45.130000+00:00,2459032.88813464,-57.8028570277982,3.21277594566345,0.213429652811,0.002,APF
HIP97166,2020-07-03 07:32:09.480000+00:00,2459033.82420163,-56.4160663103926,2.90867900848389,0.257645842142,0.002,APF
HIP97166,2020-07-03 08:02:53.690000+00:00,2459033.84564863,-55.4606341769553,3.06109952926636,0.205065949479,0.002,APF
HIP97166,2020-07-04 06:22:19.980000+00:00,2459034.77597462,-53.8395430398803,2.83198928833008,0.199417869901,0.002,APF
HIP97166,2020-07-04 06:53:04.270000+00:00,2459034.79720162,-58.6205786255817,2.97669887542725,0.192707855725,0.002,APF
HIP97166,2020-07-04 09:32:06+00:00,2459034.90073346,-3.50604796375123,0.810251712799072,0.1852,0.001,HIRES
HIP97166,2020-07-05 06:17:22.280000+00:00,2459035.77259861,-42.0093912154036,2.99524593353271,0.248105714407,0.002,APF
HIP97166,2020-07-05 06:48:06.530000+00:00,2459035.79396461,-48.1171513255028,2.98503279685974,0.211091377349,0.002,APF
HIP97166,2020-07-05 13:16:00+00:00,2459036.05708183,-1.42339911793877,0.83458936214447,0.1773,0.001,HIRES
HIP97166,2020-07-06 06:18:08.710000+00:00,2459036.7734006,-47.5642885174941,3.18355512619019,0.227407692531,0.002,APF
HIP97166,2020-07-06 06:48:53.060000+00:00,2459036.7944656,-39.5599882177448,3.37831449508667,0.217021651367,0.002,APF
HIP97166,2020-07-06 09:36:43+00:00,2459036.90361172,2.46487276626693,0.845791459083557,0.1839,0.001,HIRES
HIP97166,2020-07-08 09:37:41.070000+00:00,2459038.91170959,-41.8323603294664,2.84937429428101,0.209368599207,0.002,APF
HIP97166,2020-07-08 10:08:25.380000+00:00,2459038.93305259,-44.5458958626183,2.93609714508057,0.213326362835,0.002,APF
HIP97166,2020-07-08 13:18:02+00:00,2459039.05829715,2.34264025948343,0.840742409229279,0.1875,0.001,HIRES
HIP97166,2020-07-09 13:32:32+00:00,2459040.06847513,0.709129081033454,0.937782824039459,0.1861,0.001,HIRES
HIP97166,2020-07-10 09:28:54+00:00,2459040.90042144,1.54450030499276,0.955306351184845,0.1821,0.001,HIRES
HIP97166,2020-07-11 06:15:40.370000+00:00,2459041.76985656,-60.4740248010348,3.9272563457489,0.194999964964,0.002,APF
HIP97166,2020-07-11 06:46:24.730000+00:00,2459041.79301656,-49.5558764663989,3.37938141822815,0.226394619114,0.002,APF
HIP97166,2020-07-11 09:31:27+00:00,2459041.90132862,-7.89188261581344,0.876821219921112,0.1747,0.001,HIRES
HIP97166,2020-07-12 06:47:23.040000+00:00,2459042.79408655,-62.9970987323302,3.55164074897766,0.163121881456,0.002,APF
HIP97166,2020-07-12 07:18:07.250000+00:00,2459042.81490855,-57.5043197030292,3.12724757194519,0.190938603495,0.002,APF
HIP97166,2020-07-12 13:21:51+00:00,2459043.06025956,-11.1562435648317,0.833104133605957,0.1776,0.001,HIRES
HIP97166,2020-07-13 06:19:30.080000+00:00,2459043.77419555,-60.0415677195177,3.30395936965942,0.177840459746,0.002,APF
HIP97166,2020-07-13 06:50:14.380000+00:00,2459043.79539955,-49.3829085933536,3.24840593338013,0.227291059824,0.002,APF
HIP97166,2020-07-14 07:14:14.220000+00:00,2459044.81211754,-60.7844092079106,3.13481569290161,0.242068051976,0.002,APF
HIP97166,2020-07-14 07:44:58.510000+00:00,2459044.83359954,-61.6785779663597,3.05434155464172,0.222794991978,0.002,APF
HIP97166,2020-07-14 12:58:19+00:00,2459045.04568657,-7.41768529587223,0.906761944293976,0.1832,0.001,HIRES
HIP97166,2020-07-15 09:01:11.660000+00:00,2459045.88640653,-40.6987371790479,3.05816268920898,0.276107501058,0.002,APF
HIP97166,2020-07-15 09:31:55.820000+00:00,2459045.90785353,-50.2563752648941,3.13019227981567,0.198132844203,0.002,APF
HIP97166,2020-07-18 08:50:14.420000+00:00,2459048.8788535,-33.1053686489936,2.85972499847412,0.21038353118,0.002,APF
HIP97166,2020-07-18 09:20:58.680000+00:00,2459048.9001735,-40.1017514037108,3.17576217651367,0.206849650043,0.002,APF
HIP97166,2020-07-19 05:49:21.410000+00:00,2459049.7535915,-36.5700385515153,3.00603437423706,0.229078589061,0.002,APF
HIP97166,2020-07-19 06:20:05.630000+00:00,2459049.7740315,-43.6668848718013,3.23028016090393,0.201875274132,0.002,APF
HIP97166,2020-07-20 08:39:30.120000+00:00,2459050.87156249,-40.8018685005111,3.1165943145752,0.196891126679,0.002,APF
HIP97166,2020-07-20 09:10:14.390000+00:00,2459050.89276649,-46.4168389288562,3.29855036735535,0.154538247211,0.002,APF
HIP97166,2020-07-21 07:40:51.100000+00:00,2459051.83032948,-54.6646264676739,3.21531009674072,0.211435351147,0.002,APF
HIP97166,2020-07-21 08:11:35.380000+00:00,2459051.85148748,-39.6977728169319,3.66563630104065,0.18457076512,0.002,APF
HIP97166,2020-07-22 07:03:46.540000+00:00,2459052.80504547,-50.9815103469513,3.57004737854004,0.236364565086,0.002,APF
HIP97166,2020-07-22 07:34:30.760000+00:00,2459052.82658547,-52.6482882999061,3.40079355239868,0.237936559071,0.002,APF
HIP97166,2020-07-23 08:01:27.180000+00:00,2459053.84504146,-52.5713044647687,2.96952056884766,0.212927850397,0.002,APF
HIP97166,2020-07-23 08:32:11.350000+00:00,2459053.86623446,-62.8693950546989,3.30325055122375,0.190324182036,0.002,APF
HIP97166,2020-07-24 05:38:21+00:00,2459054.74556745,-47.3016535624594,3.7900607585907,0.299566302704,0.002,APF
HIP97166,2020-07-24 06:09:05.420000+00:00,2459054.76730345,-62.154124960242,3.39227867126465,0.238139420696,0.002,APF
HIP97166,2020-07-25 07:01:01.420000+00:00,2459055.80302845,-49.699463222945,3.27193832397461,0.204851382754,0.002,APF
HIP97166,2020-07-25 07:31:45.620000+00:00,2459055.82452145,-63.6186041276214,3.46952748298645,0.288983337684,0.002,APF
HIP97166,2020-07-26 07:37:12.980000+00:00,2459056.82793144,-52.2561584693029,3.71823501586914,0.159933329637,0.002,APF
HIP97166,2020-07-26 08:07:57.110000+00:00,2459056.85006144,-55.7346073126648,3.57036757469177,0.198534692962,0.002,APF
HIP97166,2020-07-27 08:53:54.660000+00:00,2459057.88146943,-44.9866644094619,3.59992647171021,0.228697973001,0.002,APF
HIP97166,2020-07-27 09:24:38.760000+00:00,2459057.90319443,-46.6042394374467,3.86549258232117,0.178661281586,0.002,APF
HIP97166,2020-07-28 06:48:09.210000+00:00,2459058.79457642,-60.688121364884,3.40210437774658,0.19052227552,0.002,APF
HIP97166,2020-07-28 07:18:53.330000+00:00,2459058.81575742,-58.7162715183904,3.49410438537598,0.189186508479,0.002,APF
HIP97166,2020-07-29 07:23:56.120000+00:00,2459059.81948041,-62.1668773142286,3.14257717132568,0.208520511083,0.002,APF
HIP97166,2020-07-29 07:54:40.280000+00:00,2459059.84047541,-52.5283749640575,3.48145771026611,0.191446574633,0.002,APF
HIP97166,2020-07-30 05:22:32.270000+00:00,2459060.7349834,-44.3607846635689,3.34677815437317,0.221650791628,0.002,APF
HIP97166,2020-07-30 05:53:16.490000+00:00,2459060.7565694,-48.5353728903908,3.29948210716248,0.185457225566,0.002,APF
HIP97166,2020-07-31 08:47:44.610000+00:00,2459061.87711139,-59.853032740708,3.08087301254272,0.232234546562,0.002,APF
HIP97166,2020-07-31 09:18:28.820000+00:00,2459061.89906739,-48.4954875474869,3.25509595870972,0.199226476557,0.002,APF
HIP97166,2020-08-01 05:19:23.660000+00:00,2459062.73254439,-54.2034659793298,3.12868642807007,0.21935215999,0.002,APF
HIP97166,2020-08-01 05:50:07.770000+00:00,2459062.75421139,-58.28588071323,3.34665846824646,0.219665450537,0.002,APF
HIP97166,2020-08-02 06:06:17.710000+00:00,2459063.76500538,-55.8771314308848,4.67648410797119,0.217668608002,0.002,APF
HIP97166,2020-08-02 06:37:01.970000+00:00,2459063.78686938,-52.3707916636132,3.89938569068909,0.205369673439,0.002,APF
HIP97166,2020-08-02 12:03:59+00:00,2459064.00735985,-4.2535220480933,0.973361670970917,0.186,0.001,HIRES
HIP97166,2020-08-03 04:50:40.610000+00:00,2459064.71281337,-55.8685910159801,3.37932825088501,0.203335863626,0.002,APF
HIP97166,2020-08-03 05:21:24.780000+00:00,2459064.73370437,-53.2099696706056,3.33104562759399,0.228065110992,0.002,APF
HIP97166,2020-08-05 06:07:49.960000+00:00,2459066.76667135,-56.6971748993167,4.73372459411621,0.243438368316,0.002,APF
HIP97166,2020-08-05 06:38:34.160000+00:00,2459066.78760935,-50.7342830982403,4.42762899398804,0.207461572211,0.002,APF
HIP97166,2020-08-07 05:31:26.560000+00:00,2459068.74145534,-58.0272348396897,3.66537809371948,0.187541193695,0.002,APF
HIP97166,2020-08-07 06:02:10.680000+00:00,2459068.76283234,-44.0944326777441,3.45832991600037,0.211381960781,0.002,APF
HIP97166,2020-08-07 11:04:13+00:00,2459068.96666777,4.17942183466951,1.01042461395264,0.1885,0.001,HIRES
HIP97166,2020-08-08 05:10:04.030000+00:00,2459069.72672833,-57.8553482047369,3.54169464111328,0.188055431653,0.002,APF
HIP97166,2020-08-08 05:40:48.130000+00:00,2459069.74765533,-42.3872227919877,3.33273458480835,0.186261498183,0.002,APF
HIP97166,2020-08-09 05:06:02.920000+00:00,2459070.72369232,-44.5174981003601,3.42209196090698,0.242147122475,0.002,APF
HIP97166,2020-08-09 05:36:47.020000+00:00,2459070.74488532,-36.2820088668691,3.45414209365845,0.183090523539,0.002,APF
HIP97166,2020-08-10 04:23:55.620000+00:00,2459071.69470631,-48.6965309393505,3.58317351341248,0.193169726961,0.002,APF
HIP97166,2020-08-10 04:54:39.770000+00:00,2459071.71560931,-43.3149543580898,4.12675333023071,0.195877594603,0.002,APF
HIP97166,2020-08-10 13:18:24+00:00,2459072.05993349,-2.55785052266526,0.96000474691391,0.1839,0.001,HIRES
HIP97166,2020-08-11 04:15:34.290000+00:00,2459072.6880363,-59.7651129759092,3.77175903320312,0.194444787249,0.002,APF
HIP97166,2020-08-11 04:46:18.470000+00:00,2459072.7103973,-63.3715934172204,3.06411957740784,0.211243461899,0.002,APF
HIP97166,2020-08-11 12:34:11+00:00,2459073.02855227,-6.34729882642589,0.946099996566772,0.1815,0.001,HIRES
HIP97166,2020-08-12 04:11:22.780000+00:00,2459073.68545129,-63.5549322999527,3.05416417121887,0.180524222837,0.002,APF
HIP97166,2020-08-12 04:42:06.930000+00:00,2459073.70710629,-61.8727150155842,2.86314821243286,0.260212893166,0.002,APF
HIP97166,2020-08-13 04:09:35.440000+00:00,2459074.68499629,-59.0353053120936,3.39124393463135,0.231913115813,0.002,APF
HIP97166,2020-08-13 04:40:19.730000+00:00,2459074.70562129,-66.4908226252009,3.38750767707825,0.23961627176,0.002,APF
HIP97166,2020-08-14 06:57:45.760000+00:00,2459075.80369828,-61.7692761989579,3.77302241325378,0.133636478387,0.002,APF
HIP97166,2020-08-14 07:28:26.670000+00:00,2459075.82158028,-66.2212020130942,3.98972296714783,0.20575340822,0.002,APF
HIP97166,2020-08-15 05:06:55.310000+00:00,2459076.72479227,-54.3935494814893,3.28690719604492,0.182577600111,0.002,APF
HIP97166,2020-08-15 05:37:39.670000+00:00,2459076.74612427,-50.1903078131513,3.36060261726379,0.225594977838,0.002,APF
HIP97166,2020-08-17 13:15:48+00:00,2459079.05748827,0.165344954182024,1.09695315361023,0.1848,0.001,HIRES
HIP97166,2020-08-28 12:22:47+00:00,2459090.02144885,2.75321975891646,0.91688859462738,0.1929,0.001,HIRES
HIP97166,2020-08-31 12:13:42+00:00,2459093.01461804,-9.82287316906249,0.895704567432404,0.1806,0.001,HIRES
HIP97166,2020-09-05 10:35:36+00:00,2459097.94764879,-1.61285987906587,0.843779802322388,0.1809,0.001,HIRES
HIP97166,2020-09-07 07:21:56+00:00,2459099.8128794,-1.06486403303298,1.244788646698,0.1831,0.001,HIRES
HIP97166,2020-09-09 12:30:22+00:00,2459102.02733965,6.58174723521579,0.920973598957062,0.1784,0.001,HIRES
HIP97166,2020-09-22 10:51:17+00:00,2459114.95850276,-6.62954146341734,0.878406047821045,0.1879,0.001,HIRES
HIP97166,2020-09-25 11:03:56+00:00,2459117.96659202,2.70951188885248,0.773892760276794,0.1895,0.001,HIRES
HIP97166,2020-09-26 11:06:37+00:00,2459118.96862067,8.10428905639209,1.03617680072784,0.1734,0.001,HIRES
HIP97166,2020-09-28 10:32:48+00:00,2459120.94619492,7.43722609995978,0.889524281024933,0.1926,0.001,HIRES
HIP97166,2020-09-29 10:56:40+00:00,2459121.96215907,8.16382701665937,0.78693813085556,0.1845,0.001,HIRES
HIP97166,2020-09-30 10:19:21+00:00,2459122.93571342,0.925772595959176,0.894304752349854,0.1975,0.001,HIRES
HIP97166,2020-10-01 09:37:43+00:00,2459123.90759052,-4.16656439428405,0.843326985836029,0.1894,0.001,HIRES
HIP97166,2020-10-13 04:16:58.310000+00:00,2459135.68294977,-55.7261291312799,6.03243398666382,0.168085785113,0.002,APF
HIP97166,2020-10-22 03:32:41.440000+00:00,2459144.65988069,-54.449029309778,3.53436064720154,0.187782430724,0.002,APF
HIP97166,2020-10-22 04:03:25.620000+00:00,2459144.67831869,-67.7878528604287,3.83365917205811,0.167694081796,0.002,APF
HIP97166,2020-10-29 06:25:16+00:00,2459151.77398895,1.7796652380849,1.14904940128326,0.1854,0.001,HIRES
HIP97166,2020-11-02 03:06:02.570000+00:00,2459155.6413796,-48.4465607337634,3.56925821304321,0.256361006135,0.002,APF
HIP97166,2020-11-02 03:36:46.690000+00:00,2459155.6613796,-57.0142651473943,3.95613765716553,0.230962410286,0.002,APF
HIP97166,2020-11-04 09:21:48.830000+00:00,2459157.90216258,-61.5192463538046,3.83388614654541,0.212766370757,0.002,APF
HIP97166,2020-11-04 09:52:32.980000+00:00,2459157.92380658,-46.3637212180365,4.04780340194702,0.200282764894,0.002,APF
HIP97166,2020-11-15 11:52:33.480000+00:00,2459169.00651649,-48.1601725901917,3.96410870552063,0.233805423891,0.002,APF
HIP97166,2020-11-15 12:23:17.650000+00:00,2459169.02338049,-62.0382919919876,5.2005410194397,0.128528590825,0.002,APF
HIP97166,2020-11-16 12:15:15.730000+00:00,2459170.02300948,-38.3866663117951,5.52274513244629,0.34626513646,0.002,APF
HIP97166,2020-11-16 12:45:59.850000+00:00,2459170.04491848,-48.7421416643801,4.74270725250244,0.224980240372,0.002,APF
HIP97166,2020-12-04 05:58:19+00:00,2459187.75591233,-9.4482636737846,1.30274784564972,0.2028,0.001,HIRES
HIP97166,2020-12-05 07:40:46+00:00,2459188.8271426,-8.35115408240155,1.70408546924591,0.1888,0.001,HIRES
HIP97166,2020-12-21 10:53:26.680000+00:00,2459204.96598819,-40.4316252896237,4.5850191116333,0.17186313931,0.002,APF
HIP97166,2020-12-25 04:42:25+00:00,2459208.70206344,-9.8177034152738,1.36531698703766,0.1846,0.001,HIRES
HIP97166,2021-01-09 12:58:04.270000+00:00,2459224.05207403,-55.0194509896438,7.94457864761353,0.25598880267,0.002,APF
HIP97166,2021-01-15 11:02:31.390000+00:00,2459229.97195998,-44.5731895972256,5.45502519607544,0.156392494415,0.002,APF
HIP97166,2021-01-21 08:10:26.660000+00:00,2459235.85275593,-25.7248517469217,5.27196168899536,0.301882142915,0.002,APF
HIP97166,2021-02-17 13:26:52.090000+00:00,2459263.07097169,-48.1436945733941,4.3168740272522,0.182026339637,0.002,APF
HIP97166,2021-02-24 13:34:05.530000+00:00,2459270.07481563,-42.2880282544273,5.1870379447937,0.296326064001,0.002,APF
HIP97166,2021-02-26 07:53:38.800000+00:00,2459271.84008262,-57.4085452680296,4.79642391204834,0.240057001017,0.002,APF
HIP97166,2021-04-09 15:01:15+00:00,2459314.12765895,-1.40495976887548,1.51727640628815,0.1922,0.001,HIRES
HIP97166,2021-04-11 10:50:24.290000+00:00,2459315.96144722,-35.9841778231206,3.39441561698914,0.182935791329,0.002,APF
HIP97166,2021-04-28 08:56:33.300000+00:00,2459332.88264706,-57.2375140699813,4.18319606781006,0.251531371112,0.002,APF
HIP97166,2021-05-07 11:34:35.650000+00:00,2459341.99016097,-34.807317985106,5.98553228378296,0.294490483568,0.002,APF
HIP97166,2021-05-21 12:27:04+00:00,2459356.02187696,-2.89507216741605,1.16993844509125,0.19,0.001,HIRES
HIP97166,2021-06-11 14:14:33+00:00,2459377.09739497,3.86239684908151,1.00788688659668,0.2117,0.001,HIRES
HIP97166,2021-06-23 13:10:25+00:00,2459389.05263859,4.65171073873154,0.92032378911972,0.204,0.001,HIRES
HIP97166,2021-07-03 09:50:02.040000+00:00,2459398.92027243,-34.3851266789162,3.11285591125488,0.243600466908,0.002,APF
HIP97166,2021-07-16 08:54:30.100000+00:00,2459411.88184431,-41.0474690756116,3.07319402694702,0.220503462071,0.002,APF
HIP97166,2021-07-17 10:00:03.570000+00:00,2459412.9273253,-60.8574982139941,3.29736280441284,0.205811695276,0.002,APF
HIP97166,2021-07-20 09:37:20.290000+00:00,2459415.91160127,-48.7879693404197,3.27933096885681,0.208148399044,0.002,APF
HIP97166,2021-07-23 08:41:11.330000+00:00,2459418.87234924,-57.6050590261366,3.31927442550659,0.266567006983,0.002,APF
HIP97166,2021-07-24 09:26:17.120000+00:00,2459419.90344423,-49.2657820143474,3.37611722946167,0.325171209696,0.002,APF
HIP97166,2021-07-27 10:07:46+00:00,2459422.92667077,-4.42998818364764,0.907285153865814,0.202,0.001,HIRES
HIP97166,2021-07-29 09:41:20.780000+00:00,2459424.91608218,-54.064243680585,3.83322644233704,0.209758969168,0.002,APF
HIP97166,2021-07-30 09:39:33.480000+00:00,2459425.91283717,-59.7026437982483,3.30550146102905,0.218148275984,0.002,APF
HIP97166,2021-07-31 11:02:06.270000+00:00,2459426.97018316,-43.7457353351583,4.04332828521729,0.209748695541,0.002,APF
HIP97166,2021-08-01 08:36:08.590000+00:00,2459427.86933215,-46.3248025768757,3.23359417915344,0.223717089509,0.002,APF
HIP97166,2021-08-04 10:09:22.460000+00:00,2459430.93446012,-41.7265502405776,3.44076299667358,0.237959165051,0.002,APF
HIP97166,2021-08-10 10:30:14.760000+00:00,2459436.94878906,-53.4010557896966,3.21624326705933,0.266150260109,0.002,APF
HIP97166,2021-08-13 09:17:17.400000+00:00,2459439.89823303,-51.2466632718399,4.33017587661743,0.337570942722,0.002,APF
HIP97166,2021-08-24 11:43:54+00:00,2459450.99512601,7.1097432115991,1.0886218547821,0.2119,0.001,HIRES
HIP97166,2021-08-31 11:01:13.020000+00:00,2459457.97078986,-38.9245791708406,3.66953611373901,0.259805270913,0.002,APF
HIP97166,2021-09-02 11:27:04.850000+00:00,2459459.98485484,-38.3555567805993,4.41943264007568,0.161099838053,0.002,APF
HIP97166,2021-09-06 10:51:19.550000+00:00,2459463.9643378,-51.3858859778752,3.47459006309509,0.226561450855,0.002,APF
HIP97166,2021-09-07 07:55:23.480000+00:00,2459464.84154079,-58.285854928487,3.70859861373901,0.24268270602,0.002,APF
HIP97166,2021-09-07 07:55:23.480000+00:00,2459464.84154079,-58.285854928487,3.70859861373901,0.24268270602,0.002,APF
HIP97166,2021-09-09 07:52:27.290000+00:00,2459466.83953978,-63.3005992973509,3.27548217773438,0.216259233912,0.002,APF
HIP97166,2021-09-11 08:10:25.870000+00:00,2459468.85121876,-49.19624813799,4.12474346160889,0.296364370709,0.002,APF
HIP97166,2021-09-12 07:33:18.510000+00:00,2459469.82650175,-45.2149709762847,3.51666069030762,0.228873438114,0.002,APF
HIP97166,2021-09-21 09:47:51+00:00,2459478.91419728,0.243533874629237,0.874658226966858,0.2001,0.001,HIRES
HIP97166,2021-10-13 10:57:32.360000+00:00,2459500.96839745,-43.6198872901927,4.10100984573364,0.297675303443,0.002,APF
HIP97166,2021-10-14 10:10:11.980000+00:00,2459501.93604644,-47.2918054799749,4.57397365570068,0.278187474425,0.002,APF
HIP97166,2021-10-22 09:49:21+00:00,2459509.91613922,7.16564968822437,1.04522120952606,0.2068,0.001,HIRES
HIP97166,2021-10-30 09:02:44.770000+00:00,2459517.88926729,-65.9549246659133,4.48947954177856,0.206291130287,0.002,APF
HIP97166,2021-10-31 12:24:04.400000+00:00,2459519.02959728,-52.2048060948069,4.31954050064087,0.170811154084,0.002,APF
HIP97166,2021-11-12 06:32:30.030000+00:00,2459530.78512517,-41.8289600951613,3.91894793510437,0.257704396923,0.002,APF
HIP97166,2021-11-13 06:45:15.840000+00:00,2459531.79366717,-56.5145666093594,3.73507380485535,0.252592635325,0.002,APF
HIP97166,2021-11-14 07:53:25.010000+00:00,2459532.84086616,-46.8328340640148,3.81529808044434,0.0932026158319,0.002,APF
HIP97166,2021-11-15 05:36:18.680000+00:00,2459533.74463915,-28.9549258397754,4.82729434967041,0.23551106222,0.002,APF
HIP97166,2021-11-18 05:31:07.360000+00:00,2459536.74219412,-54.2905251176027,3.8630895614624,0.230331223972,0.002,APF
HIP97166,2021-11-21 09:15:09.580000+00:00,2459539.89773109,-38.7150432252012,5.8617148399353,0.292427955,0.002,APF
HIP97166,2021-11-22 05:57:59.300000+00:00,2459540.76062208,-53.9137378829103,4.37839651107788,0.175998477339,0.002,APF
HIP97166,2021-11-23 07:38:03+00:00,2459541.82499461,-1.80961283413534,1.35450291633606,0.1952,0.001,HIRES
HIP97166,2021-11-23 08:40:51.810000+00:00,2459541.87368607,-40.1860847771114,3.79436850547791,0.138331728707,0.002,APF
HIP97166,2021-11-25 06:19:13.730000+00:00,2459543.77602906,-46.2920887844058,4.89971017837524,0.290372354566,0.002,APF
HIP97166,2021-11-27 06:11:44.450000+00:00,2459545.77050004,-63.80092831099,4.43166351318359,0.223119732143,0.002,APF
HIP97166,2021-11-28 05:11:33.700000+00:00,2459546.72912903,-56.0495259132036,3.74824333190918,0.269132035139,0.002,APF
HIP97166,2021-11-29 05:07:02.720000+00:00,2459547.72565202,-63.6513067138102,3.502281665802,0.21224632001,0.002,APF
HIP97166,2021-11-30 04:12:19.760000+00:00,2459548.68656101,-43.0662068961775,3.93463611602783,0.181994473672,0.002,APF
HIP97166,2021-12-01 08:14:39.330000+00:00,2459549.853904,-48.9793735114903,4.16885900497437,0.245756284577,0.002,APF
HIP97166,2021-12-02 05:42:57+00:00,2459550.75044899,-58.1914050236652,3.43140077590942,0.239188420333,0.002,APF
HIP97166,2021-12-03 03:00:24.410000+00:00,2459551.63834898,-52.4902944934288,3.41363120079041,0.238253298508,0.002,APF
HIP97166,2021-12-04 02:36:57.020000+00:00,2459552.62164098,-42.5517158658539,3.46587777137756,0.222669639578,0.002,APF
HIP97166,2021-12-04 11:28:53.720000+00:00,2459552.99044597,-47.8449180377898,4.27911806106567,0.192399780157,0.002,APF
HIP97166,2021-12-05 05:51:35.540000+00:00,2459553.74807997,-59.0685680028159,11.2475090026855,0.346697014079,0.002,APF
HIP97166,2021-12-11 04:20:21.730000+00:00,2459559.69540291,-48.9831205982636,4.09398078918457,0.135368287867,0.002,APF
HIP97166,2021-12-12 03:46:01.320000+00:00,2459560.6676979,-55.3503998566918,4.57607269287109,0.181865400484,0.002,APF
HIP97166,2021-12-18 13:28:38.920000+00:00,2459567.07384585,-46.6414924207523,3.42346262931824,0.243901179815,0.002,APF
HIP97166,2021-12-19 06:48:21.660000+00:00,2459567.79512284,-55.0619651167602,4.30578517913818,0.261678833286,0.002,APF
HIP97166,2021-12-26 04:58:18+00:00,2459574.71390206,4.55437791023443,1.22465515136719,0.2175,0.001,HIRES
HIP97166,2022-01-11 08:32:47.950000+00:00,2459590.86697464,-35.0136452058877,5.24394273757935,0.163310487797,0.002,APF
HIP97166,2022-01-18 10:42:41.460000+00:00,2459597.95828457,-58.5989817481209,4.31528663635254,0.184571067699,0.002,APF
HIP97166,2022-01-21 07:52:24.420000+00:00,2459600.84103255,-49.0802032056588,4.65198612213135,0.290177016489,0.002,APF
HIP97166,2022-01-25 04:30:55.600000+00:00,2459604.69964052,-39.7242440695373,3.70949077606201,0.293156478034,0.002,APF
HIP97166,2022-01-25 12:34:21.890000+00:00,2459605.03491151,-34.4269841786727,4.50564622879028,0.232485514572,0.002,APF
HIP97166,2022-01-28 02:47:47.410000+00:00,2459607.62700349,-44.7812625165361,4.84068965911865,0.319060108076,0.002,APF
HIP97166,2022-01-28 12:23:48.170000+00:00,2459608.02727349,-32.8632881771744,7.88556957244873,0.199858711581,0.002,APF
HIP97166,2022-01-31 02:58:07.140000+00:00,2459610.63566046,-42.5188946097088,4.57688045501709,0.475792261559,0.002,APF
HIP97166,2022-02-10 02:34:05.080000+00:00,2459620.61854138,-60.3144011057867,5.22676801681519,0.236833861099,0.002,APF
HIP97166,2022-02-12 02:37:16.530000+00:00,2459622.62028336,-54.6005465951418,3.93775796890259,0.181923088994,0.002,APF
HIP97166,2022-02-14 02:47:39.870000+00:00,2459624.62458334,-51.9606352003533,5.55371522903442,0.124552182584,0.002,APF
HIP97166,2022-02-19 05:11:29.090000+00:00,2459629.7257903,-61.8888142777743,5.37977313995361,0.199202377001,0.002,APF
HIP97166,2022-03-02 08:29:11.120000+00:00,2459640.8663042,-54.6851355933722,10.1923627853394,0.264762739562,0.002,APF
HIP97166,2022-03-11 11:12:55.190000+00:00,2459649.97734112,-54.917683148976,6.39627361297607,0.266148926363,0.002,APF
HIP97166,2022-03-13 03:21:04.230000+00:00,2459651.6518611,-97.0690729431671,8.12250423431396,0.119815171894,0.002,APF
HIP97166,2022-03-24 03:20:36.420000+00:00,2459662.64954101,-49.9009733397044,3.8503749370575,0.294005559645,0.002,APF
HIP97166,2022-04-02 10:07:45.060000+00:00,2459671.93260493,-54.7272131301466,3.75080585479736,0.24547746477,0.002,APF
HIP97166,2022-04-20 11:06:42.980000+00:00,2459689.97138876,-52.4850216417977,4.47595548629761,0.183922189942,0.002,APF
HIP97166,2022-04-20 14:11:34+00:00,2459690.09461648,0.711795571326141,1.28108406066895,0.2208,0.001,HIRES
HIP97166,2022-04-26 11:57:40.760000+00:00,2459696.00110471,20096.7944380664,73.1183929443359,,,APF
HIP97166,2022-05-01 09:51:35.260000+00:00,2459700.92043167,-52.2584144479778,6.32779932022095,0.251831463873,0.002,APF
HIP97166,2022-05-06 11:00:50.880000+00:00,2459705.96888762,-50.5788782462866,3.28614497184753,0.215481176916,0.002,APF
HIP97166,2022-05-16 08:34:32.530000+00:00,2459715.86406353,-22.7639694608896,7.23410940170288,0.189156869573,0.002,APF
HIP97166,2022-05-16 13:20:26+00:00,2459716.05900592,8.66662330215744,1.14348602294922,0.2127,0.001,HIRES
HIP97166,2022-05-19 10:27:43.730000+00:00,2459718.9433615,-35.2737541711481,4.74414014816284,0.148999831041,0.002,APF
HIP97166,2022-05-21 11:29:01.230000+00:00,2459720.98904949,-31.3377680725074,3.85477447509766,0.235965837848,0.002,APF
HIP97166,2022-05-23 08:56:06.740000+00:00,2459722.88205147,-59.2652257875235,4.16296911239624,0.21448334463,0.002,APF
HIP97166,2022-05-24 08:03:20.930000+00:00,2459723.84590946,-44.8285711499123,3.9593403339386,0.204971878863,0.002,APF
HIP97166,2022-05-26 10:49:05.880000+00:00,2459725.96090544,-51.449176352212,3.73015570640564,0.229728986815,0.002,APF
HIP97166,2022-06-03 09:03:59.310000+00:00,2459733.88334337,-49.8235995273624,5.28442049026489,0.208763097416,0.002,APF
HIP97166,2022-06-08 08:22:23.570000+00:00,2459738.85900533,-35.1673272449271,3.69944334030151,0.297904147614,0.002,APF
HIP97166,2022-06-08 13:14:22+00:00,2459739.05533735,5.95116222312094,0.938201725482941,0.2187,0.001,HIRES
HIP97166,2022-06-10 10:59:06+00:00,2459740.9616034,3.77268336394552,0.93337470293045,0.2248,0.001,HIRES
HIP97166,2022-06-11 07:56:48.900000+00:00,2459741.8413563,-50.6763454297286,4.10678815841675,0.231925396904,0.002,APF
HIP97166,2022-06-12 08:52:42.220000+00:00,2459742.88067129,-57.5186325574722,4.40965747833252,0.181647137014,0.002,APF
HIP97166,2022-06-13 08:51:04.760000+00:00,2459743.87796128,-47.7246177446866,5.92547988891602,0.459722432405,0.002,APF
HIP97166,2022-06-15 09:10:33.930000+00:00,2459745.89229826,-35.8960216987586,3.43314552307129,0.207669545418,0.002,APF
HIP97166,2022-06-16 08:14:18.120000+00:00,2459746.85367325,-46.6874258611154,3.50520730018616,0.181097471012,0.002,APF
HIP97166,2022-06-18 11:46:54+00:00,2459748.99565244,7.50643424616429,0.885740876197815,0.2141,0.001,HIRES
HIP97166,2022-06-19 08:51:19.040000+00:00,2459749.87912323,-39.1108988143597,3.73096680641174,0.234661789247,0.002,APF
HIP97166,2022-06-19 10:52:10+00:00,2459749.95631107,5.71818023793881,0.85000342130661,0.2129,0.001,HIRES
HIP97166,2022-06-23 07:57:29.300000+00:00,2459753.84175019,-40.1214241651038,4.19623231887817,0.215032106172,0.002,APF
HIP97166,2022-06-24 07:42:58.930000+00:00,2459754.83149618,-50.5063365076452,3.8448657989502,0.256919569724,0.002,APF
HIP97166,2022-06-25 07:44:32.430000+00:00,2459755.83277017,-40.2821924481237,3.38246703147888,0.315386256953,0.002,APF
HIP97166,2022-06-27 07:26:10.300000+00:00,2459757.82080515,-49.80563051871,3.974529504776,0.288581227531,0.002,APF
HIP97166,2022-06-28 08:49:35.050000+00:00,2459758.87823915,-34.213111369096,3.88376402854919,0.398909357205,0.002,APF
HIP97166,2022-06-29 07:24:49.690000+00:00,2459759.81967514,-47.4061553073955,3.66277885437012,0.234258891222,0.002,APF
HIP97166,2022-06-29 12:43:02+00:00,2459760.03427295,7.18264831621349,0.875511467456818,0.218,0.001,HIRES
HIP97166,2022-06-30 07:48:33.300000+00:00,2459760.83541813,-40.7172529558895,3.55317497253418,0.377140487487,0.002,APF
HIP97166,2022-07-01 07:17:46.310000+00:00,2459761.81451812,-53.3775244821825,3.12743067741394,0.257955612825,0.002,APF
HIP97166,2022-07-02 07:33:24.330000+00:00,2459762.82529611,-51.7035482954886,3.04948830604553,0.258443111659,0.002,APF
HIP97166,2022-07-03 07:13:19.500000+00:00,2459763.8119071,-51.0092942874452,3.95767045021057,0.207164733867,0.002,APF
HIP97166,2022-07-04 07:30:13.030000+00:00,2459764.82378609,-42.9047389908168,3.69792580604553,0.251495211886,0.002,APF
HIP97166,2022-07-05 12:12:00+00:00,2459766.013028,-1.71312184846189,0.870829284191132,0.2244,0.001,HIRES
HIP97166,2022-07-06 09:41:34.220000+00:00,2459766.91271707,-53.4933594079582,3.53011274337769,0.221786033007,0.002,APF
HIP97166,2022-07-08 07:03:12.790000+00:00,2459768.80494606,-34.0655284444419,3.83675980567932,0.226435912033,0.002,APF
HIP97166,2022-07-09 12:50:20+00:00,2459770.03880813,10.2110611938722,0.810653924942017,0.2289,0.001,HIRES
HIP97166,2022-07-10 07:08:27.400000+00:00,2459770.80823004,-28.5695575193764,3.97365856170654,0.251869966182,0.002,APF
HIP97166,2022-07-11 06:56:13.340000+00:00,2459771.79962303,-35.3928330355113,3.80407238006592,0.269421299484,0.002,APF
HIP97166,2022-07-12 06:59:48.810000+00:00,2459772.80248602,-40.5674830212025,3.25701928138733,0.223515744547,0.002,APF
HIP97166,2022-07-13 06:28:56.990000+00:00,2459773.78127601,-41.4318092088262,4.08127593994141,0.217583505491,0.002,APF
HIP97166,2022-07-14 07:56:32.680000+00:00,2459774.842034,-35.9501161532928,3.88334655761719,0.242859311351,0.002,APF
HIP97166,2022-07-15 06:49:58.950000+00:00,2459775.795638,-36.5312513520229,3.19547200202942,0.326033103599,0.002,APF
HIP97166,2022-07-16 06:53:13.350000+00:00,2459776.79801599,-41.7339446470634,3.79645228385925,0.377267211915,0.002,APF
HIP97166,2022-07-22 06:53:42.030000+00:00,2459782.79818993,-51.2313266406869,3.5745313167572,0.223056924093,0.002,APF
HIP97166,2022-07-25 11:20:37.920000+00:00,2459785.98339791,-50.8546561612734,3.56138753890991,0.207645508469,0.002,APF
HIP97166,2022-07-30 08:51:10.980000+00:00,2459790.87898586,-27.8828287525748,4.49955749511719,0.27237659703,0.002,APF
HIP97166,2022-08-19 08:21:49.570000+00:00,2459810.85965969,-28.8371871777197,3.12062001228333,0.268382715078,0.002,APF
HIP97166,2022-09-23 11:07:54.410000+00:00,2459845.9754954,-49.6735326872022,3.03434586524963,0.243842706607,0.002,APF
HIP97166,2022-09-30 06:59:18.690000+00:00,2459852.80020035,-41.2306807713156,3.51979947090149,0.259702846245,0.002,APF
HIP97166,2022-10-05 10:03:16.350000+00:00,2459857.93090431,-39.4724426486078,3.27996850013733,0.208240789113,0.002,APF
HIP97166,2022-10-05 10:03:16.350000+00:00,2459857.93090431,-39.4724426486078,3.27996850013733,0.208240789113,0.002,APF
HIP97166,2022-10-11 11:55:18.180000+00:00,2459864.00797726,-42.3431722834484,3.83872056007385,0.192478674072,0.002,APF
T000329,2020-06-03 14:22:38+00:00,2459004.09978079,,,0.1258,0.001,HIRES
T000329,2020-06-27 14:24:39+00:00,2459028.10821306,-9.73802204104143,2.15297245979309,0.147,0.001,HIRES
T000329,2020-06-28 14:10:28+00:00,2459029.09597567,-16.6154702708791,1.81604564189911,0.1579,0.001,HIRES
T000329,2020-06-29 14:06:31+00:00,2459030.09340256,0.242448860770111,1.80827486515045,0.1582,0.001,HIRES
T000329,2020-07-04 14:21:51+00:00,2459035.10471938,-4.06505836908148,1.74516761302948,0.1598,0.001,HIRES
T000329,2020-07-14 13:26:04+00:00,2459045.06695332,1.36483045317121,2.44055914878845,0.1617,0.001,HIRES
T000329,2020-08-02 14:17:45+00:00,2459064.10391515,-2.37829349347777,1.88332283496857,0.1727,0.001,HIRES
T000329,2020-08-17 13:47:56+00:00,2459079.08380543,3.85673336717599,2.12334728240967,0.1775,0.001,HIRES
T000329,2020-08-27 14:29:36+00:00,2459089.11318333,2.91187696034307,2.40775418281555,0.1941,0.001,HIRES
T000329,2020-08-28 14:48:39+00:00,2459090.12642935,-4.87995447511245,2.28203845024109,0.2026,0.001,HIRES
T000329,2020-08-29 14:52:09+00:00,2459091.12880557,-13.0108929430996,2.49727869033813,0.2091,0.001,HIRES
T000329,2020-08-30 14:34:45+00:00,2459092.116782,-6.13719132137491,2.24405813217163,0.1895,0.001,HIRES
T000329,2020-08-31 14:13:29+00:00,2459093.10200181,6.40457664612942,1.88961493968964,0.2019,0.001,HIRES
T000329,2020-09-07 11:51:26+00:00,2459100.00410013,9.12270604682725,2.4334602355957,0.1881,0.001,HIRES
T000329,2020-09-08 13:07:35+00:00,2459101.05626405,12.2636535519845,2.48116898536682,0.177,0.001,HIRES
T000329,2020-09-09 14:37:18+00:00,2459102.12224406,,,0.1746,0.001,HIRES
T000329,2020-09-22 12:47:02+00:00,2459115.04180534,-5.29899590060821,2.22200441360474,0.1644,0.001,HIRES
T000329,2020-09-23 12:02:52+00:00,2459116.01110945,3.2978571424401,2.0619490146637,0.1567,0.001,HIRES
T000329,2020-09-24 11:20:07+00:00,2459116.98144102,9.24529977148297,2.16728854179382,0.1577,0.001,HIRES
T000329,2020-09-25 12:32:59+00:00,2459118.03198963,11.4439498827589,1.90885126590729,0.162,0.001,HIRES
T000329,2020-09-26 12:46:01+00:00,2459119.04094082,-7.28370018901576,2.57021570205688,0.1538,0.001,HIRES
T000329,2020-09-27 09:21:34+00:00,2459119.89895645,-23.7742937173652,2.98168897628784,0.1546,0.001,HIRES
T000329,2020-09-27 10:26:33+00:00,2459119.94473094,-25.1594176350635,1.799729347229,0.1551,0.001,HIRES
T000329,2020-10-20 11:51:32+00:00,2459143.00201506,-14.5127154853374,2.72904801368713,0.1408,0.001,HIRES
T000329,2020-10-31 08:48:39+00:00,2459153.87408495,-9.47278516953878,1.99401879310608,0.1334,0.001,HIRES
T000329,2020-11-28 06:10:36+00:00,2459181.76451661,-15.6814849521145,2.04333519935608,0.1428,0.001,HIRES
T000329,2020-12-05 04:56:40+00:00,2459188.70907623,-19.4855145069429,2.08096170425415,0.1402,0.001,HIRES
T000329,2020-12-06 04:39:24+00:00,2459189.69826133,-1.11523689634308,2.0203423500061,0.1374,0.001,HIRES
T000329,2020-12-25 06:28:00+00:00,2459208.7713751,-1.87691207847342,2.28236365318298,0.1401,0.001,HIRES
T000329,2021-06-14 14:20:19+00:00,2459380.10196844,12.9444213259161,1.97339498996735,0.165,0.001,HIRES
T000329,2021-06-19 14:14:38+00:00,2459385.09973307,12.12064115406,1.86315739154816,0.1692,0.001,HIRES
T000329,2021-06-20 14:34:24+00:00,2459386.11186481,17.3606790916456,1.74572396278381,0.1657,0.001,HIRES
T000329,2021-06-23 14:22:17+00:00,2459389.10393647,2.34102782170578,1.83000671863556,0.1613,0.001,HIRES
T000329,2021-06-24 14:39:08+00:00,2459390.11575448,6.43923057249611,1.88196420669556,0.1638,0.001,HIRES
T000329,2021-07-02 12:48:51+00:00,2459398.04251722,13.6590676125078,2.53939747810364,0.1165,0.001,HIRES
T000329,2021-07-14 14:15:38+00:00,2459410.10170583,-0.228278350413348,2.01217150688171,0.1624,0.001,HIRES
T000329,2021-07-18 14:14:43+00:00,2459414.1009306,15.2796530913525,1.82424104213715,0.1618,0.001,HIRES
T000329,2021-08-18 09:56:51+00:00,2459444.92331654,-15.4592905262093,1.95056891441345,0.1864,0.001,HIRES
T000329,2021-08-22 13:18:40+00:00,2459449.06355408,6.50134452497403,1.89001595973969,0.2052,0.001,HIRES
T000329,2021-08-30 13:03:31+00:00,2459457.0531803,-17.8624161381545,1.95666921138763,0.2024,0.001,HIRES
T000329,2021-11-23 09:10:10+00:00,2459541.88895283,-17.3658847926005,2.24801778793335,0.1197,0.001,HIRES
T000329,2021-11-25 07:19:52+00:00,2459543.81055012,-1.2795749718079,1.85632801055908,0.1389,0.001,HIRES
T000329,2021-11-27 07:56:20+00:00,2459545.83612975,8.35408496691917,1.95380175113678,0.138,0.001,HIRES
T000329,2021-11-28 04:50:50+00:00,2459546.70712094,1.91533154440508,1.99432742595673,0.136,0.001,HIRES
T000329,2021-12-25 06:04:55+00:00,2459573.75563022,12.4534812168984,2.08083963394165,0.1408,0.001,HIRES
T000561,2019-10-20 14:57:11+00:00,2458777.12379788,-6.69166809169622,1.80314207077026,0.1419,0.001,HIRES
T000561,2019-10-31 14:59:36+00:00,2458788.12640612,-7.60983497909703,1.44515061378479,0.1436,0.001,HIRES
T000561,2019-11-07 13:38:00+00:00,2458795.07040368,-3.6804087312855,1.59911727905273,0.1421,0.001,HIRES
T000561,2019-11-08 13:48:42+00:00,2458796.0778858,4.57843402987066,1.46860635280609,0.1436,0.001,HIRES
T000561,2019-11-09 14:43:42+00:00,2458797.11629735,3.91519541939383,1.78795146942139,0.1378,0.001,HIRES
T000561,2019-11-10 14:48:02+00:00,2458798.11931275,-3.00102993560347,1.46441793441772,0.1436,0.001,HIRES
T000561,2019-12-10 11:21:28+00:00,2458827.98009079,1.14724182295527,1.34478735923767,0.1429,0.001,HIRES
T000561,2019-12-15 11:56:54+00:00,2458833.00534715,0.686529140263985,1.38781774044037,0.1454,0.001,HIRES
T000561,2019-12-28 10:06:57+00:00,2458845.93113922,-0.946079071841979,1.32385194301605,0.1445,0.001,HIRES
T000561,2020-01-04 11:12:56+00:00,2458852.97748965,-6.98202606709668,1.31428456306458,0.1454,0.001,HIRES
T000561,2020-01-07 09:39:49+00:00,2458855.91498442,-3.72769432247719,1.70327496528625,0.1582,0.001,HIRES
T000561,2020-01-09 09:28:58+00:00,2458857.90664355,-8.26533300988666,1.44543397426605,0.1475,0.001,HIRES
T000561,2020-01-21 09:17:34+00:00,2458869.89880856,-0.579329112023316,1.20463371276855,0.1489,0.001,HIRES
T000561,2020-01-22 09:29:32+00:00,2458870.90563722,2.56499827496603,1.4133425951004,0.1478,0.001,HIRES
T000561,2020-01-30 09:26:06+00:00,2458878.90325405,-2.36032140178398,1.35886538028717,0.1458,0.001,HIRES
T000561,2020-01-31 09:06:20+00:00,2458879.88996335,0.8999798609035,1.38500213623047,0.1451,0.001,HIRES
T000561,2020-02-01 09:27:27+00:00,2458880.90777196,-0.0430054871950318,1.34617733955383,0.1441,0.001,HIRES
T000561,2020-02-01 14:54:50+00:00,2458881.13099537,-9.82322674331034,1.67697989940643,0.1467,0.001,HIRES
T000561,2020-02-05 09:42:04+00:00,2458884.91422939,-3.67809673536296,1.2739577293396,0.1455,0.001,HIRES
T000561,2020-02-05 13:12:48+00:00,2458885.05981062,-6.83909364111647,1.32711577415466,0.1474,0.001,HIRES
T000561,2020-02-06 07:59:39+00:00,2458885.83946934,-3.05214746886517,1.36848330497742,0.1442,0.001,HIRES
T000561,2020-02-24 09:13:51+00:00,2458903.89697133,-2.42763120522172,1.29652202129364,0.1419,0.001,HIRES
T000561,2020-02-25 06:44:24+00:00,2458904.79177624,-0.488911101383085,1.34534251689911,0.1453,0.001,HIRES
T000561,2020-02-26 08:57:48+00:00,2458905.88485218,-0.45414066669607,1.23429822921753,0.1442,0.001,HIRES
T000561,2020-02-27 06:55:11+00:00,2458906.79908674,-0.261955375685709,1.2222306728363,0.143,0.001,HIRES
T000561,2020-02-27 10:21:07+00:00,2458906.94153858,-3.83424779945614,1.30601894855499,0.141,0.001,HIRES
T000561,2020-02-28 09:45:51+00:00,2458907.91793446,-5.34355537165721,1.36275613307953,0.141,0.001,HIRES
T000561,2020-03-10 11:38:10+00:00,2458918.99533587,-2.06920969981421,1.36822879314423,0.1407,0.001,HIRES
T000561,2020-05-26 06:55:26+00:00,2458995.79286585,-3.6913533202246,1.30277252197266,0.1405,0.001,HIRES
T000561,2020-05-30 07:13:48+00:00,2458999.80619507,3.69241369906336,1.26952528953552,0.1384,0.001,HIRES
T000561,2020-06-02 06:01:32+00:00,2459002.75422423,5.47342919414666,1.18990898132324,0.1413,0.001,HIRES
T000561,2020-06-03 06:09:59+00:00,2459003.76027512,4.83522345659497,1.15741860866547,0.1401,0.001,HIRES
T000561,2020-06-06 05:50:45+00:00,2459006.74781932,-0.177997083001458,1.16550242900848,0.1386,0.001,HIRES
T000561,2020-06-07 06:04:08+00:00,2459007.75913756,6.94166579750378,1.31743240356445,0.1438,0.001,HIRES
T000561,2020-06-10 05:48:29+00:00,2459010.74469699,5.43884181979127,1.10172581672668,0.1418,0.001,HIRES
T000561,2020-06-11 05:51:02+00:00,2459011.74657432,1.12461407041537,1.10549080371857,0.143,0.001,HIRES
T000561,2020-06-12 05:58:23+00:00,2459012.75413376,-8.44313110496887,1.42688703536987,0.1273,0.001,HIRES
T000561,2020-06-13 05:53:46+00:00,2459013.748999,-7.33561667970445,1.11590445041656,0.141,0.001,HIRES
T000561,2020-06-16 06:29:47+00:00,2459016.77511012,-8.07304614913794,1.19761204719543,0.1422,0.001,HIRES
T000561,2020-06-29 05:59:16+00:00,2459029.75225122,0.899125855336381,1.36274993419647,0.1402,0.001,HIRES
T000561,2020-06-30 05:55:52+00:00,2459030.75010491,1.96562049599691,1.31237733364105,0.1412,0.001,HIRES
T000561,2020-07-01 05:59:26+00:00,2459031.75306329,5.74419725912934,1.48922419548035,0.1392,0.001,HIRES
T000561,2020-10-20 14:57:31+00:00,2459143.1282713,-3.8711725976209,1.49566042423248,0.1428,0.001,HIRES
T000561,2020-10-31 13:48:27+00:00,2459154.08014043,-4.49444705769145,1.34646356105804,0.1377,0.001,HIRES
T000561,2020-11-28 12:12:15+00:00,2459182.01710398,2.2174377249259,1.36644613742828,0.1434,0.001,HIRES
T000561,2020-12-04 12:39:22+00:00,2459188.03366537,-4.87674885786265,1.24881827831268,0.1477,0.001,HIRES
T000561,2020-12-24 11:46:42+00:00,2459207.99835626,-2.07773817872601,1.22437465190887,0.1484,0.001,HIRES
T000561,2020-12-25 10:54:20+00:00,2459208.96308825,-1.39997777162262,1.357874751091,0.1491,0.001,HIRES
T000561,2020-12-26 11:36:02+00:00,2459209.99185149,-0.927912299509529,1.40852642059326,0.1516,0.001,HIRES
T000561,2020-12-28 11:57:33+00:00,2459212.00808835,-6.60291483760966,1.45646226406097,0.1543,0.001,HIRES
T000561,2020-12-31 12:30:58+00:00,2459215.03055256,-2.59892780744866,1.26646673679352,0.1533,0.001,HIRES
T000561,2021-01-18 08:44:50+00:00,2459232.87478251,2.93031690001845,1.43535172939301,0.1547,0.001,HIRES
T000561,2021-01-23 09:46:31+00:00,2459237.92028488,2.08643759912103,1.69274747371674,0.151,0.001,HIRES
T000561,2021-02-22 06:23:53+00:00,2459267.77760625,-5.50444291029829,1.3483247756958,0.145,0.001,HIRES
T000561,2021-02-22 07:12:13+00:00,2459267.81096202,-4.36929263714855,1.31772816181183,0.1458,0.001,HIRES
T000561,2021-02-23 06:17:23+00:00,2459268.77326834,-2.65886518698622,1.30886566638947,0.1438,0.001,HIRES
T000561,2021-02-23 07:16:24+00:00,2459268.81413598,-2.05868741166569,1.32186329364777,0.1428,0.001,HIRES
T000561,2021-02-23 08:08:18+00:00,2459268.84955265,-2.21994990739701,1.23275792598724,0.1424,0.001,HIRES
T000561,2021-02-23 09:19:59+00:00,2459268.89959818,0.885869171936282,1.27249252796173,0.1421,0.001,HIRES
T000561,2021-02-23 10:14:50+00:00,2459268.93801179,-0.29331121282479,1.32026219367981,0.1409,0.001,HIRES
T000561,2021-02-23 11:21:57+00:00,2459268.98661128,1.41202445410987,1.27925336360931,0.1303,0.001,HIRES
T000561,2021-02-23 12:26:44+00:00,2459269.03247878,-3.80182620370433,1.64921009540558,0.09947,0.001,HIRES
T000561,2021-02-24 06:19:37+00:00,2459269.77613964,1.19225737871673,1.37082207202911,0.1381,0.001,HIRES
T000561,2021-02-24 07:15:59+00:00,2459269.81322225,-1.36236729778691,1.22953307628632,0.1415,0.001,HIRES
T000561,2021-02-24 08:11:18+00:00,2459269.85156684,2.77507860604717,1.23760139942169,0.1418,0.001,HIRES
T000561,2021-02-24 09:08:04+00:00,2459269.89109139,0.262461791709029,1.36064922809601,0.143,0.001,HIRES
T000561,2021-03-22 11:52:52+00:00,2459296.00793214,-3.43612750125436,1.47185564041138,0.1469,0.001,HIRES
T000561,2021-03-23 12:01:03+00:00,2459297.01207869,-0.902768074493196,1.41079044342041,0.1413,0.001,HIRES
T000561,2021-04-09 11:27:17+00:00,2459313.98817064,0.891744769838946,1.31323266029358,0.1434,0.001,HIRES
T000561,2021-05-24 08:13:04+00:00,2459358.84854919,-4.58066131353272,1.30337476730347,0.137,0.001,HIRES
T000561,2021-05-27 06:46:00+00:00,2459361.7856835,4.37996156755113,1.19385123252869,0.1459,0.001,HIRES
T000561,2021-06-11 05:58:16+00:00,2459376.75269099,1.1172064807322,1.12873661518097,0.1437,0.001,HIRES
T000561,2021-06-23 06:45:17+00:00,2459388.7842828,-1.7362710898153,1.35501539707184,0.1455,0.001,HIRES
T000561,2021-10-15 14:53:12+00:00,2459503.12327473,-7.38212235767242,2.35193109512329,0.153,0.001,HIRES
T000561,2021-10-22 14:27:38+00:00,2459510.10585466,-0.19687232514832,1.31830835342407,0.1492,0.001,HIRES
T000561,2021-10-24 14:37:41+00:00,2459512.11150569,-7.23744056733881,1.77413702011108,0.1488,0.001,HIRES
T000561,2021-11-19 13:53:35+00:00,2459538.08468564,1.36745117635809,1.40412139892578,0.1473,0.001,HIRES
T000561,2021-12-17 11:02:40+00:00,2459565.96776717,1.07630681298639,1.37351083755493,0.1506,0.001,HIRES
T000561,2022-01-08 09:28:49+00:00,2459587.90449084,-1.13992376026874,1.40085101127625,0.1627,0.001,HIRES
T000561,2022-01-12 09:08:43+00:00,2459591.89162682,7.45992227045508,1.38270854949951,0.1608,0.001,HIRES
T000561,2022-01-13 09:14:38+00:00,2459592.89578303,3.67634629385702,1.33178555965424,0.1594,0.001,HIRES
T000561,2022-02-11 12:24:38+00:00,2459622.02755514,10.9079907608432,1.33391165733337,0.1576,0.001,HIRES
T000561,2022-02-21 07:50:28+00:00,2459631.83792672,-8.09644810078371,1.18033564090729,0.1494,0.001,HIRES
T000561,2022-02-22 08:09:33+00:00,2459632.85082478,-1.87898441054672,1.21314823627472,0.1457,0.001,HIRES
T000561,2022-03-11 06:15:17+00:00,2459649.77124932,0.0897800482860518,1.53710639476776,0.1409,0.001,HIRES
T000561,2022-03-22 11:24:25+00:00,2459660.98605937,-2.46185105996034,1.55909419059753,0.1355,0.001,HIRES
T000561,2022-03-23 11:32:25+00:00,2459661.99038034,-0.569935897614712,1.27210593223572,0.145,0.001,HIRES
T000561,2022-04-20 10:45:42+00:00,2459689.95691733,-0.921384313984403,1.28437376022339,0.1482,0.001,HIRES
T000561,2022-04-21 10:45:48+00:00,2459690.95636807,-0.985544757672553,1.45830750465393,0.1472,0.001,HIRES
T000561,2022-04-25 10:44:15+00:00,2459694.95574941,4.2338577591819,1.36559355258942,0.1495,0.001,HIRES
T000561,2022-05-13 05:58:41+00:00,2459712.75350811,-8.01249007540862,1.7865424156189,0.1432,0.001,HIRES
T000561,2022-05-13 06:16:54+00:00,2459712.76563593,0.691091011195625,1.74677979946136,0.1435,0.001,HIRES
T000561,2022-05-25 07:47:11+00:00,2459724.82925236,-3.22728535973722,1.23050272464752,0.1458,0.001,HIRES
T000561,2022-05-30 06:02:06+00:00,2459729.75657703,3.94224182201269,1.44986164569855,0.1432,0.001,HIRES
T000561,2022-06-09 05:50:56+00:00,2459739.74704882,1.21329919491958,1.15775859355927,0.1465,0.001,HIRES
T000561,2022-06-10 05:52:35+00:00,2459740.74783634,-1.12940066328149,1.23021173477173,0.145,0.001,HIRES
T000561,2022-06-11 06:27:24+00:00,2459741.77213029,5.71842535634206,1.2005068063736,0.1469,0.001,HIRES
T000561,2022-06-12 05:57:26+00:00,2459742.75185695,9.55154838691888,1.36741638183594,0.1405,0.001,HIRES
T000561,2022-06-14 06:19:31+00:00,2459744.76701313,-2.3144680668973,1.20537912845612,0.1457,0.001,HIRES
T000561,2022-06-15 05:57:55+00:00,2459745.75200726,-1.67756283691526,1.31218636035919,0.1433,0.001,HIRES
T000561,2022-06-17 06:02:26+00:00,2459747.75433277,-1.43804313296243,1.2229688167572,0.1459,0.001,HIRES
T000669,2019-10-31 15:09:53+00:00,2458788.13154967,,,0.1362,0.001,HIRES
T000669,2019-11-07 14:35:24+00:00,2458795.11152336,-0.940544564219113,1.59882318973541,0.1341,0.001,HIRES
T000669,2019-11-08 15:21:38+00:00,2458796.14382361,-0.780658549975039,1.30574452877045,0.1332,0.001,HIRES
T000669,2019-11-09 14:59:25+00:00,2458797.1249521,-0.145025406219304,2.80131053924561,0.1185,0.001,HIRES
T000669,2019-11-09 15:06:01+00:00,2458797.1328348,5.26478700085864,1.71466207504272,0.1361,0.001,HIRES
T000669,2019-12-10 12:38:50+00:00,2458828.03354109,-5.14342368588783,1.54669785499573,0.1344,0.001,HIRES
T000669,2019-12-15 12:28:09+00:00,2458833.02628262,-0.259724493539998,1.57439494132996,0.1361,0.001,HIRES
T000669,2020-01-04 11:41:41+00:00,2458852.99605123,7.73149197115587,1.46188127994537,0.1317,0.001,HIRES
T000669,2020-01-04 12:05:30+00:00,2458853.01739605,,,0.1313,0.001,HIRES
T000669,2020-01-21 09:54:05+00:00,2458869.92264932,-10.8871175713168,1.60864591598511,0.1366,0.001,HIRES
T000669,2020-01-22 10:00:31+00:00,2458870.92726317,-4.41749584892171,1.59127640724182,0.1342,0.001,HIRES
T000669,2020-01-30 09:39:03+00:00,2458878.9128662,-5.43682206472872,1.5291827917099,0.136,0.001,HIRES
T000669,2020-01-31 09:20:30+00:00,2458879.89996667,5.27007658504354,1.40372776985168,0.1356,0.001,HIRES
T000669,2020-02-05 08:32:34+00:00,2458884.86696877,2.10045830838614,1.37434506416321,0.1353,0.001,HIRES
T000669,2020-02-24 08:49:05+00:00,2458903.87890164,2.15676880484686,1.64329636096954,0.1324,0.001,HIRES
T000669,2020-02-25 08:13:42+00:00,2458904.85445865,-3.96910871600184,1.545170545578,0.1368,0.001,HIRES
T000669,2020-02-26 08:39:44+00:00,2458905.87248053,-8.18426869493826,1.51932632923126,0.1389,0.001,HIRES
T000669,2020-02-27 08:54:22+00:00,2458906.88255957,-6.9905711472783,1.52182745933533,0.1359,0.001,HIRES
T000669,2020-02-28 08:43:18+00:00,2458907.87497474,-4.02227945349068,1.58463490009308,0.1333,0.001,HIRES
T000669,2020-03-03 08:03:28+00:00,2458911.84742169,5.34389047682318,1.38424396514893,0.1353,0.001,HIRES
T000669,2020-06-02 06:17:04+00:00,2459002.76794723,-0.650582043838028,1.32764399051666,0.142,0.001,HIRES
T000669,2020-06-03 06:23:27+00:00,2459003.77229546,3.64872382323742,1.33768165111542,0.1383,0.001,HIRES
T000669,2020-06-06 06:08:18+00:00,2459006.76164062,7.49760243160469,1.6298565864563,0.1386,0.001,HIRES
T000669,2020-06-07 06:33:26+00:00,2459007.77876583,-0.377388383103607,1.70019030570984,0.1422,0.001,HIRES
T000669,2020-06-10 06:36:18+00:00,2459010.78059902,-1.41794927200488,1.37983548641205,0.1431,0.001,HIRES
T000669,2020-06-11 06:04:33+00:00,2459011.75834262,-4.03957262872837,1.26247990131378,0.1413,0.001,HIRES
T000669,2020-06-13 06:09:48+00:00,2459013.76187989,-0.0881941087409359,1.36874520778656,0.1391,0.001,HIRES
T000669,2020-06-16 06:51:13+00:00,2459016.78997676,-0.178514015576951,1.71183848381042,0.1403,0.001,HIRES
T000669,2020-06-24 06:11:09+00:00,2459024.76179493,-4.14321298939467,1.32036781311035,0.139,0.001,HIRES
T000669,2020-06-29 06:17:19+00:00,2459029.76464276,0.46681090230561,1.65622675418854,0.142,0.001,HIRES
T000669,2020-06-30 06:14:29+00:00,2459030.76285612,0.465795130253753,1.43370854854584,0.1425,0.001,HIRES
T000669,2020-07-01 06:19:18+00:00,2459031.76631274,-4.49755833127386,1.64699959754944,0.1408,0.001,HIRES
T000669,2020-07-04 06:02:53+00:00,2459034.75358608,4.14622886219286,1.40080833435059,0.1421,0.001,HIRES
T000669,2020-07-06 05:55:30+00:00,2459036.74830732,-5.86314651016664,1.45773029327393,0.1435,0.001,HIRES
T000669,2020-07-08 06:15:30+00:00,2459038.76352827,-3.29042855229343,1.85627686977386,0.1307,0.001,HIRES
T000669,2020-07-09 05:57:15+00:00,2459039.75053372,-7.37682409627257,1.66780281066895,0.139,0.001,HIRES
T000669,2020-10-31 14:56:28+00:00,2459154.12550046,-8.3757976033076,1.58667981624603,0.13,0.001,HIRES
T000669,2020-11-08 14:28:20+00:00,2459162.10613316,-6.16991813756037,1.49251139163971,,,HIRES
T000669,2020-11-28 13:04:10+00:00,2459182.04990518,-5.96198943957447,1.97966885566711,0.1182,0.001,HIRES
T000669,2020-12-04 12:52:50+00:00,2459188.04100137,4.34929299766044,1.57798731327057,0.1411,0.001,HIRES
T000669,2020-12-05 12:43:58+00:00,2459189.03684015,-0.193305876310259,1.74480605125427,0.1366,0.001,HIRES
T000669,2020-12-24 12:39:18+00:00,2459208.03322562,3.13213653323552,1.42423272132874,0.1441,0.001,HIRES
T000669,2020-12-25 11:25:11+00:00,2459208.98282679,-6.45964136204959,1.3881847858429,0.1404,0.001,HIRES
T000669,2020-12-26 11:55:53+00:00,2459210.00427398,-9.15046065030209,1.30715203285217,0.1411,0.001,HIRES
T000669,2020-12-28 12:49:38+00:00,2459212.0420048,-1.94488252206874,1.55173099040985,0.1414,0.001,HIRES
T000669,2020-12-31 12:54:54+00:00,2459215.04558025,4.88567573418304,1.49758791923523,0.1423,0.001,HIRES
T000669,2021-01-18 09:49:13+00:00,2459232.91775219,-6.75083469368336,1.81501579284668,0.14,0.001,HIRES
T000669,2021-01-23 10:43:52+00:00,2459237.95763165,-1.92091637015334,2.27582263946533,0.1446,0.001,HIRES
T000669,2021-02-23 08:42:04+00:00,2459268.87237057,-9.65248776126236,1.549201130867,0.1415,0.001,HIRES
T000669,2021-02-24 08:23:26+00:00,2459269.85973313,-1.44415949619949,1.45526826381683,0.1442,0.001,HIRES
T000669,2021-05-27 06:58:27+00:00,2459361.79535558,1.97957232846966,1.38372492790222,0.144,0.001,HIRES
T000669,2021-06-08 06:58:11+00:00,2459373.7945369,-2.7859718037374,1.46074712276459,0.1436,0.001,HIRES
T000669,2021-06-11 06:45:55+00:00,2459376.78630218,-2.22256611895389,1.53482246398926,0.1419,0.001,HIRES
T000669,2021-06-12 06:57:23+00:00,2459377.794124,-2.66325000507405,1.542760014534,0.1428,0.001,HIRES
T000669,2021-06-14 05:54:20+00:00,2459379.74927517,-8.66259482784881,1.34957659244537,0.1444,0.001,HIRES
T000669,2021-06-20 06:22:28+00:00,2459385.76855524,4.31940503029142,1.59201622009277,0.143,0.001,HIRES
T000669,2021-06-23 07:01:28+00:00,2459388.79601257,1.39122247519813,1.51811897754669,0.146,0.001,HIRES
T000669,2021-06-24 06:12:04+00:00,2459389.76076409,1.69703173868879,1.43985259532928,0.145,0.001,HIRES
T000669,2021-06-30 06:09:13+00:00,2459395.75882653,-8.24849329081502,1.4300434589386,0.1464,0.001,HIRES
T000669,2021-10-26 15:11:03+00:00,2459514.13524423,-7.40702364846519,1.63784658908844,0.1432,0.001,HIRES
T000669,2021-11-19 14:08:48+00:00,2459538.09266921,-3.41336196669494,1.56291198730469,0.1416,0.001,HIRES
T000669,2021-11-22 13:38:08+00:00,2459541.07181924,-3.06255240969421,1.5989830493927,0.1415,0.001,HIRES
T000669,2021-11-23 13:59:10+00:00,2459542.08712484,-3.38133477705347,1.54038238525391,0.1374,0.001,HIRES
T000669,2021-11-24 14:31:30+00:00,2459543.10913344,-3.21108798168703,1.53443849086761,0.1388,0.001,HIRES
T000849,2019-09-16 12:06:12+00:00,2458743.01891112,11.3852101036897,2.22845888137817,0.132,0.001,HIRES
T000849,2019-09-20 12:17:30+00:00,2458747.02824293,-27.2750572029275,2.13375473022461,0.1439,0.001,HIRES
T000849,2019-10-20 11:14:03+00:00,2458776.97981689,-29.4421066401171,1.72377955913544,0.1418,0.001,HIRES
T000849,2019-10-31 10:32:37+00:00,2458787.95517292,17.8781127650479,1.81121325492859,0.1419,0.001,HIRES
T000849,2019-11-07 09:04:47+00:00,2458794.89248585,22.1367840710034,1.74234175682068,0.1403,0.001,HIRES
T000849,2019-11-08 09:56:34+00:00,2458795.92586877,-16.7655350169252,1.90964508056641,0.1378,0.001,HIRES
T000849,2019-11-21 10:42:59+00:00,2458808.95918277,-17.7094355829618,1.88019955158234,0.1311,0.001,HIRES
T000849,2019-12-16 08:44:11+00:00,2458833.8790506,,,0.1389,0.001,HIRES
T000849,2020-08-16 14:25:21+00:00,2459078.11108058,20.6271505453429,1.97213625907898,0.154,0.001,HIRES
T000849,2020-09-07 12:22:29+00:00,2459100.03023451,-37.8463040816879,2.04891538619995,0.1072,0.001,HIRES
T000849,2020-09-28 12:50:59+00:00,2459121.04762461,25.8810171493956,1.61341214179993,0.1369,0.001,HIRES
T000849,2020-10-31 10:53:36+00:00,2459153.96485516,24.7696935639558,1.95491600036621,0.1263,0.001,HIRES
T000849,2020-12-06 09:43:33+00:00,2459189.91508358,20.7028335175403,2.22964572906494,0.1507,0.001,HIRES
T000849,2021-02-24 05:24:25+00:00,2459269.72942353,-12.332180759505,2.6174783706665,0.09584,0.001,HIRES
T000849,2021-07-19 14:35:19+00:00,2459415.11661184,0.871464284280535,2.04656147956848,0.1532,0.001,HIRES
T000849,2021-08-20 14:24:02+00:00,2459447.11091037,14.9085527112829,1.8210973739624,0.1486,0.001,HIRES
T000849,2021-10-29 09:28:15+00:00,2459516.90687341,11.3803689377138,1.67267525196075,0.1411,0.001,HIRES
T000849,2021-11-28 10:26:19+00:00,2459546.94537515,-33.2957039780335,2.07796382904053,0.1333,0.001,HIRES
T000849,2022-07-25 13:57:51+00:00,2459786.09022099,-6.48784553881671,1.66167497634888,0.1588,0.001,HIRES
T001136,2019-11-01 09:56:23.640000+00:00,2458788.92110176,63.1618162283148,5.70142889022827,0.323467349823,0.002,APF
T001136,2019-11-01 10:17:07.730000+00:00,2458788.93557076,26.0730436907643,6.03252792358398,0.339363741196,0.002,APF
T001136,2019-11-07 10:43:03.890000+00:00,2458794.95342087,-19.9421953940616,5.51938343048096,0.323367554862,0.002,APF
T001136,2019-11-07 11:03:48.010000+00:00,2458794.96832887,-5.45067065950064,6.0863881111145,0.40030284573,0.002,APF
T001136,2019-11-08 13:41:45.080000+00:00,2458796.07768889,-30.173378155144,5.30244016647339,0.309209445597,0.002,APF
T001136,2019-11-09 09:14:19.830000+00:00,2458796.89228891,-9.01100015505186,6.01758432388306,0.332591597154,0.002,APF
T001136,2019-11-09 09:35:03.970000+00:00,2458796.90684991,0.647512608437854,6.24716567993164,0.310931280419,0.002,APF
T001136,2019-11-10 13:35:12.120000+00:00,2458798.07347093,56.6755104274933,5.38596439361572,0.35324382931,0.002,APF
T001136,2019-11-12 13:33:20.320000+00:00,2458800.07201897,47.4912513038044,5.63495206832886,0.299438816713,0.002,APF
T001136,2019-11-17 09:30:16.740000+00:00,2458804.90333707,-51.0542883459282,7.88617849349976,0.224420261586,0.002,APF
T001136,2019-11-17 09:51:00.960000+00:00,2458804.91831507,-92.3791094442695,8.3336181640625,0.330523893521,0.002,APF
T001136,2019-11-18 09:13:41.580000+00:00,2458805.89209108,24.276608154289,6.5465521812439,0.303984574144,0.002,APF
T001136,2019-11-18 09:34:25.730000+00:00,2458805.90683708,35.760242996057,5.91280460357666,0.242362136749,0.002,APF
T001136,2019-11-19 10:15:19.690000+00:00,2458806.9351411,116.196360287492,8.46597290039062,0.385468423581,0.002,APF
T001136,2019-11-21 13:59:10.680000+00:00,2458809.09073515,57.3508506496462,5.63347005844116,0.31195480534,0.002,APF
T001136,2019-11-23 10:05:10.130000+00:00,2458810.92815418,-37.0061124743877,5.34495258331299,0.327025503029,0.002,APF
T001136,2019-11-23 10:25:54.210000+00:00,2458810.94264518,-29.8585854187958,5.88018798828125,0.304558449384,0.002,APF
T001136,2019-11-24 12:36:59.010000+00:00,2458812.0336022,8.31307979272151,4.95663928985596,0.318706850098,0.002,APF
T001136,2019-11-24 12:57:43.390000+00:00,2458812.0481632,35.6621235013042,5.02873802185059,0.326965944599,0.002,APF
T001136,2019-11-25 11:10:47.130000+00:00,2458812.97425122,-61.5974371956469,6.68532419204712,0.342517632729,0.002,APF
T001136,2019-11-25 11:31:31.240000+00:00,2458812.98807122,-33.3422625504896,6.49329280853271,0.338137860601,0.002,APF
T001136,2019-12-02 15:35:00+00:00,2458820.15349533,,,0.2711,0.001,HIRES
T001136,2019-12-10 14:42:01+00:00,2458828.11664322,-8.9253212337513,1.82603192329407,0.309,0.001,HIRES
T001136,2019-12-13 11:23:27.570000+00:00,2458830.98359256,-83.9155149411446,6.54892110824585,0.306625974468,0.002,APF
T001136,2019-12-13 11:44:11.710000+00:00,2458830.99767856,-56.1834219017184,6.59325218200684,0.306241268355,0.002,APF
T001136,2019-12-15 14:41:57+00:00,2458833.11815634,89.1964709490152,2.03596806526184,0.2987,0.001,HIRES
T001136,2019-12-16 14:06:36+00:00,2458834.09269088,74.9645087195377,1.96799445152283,0.3071,0.001,HIRES
T001136,2019-12-20 14:12:50.710000+00:00,2458838.10060869,80.0426784944902,6.97921276092529,0.319302128849,0.002,APF
T001136,2020-01-03 12:58:15.130000+00:00,2458852.05011195,55.8786757242767,5.33731603622437,0.329385941181,0.002,APF
T001136,2020-01-03 13:18:59.320000+00:00,2458852.06447595,45.7222365604428,5.23703765869141,0.352908118494,0.002,APF
T001136,2020-01-04 14:43:23+00:00,2458853.12006806,-15.0350251999569,2.0429675579071,0.3004,0.001,HIRES
T001136,2020-02-01 11:17:52+00:00,2458880.97685099,,,0.2737,0.001,HIRES
T001136,2020-02-01 11:26:24+00:00,2458880.98300908,,,0.2721,0.001,HIRES
T001136,2020-02-05 10:42:00+00:00,2458884.9516417,46.9126139625524,1.73759531974792,0.2732,0.001,HIRES
T001136,2020-02-12 07:33:32.590000+00:00,2458891.82558666,-61.5528474205515,6.40369415283203,0.297599422063,0.002,APF
T001136,2020-02-12 07:54:16.790000+00:00,2458891.84030966,-71.0325875677507,6.58353710174561,0.311623525437,0.002,APF
T001136,2020-02-12 08:15:01+00:00,2458891.85441766,-21.2491378329705,6.72513628005981,0.31703496193,0.002,APF
T001136,2020-02-13 06:43:45.890000+00:00,2458892.79082168,19.7035386402992,5.6171236038208,0.309241846485,0.002,APF
T001136,2020-02-13 07:04:30.070000+00:00,2458892.80562468,13.8806421471638,5.14034080505371,0.330797644514,0.002,APF
T001136,2020-02-13 07:25:14.220000+00:00,2458892.81955968,9.70731865211048,6.06008243560791,0.306671818554,0.002,APF
T001136,2020-02-14 08:54:25.800000+00:00,2458893.88179569,26.6436410638413,4.72736358642578,0.334512108603,0.002,APF
T001136,2020-02-14 09:15:09.930000+00:00,2458893.89600869,0.32443137548163,4.99013614654541,0.329441007331,0.002,APF
T001136,2020-02-14 09:35:54.090000+00:00,2458893.91053469,5.38456784077597,5.21927881240845,0.317348628734,0.002,APF
T001136,2020-02-15 07:13:39.270000+00:00,2458894.81186671,-14.1626472072822,5.47779369354248,0.336422053894,0.002,APF
T001136,2020-02-15 07:34:23.420000+00:00,2458894.82601071,-22.9757167656908,5.14351511001587,0.319836805895,0.002,APF
T001136,2020-02-15 07:55:07.560000+00:00,2458894.84066271,2.37477063059343,5.51905012130737,0.331879717485,0.002,APF
T001136,2020-02-16 07:18:49.410000+00:00,2458895.81592973,80.1543045703997,6.47418355941772,0.336735221997,0.002,APF
T001136,2020-02-16 07:39:33.560000+00:00,2458895.82981873,38.3886588014691,6.43516731262207,0.328873850111,0.002,APF
T001136,2020-02-16 08:00:17.740000+00:00,2458895.84426273,43.6975203871073,6.28975391387939,0.348529114528,0.002,APF
T001136,2020-02-17 08:42:11.930000+00:00,2458896.87445975,-90.1794624707863,7.12566804885864,0.344141028389,0.002,APF
T001136,2020-02-17 09:02:56.120000+00:00,2458896.88844075,-91.9673856476622,6.33761119842529,0.33325862447,0.002,APF
T001136,2020-02-19 05:41:38.980000+00:00,2458898.74761578,23.0509550954469,6.18792963027954,0.319461073563,0.002,APF
T001136,2020-02-19 06:02:23.110000+00:00,2458898.76210678,-18.6617228161894,6.01546335220337,0.319457322345,0.002,APF
T001136,2020-02-19 06:23:07.280000+00:00,2458898.77692178,-13.8710007369669,5.48663187026978,0.284896740699,0.002,APF
T001136,2020-02-20 06:52:43.850000+00:00,2458899.7982848,-73.1820899896234,7.3862624168396,0.304492777924,0.002,APF
T001136,2020-02-20 07:13:28.090000+00:00,2458899.8116408,-46.1739036750712,5.70770359039307,0.289587891899,0.002,APF
T001136,2020-02-20 07:34:12.390000+00:00,2458899.8262708,-41.5803532314784,5.32956981658936,0.315813949773,0.002,APF
T001136,2020-02-21 10:28:44.520000+00:00,2458900.94875482,-29.0734947811839,5.91944074630737,0.33590930012,0.002,APF
T001136,2020-02-21 10:49:28.760000+00:00,2458900.96139282,-40.3983223809318,5.59799146652222,0.311701828875,0.002,APF
T001136,2020-02-21 11:10:13.020000+00:00,2458900.97627782,-40.6065526777975,6.28766393661499,0.326980768181,0.002,APF
T001136,2020-02-24 04:46:30.440000+00:00,2458903.70976886,26.868730618632,5.99340009689331,0.320405001537,0.002,APF
T001136,2020-02-24 05:07:14.580000+00:00,2458903.72390086,27.9676659719583,5.23575019836426,0.372726984619,0.002,APF
T001136,2020-02-24 05:27:58.720000+00:00,2458903.73766286,1.94171188456557,6.17840957641602,0.360676479762,0.002,APF
T001136,2020-02-24 10:01:09+00:00,2458903.92558934,37.2963431045173,1.68855905532837,0.2893,0.001,HIRES
T001136,2020-02-25 09:52:18+00:00,2458904.917168,25.3081074265281,1.61178767681122,0.2819,0.001,HIRES
T001136,2020-02-27 07:44:10.240000+00:00,2458906.83301892,-21.8883472937355,5.12186336517334,0.324362798039,0.002,APF
T001136,2020-02-27 08:04:54.470000+00:00,2458906.84737092,-56.1804734799323,4.44592189788818,0.331008861249,0.002,APF
T001136,2020-02-27 08:25:38.730000+00:00,2458906.86172292,-32.9195311929104,5.02586269378662,0.317115945924,0.002,APF
T001136,2020-02-27 09:48:37+00:00,2458906.91565762,-7.18853189242632,1.59968769550323,0.2766,0.001,HIRES
T001136,2020-03-03 09:33:33+00:00,2458911.90389842,23.6491697372759,1.69168591499329,0.2741,0.001,HIRES
T001136,2020-03-04 06:21:13.430000+00:00,2458912.77565602,45.2643314638433,5.71813535690308,0.323790582563,0.002,APF
T001136,2020-03-04 06:41:57.600000+00:00,2458912.78964902,67.3829603182911,6.39127779006958,0.330447528237,0.002,APF
T001136,2020-03-04 07:02:41.810000+00:00,2458912.80407002,63.7555259246273,5.53531932830811,0.347075702798,0.002,APF
T001136,2020-03-06 09:00:28.230000+00:00,2458914.88587905,-95.1444664788964,7.51721096038818,0.356776952821,0.002,APF
T001136,2020-03-06 09:21:12.440000+00:00,2458914.89994105,-99.8653500168745,6.53696537017822,0.339053201698,0.002,APF
T001136,2020-03-06 09:41:56.630000+00:00,2458914.91482505,-116.621477207623,7.74086332321167,0.3368610307,0.002,APF
T001136,2020-03-08 11:11:15+00:00,2458916.97297315,-32.8224524785063,2.60309767723083,0.2603,0.001,HIRES
T001136,2020-03-09 12:11:50+00:00,2458918.01378709,33.5952760343724,1.46038746833801,0.2707,0.001,HIRES
T001136,2020-03-10 11:54:20+00:00,2458919.00154622,7.68651688804081,1.30075252056122,0.275,0.001,HIRES
T001136,2020-03-12 07:05:36.680000+00:00,2458920.80579215,41.4867020056885,5.13913154602051,0.340646198489,0.002,APF
T001136,2020-03-12 07:26:20.860000+00:00,2458920.82036315,52.6147089157401,5.5061182975769,0.333520505774,0.002,APF
T001136,2020-03-12 07:47:05+00:00,2458920.83470315,63.7944062381775,5.15383911132812,0.350504726604,0.002,APF
T001136,2020-03-13 05:38:47.120000+00:00,2458921.74521617,48.2825959392222,5.88542938232422,0.357449979395,0.002,APF
T001136,2020-03-13 05:59:31.260000+00:00,2458921.76015817,48.9877944592922,6.20117807388306,0.353455313496,0.002,APF
T001136,2020-03-13 06:20:15.440000+00:00,2458921.77454417,51.0240857721033,5.71590232849121,0.316148662862,0.002,APF
T001136,2020-04-22 06:51:36.790000+00:00,2458961.79459082,17.6581231023188,5.09597778320312,0.34523744473,0.002,APF
T001136,2020-04-22 07:12:21.060000+00:00,2458961.80902382,-0.656549377304373,5.13940668106079,0.322815539369,0.002,APF
T001136,2020-04-22 07:33:05.310000+00:00,2458961.82370982,-5.19531371223218,5.41360521316528,0.362366702309,0.002,APF
T001136,2020-04-27 05:45:54.420000+00:00,2458966.7492839,-112.166781391347,5.4658465385437,0.340614740803,0.002,APF
T001136,2020-04-27 06:06:38.650000+00:00,2458966.7633919,-100.165434472248,5.23112535476685,0.325063094311,0.002,APF
T001136,2020-04-27 06:27:23.390000+00:00,2458966.7776279,-107.373563360322,5.1706075668335,0.307507838669,0.002,APF
T001136,2020-05-02 09:12:26.540000+00:00,2458971.89198198,28.5344380807456,5.2628960609436,0.34664610018,0.002,APF
T001136,2020-05-02 09:33:10.750000+00:00,2458971.90619498,39.431945843883,5.13888931274414,0.349516566754,0.002,APF
T001136,2020-05-02 09:53:54.930000+00:00,2458971.92112398,39.3839140960181,5.3491268157959,0.34367507315,0.002,APF
T001136,2020-05-30 08:46:02+00:00,2458999.86843511,34.6817273387248,1.9619140625,0.2955,0.001,HIRES
T001136,2020-06-02 09:11:12+00:00,2459002.88490082,-81.0437881065094,1.96537435054779,0.2644,0.001,HIRES
T001136,2020-06-03 08:28:17+00:00,2459003.85559515,29.4957590471992,1.80113327503204,0.2655,0.001,HIRES
T001136,2020-06-06 07:47:50+00:00,2459006.82756376,59.7627957934032,1.71884441375732,0.2951,0.001,HIRES
T001136,2020-06-07 06:56:21+00:00,2459007.79224135,82.0423567288212,1.82871031761169,0.2964,0.001,HIRES
T001136,2020-06-08 09:37:19.860000+00:00,2459008.90778053,-41.6240093721928,7.39400196075439,0.346445251105,0.002,APF
T001136,2020-06-08 09:58:04.250000+00:00,2459008.92144853,18.1450955070673,8.16715431213379,0.403914607574,0.002,APF
T001136,2020-06-09 05:52:09.730000+00:00,2459009.75130754,-27.7001290866959,5.02988910675049,0.33824405314,0.002,APF
T001136,2020-06-09 06:12:53.900000+00:00,2459009.76571654,-19.0896651089901,4.68118906021118,0.362242361137,0.002,APF
T001136,2020-06-09 06:33:38.150000+00:00,2459009.77994054,-17.4205773049347,4.94010448455811,0.367150146091,0.002,APF
T001136,2020-06-10 07:38:46+00:00,2459010.8205877,-65.1210961416421,1.69980943202972,0.2722,0.001,HIRES
T001136,2020-06-10 08:59:16.400000+00:00,2459010.88109456,-89.9641735173792,5.89286994934082,0.326056710216,0.002,APF
T001136,2020-06-10 09:20:00.740000+00:00,2459010.89564156,-81.1737890781729,5.73454999923706,0.315926953174,0.002,APF
T001136,2020-06-10 09:40:45.040000+00:00,2459010.90983156,-87.4285928386056,5.84025144577026,0.310825609909,0.002,APF
T001136,2020-06-11 06:45:48+00:00,2459011.78371554,-38.8564128941778,1.77330303192139,0.2685,0.001,HIRES
T001136,2020-06-11 07:55:41.480000+00:00,2459011.83689657,-55.638180419834,5.08781051635742,0.31136930497,0.002,APF
T001136,2020-06-11 08:16:25.920000+00:00,2459011.85121257,-18.9302243873317,4.60422515869141,0.312328402717,0.002,APF
T001136,2020-06-11 08:37:10.220000+00:00,2459011.86567957,-40.1673807777432,4.45454359054565,0.305873217723,0.002,APF
T001136,2020-06-12 06:55:08+00:00,2459012.79125171,52.1953757189925,1.71716666221619,0.2696,0.001,HIRES
T001136,2020-06-13 07:29:45+00:00,2459013.81475953,17.3049743027173,1.5908328294754,0.2748,0.001,HIRES
T001136,2020-06-15 11:05:43.970000+00:00,2459015.96870563,72.5847525119147,6.44107675552368,0.360928272876,0.002,APF
T001136,2020-06-15 11:26:28.160000+00:00,2459015.98266363,92.1660515444784,7.56790018081665,0.395606369142,0.002,APF
T001136,2020-06-15 11:47:12.350000+00:00,2459015.99744263,57.827785854434,8.3951530456543,0.314815585252,0.002,APF
T001136,2020-06-16 05:56:32.670000+00:00,2459016.75372964,45.8556293515123,7.67122554779053,0.328276176124,0.002,APF
T001136,2020-06-16 06:18:06+00:00,2459016.76515248,58.4818050080063,1.86375570297241,0.2916,0.001,HIRES
T001136,2020-06-17 07:31:59.070000+00:00,2459017.81973765,-25.0018291982977,5.94396018981934,0.324990695344,0.002,APF
T001136,2020-06-17 07:52:43.270000+00:00,2459017.83465565,-34.3334743489988,5.4011435508728,0.348072585597,0.002,APF
T001136,2020-06-17 08:13:27.460000+00:00,2459017.84900665,-4.82931645864932,5.86493825912476,0.346824760283,0.002,APF
T001136,2020-06-18 06:49:09.710000+00:00,2459018.79007867,-11.7148221243892,5.69682216644287,0.333527281372,0.002,APF
T001136,2020-06-18 07:09:53.980000+00:00,2459018.80505467,-17.1112546323336,5.51590061187744,0.331030642396,0.002,APF
T001136,2020-06-18 07:30:38.480000+00:00,2459018.81911667,-22.1498682457141,5.61764669418335,0.342564434278,0.002,APF
T001136,2020-06-19 09:44:45.800000+00:00,2459019.91225368,-82.056125126191,5.39716625213623,0.306959223395,0.002,APF
T001136,2020-06-19 10:05:30.210000+00:00,2459019.92675568,-93.6035952348358,7.22698402404785,0.317951906699,0.002,APF
T001136,2020-06-19 10:26:14.620000+00:00,2459019.94180068,-74.0017551363827,6.48612403869629,0.340266671671,0.002,APF
T001136,2020-06-20 07:28:12.870000+00:00,2459020.8173897,-9.50898003501443,5.66584396362305,0.308819080655,0.002,APF
T001136,2020-06-20 07:48:57.420000+00:00,2459020.8318687,16.995758451626,5.58518838882446,0.330922575752,0.002,APF
T001136,2020-06-20 08:09:41.720000+00:00,2459020.8462427,-24.5302594753985,5.38754034042358,0.305937128563,0.002,APF
T001136,2020-06-24 06:46:29+00:00,2459024.78419794,84.4680158670304,1.85300898551941,0.289,0.001,HIRES
T001136,2020-06-25 06:29:01+00:00,2459025.77198344,57.6612660463631,1.84906804561615,0.3027,0.001,HIRES
T001136,2020-06-27 06:28:59+00:00,2459027.77119006,-38.8922821507108,1.74253880977631,0.2872,0.001,HIRES
T001136,2020-06-28 06:34:30+00:00,2459028.7750525,-34.0780425890544,1.50497794151306,0.2768,0.001,HIRES
T001136,2020-06-29 06:57:51+00:00,2459029.79139303,17.9738351496133,1.63836932182312,0.2716,0.001,HIRES
T001136,2020-06-30 06:56:11+00:00,2459030.79026876,-1.10733676933537,1.53394281864166,0.2791,0.001,HIRES
T001136,2020-07-01 07:19:34+00:00,2459031.80655142,19.0311189288824,1.72912001609802,0.2813,0.001,HIRES
T001136,2020-07-04 06:48:36+00:00,2459034.7846544,5.20769204906292,1.55569708347321,0.2996,0.001,HIRES
T001136,2020-07-06 06:09:18+00:00,2459036.75708905,-49.4053908663239,1.54205214977264,0.2778,0.001,HIRES
T001136,2020-07-08 06:42:21+00:00,2459038.78062446,7.36410165346438,1.53811740875244,0.2783,0.001,HIRES
T001136,2020-07-09 06:56:29+00:00,2459039.79035019,-13.4562495957759,1.41987133026123,0.2717,0.001,HIRES
T001136,2020-07-10 06:43:27+00:00,2459040.78153513,-3.66673766056581,1.9979807138443,0.277,0.001,HIRES
T001136,2020-07-11 07:13:56+00:00,2459041.80280081,73.9398000688918,1.53600668907166,0.2874,0.001,HIRES
T001136,2020-07-12 06:30:51+00:00,2459042.77221768,80.8078296107231,1.83001327514648,0.3025,0.001,HIRES
T001136,2020-07-14 06:29:36+00:00,2459044.77186062,-16.4617693225993,1.55741918087006,0.2988,0.001,HIRES
T001136,2020-07-21 06:42:56+00:00,2459051.78077107,49.7337007179751,1.58262467384338,0.3206,0.001,HIRES
T001136,2020-08-05 07:51:26+00:00,2459066.82803291,33.8662693430578,2.13299560546875,0.2755,0.001,HIRES
T001136,2020-08-06 06:29:43+00:00,2459067.77150719,90.6869525699026,1.73064601421356,0.2879,0.001,HIRES
T001136,2020-08-17 05:44:52+00:00,2459078.74025524,-34.6533148334462,1.92695999145508,0.2869,0.001,HIRES
T001136,2020-10-22 02:16:05.530000+00:00,2459144.60881218,-42.9646012924529,4.53103923797607,0.307561463519,0.002,APF
T001136,2020-11-02 10:31:41.890000+00:00,2459155.9541563,-49.5555006837358,4.83684968948364,0.333538598465,0.002,APF
T001136,2020-11-04 11:05:05.870000+00:00,2459157.97748332,-8.21220346996835,4.82427167892456,0.333737805546,0.002,APF
T001136,2020-11-15 11:03:14.630000+00:00,2459168.97631643,27.4168714133772,4.61001396179199,0.330906846341,0.002,APF
T001136,2020-11-16 11:06:35.580000+00:00,2459169.97914444,-49.2139942187727,5.0931224822998,0.334842319252,0.002,APF
T001136,2020-11-28 15:48:40+00:00,2459182.16313306,6.72359349206401,1.94491362571716,0.327,0.001,HIRES
T001136,2020-11-30 11:47:02.600000+00:00,2459184.00493657,-34.5354383610113,4.63180780410767,0.318843230262,0.002,APF
T001136,2020-12-01 09:20:44.370000+00:00,2459184.90753858,4.7063386324916,5.43758583068848,0.348696803991,0.002,APF
T001136,2020-12-02 12:31:51.380000+00:00,2459186.03840359,29.029893046292,4.39279651641846,0.332960431851,0.002,APF
T001136,2020-12-04 09:24:41.130000+00:00,2459187.90877261,-41.021326976806,4.49604177474976,0.330422653978,0.002,APF
T001136,2020-12-04 15:16:20+00:00,2459188.14042693,-3.09061875782347,1.85338306427002,0.3248,0.001,HIRES
T001136,2020-12-05 12:36:16.280000+00:00,2459189.04168562,44.2290732226164,4.664231300354,0.347399650669,0.002,APF
T001136,2020-12-05 15:16:53+00:00,2459189.14143605,20.7361300312485,1.97563230991364,0.3195,0.001,HIRES
T001136,2020-12-06 11:57:44.030000+00:00,2459190.00930163,-40.6584260607234,6.77370357513428,0.334384981344,0.002,APF
T001136,2020-12-06 14:37:30+00:00,2459190.11378552,-24.9805377780017,2.03394222259521,0.3197,0.001,HIRES
T001136,2020-12-08 11:43:22.290000+00:00,2459192.00550765,33.0345988700532,5.41049098968506,0.343944888382,0.002,APF
T001136,2020-12-09 08:37:24.730000+00:00,2459192.87586065,-68.1874341102359,4.67447566986084,0.310219269971,0.002,APF
T001136,2020-12-11 12:08:47.180000+00:00,2459195.01442067,15.837441113272,7.96244382858276,0.288725814519,0.002,APF
T001136,2020-12-15 12:50:38.770000+00:00,2459199.04830771,7.11057030368997,7.24157190322876,0.332645486269,0.002,APF
T001136,2020-12-20 10:57:36.300000+00:00,2459203.97419376,-0.206651905588984,4.42110395431519,0.297827838305,0.002,APF
T001136,2020-12-21 07:28:24.230000+00:00,2459204.82822276,-42.2394992679182,4.70430994033813,0.311944448383,0.002,APF
T001136,2020-12-24 14:27:54+00:00,2459208.10732754,85.9739995320259,2.05537557601929,0.3317,0.001,HIRES
T001136,2020-12-25 13:52:52+00:00,2459209.08407968,58.9298204956578,2.25938630104065,0.3329,0.001,HIRES
T001136,2020-12-26 13:41:50+00:00,2459210.07609792,-35.5105329779376,2.14781880378723,0.3337,0.001,HIRES
T001136,2020-12-30 12:58:34.540000+00:00,2459214.06043984,41.4121886384163,4.83384466171265,0.30646576557,0.002,APF
T001136,2020-12-31 13:57:28+00:00,2459215.08705158,-9.18599409796902,1.96474599838257,0.3178,0.001,HIRES
T001136,2021-01-06 11:14:05.860000+00:00,2459220.9865489,-2.57026119527069,4.70984363555908,0.322717188643,0.002,APF
T001136,2021-01-07 07:27:31.630000+00:00,2459221.82860191,-15.0111378778683,5.58521699905396,0.322887139036,0.002,APF
T001136,2021-01-08 12:56:59.420000+00:00,2459223.05696292,-20.7883794942428,5.73424434661865,0.314177845017,0.002,APF
T001136,2021-01-09 07:21:15.490000+00:00,2459223.82450893,-45.3010170493701,7.10392475128174,0.444702744967,0.002,APF
T001136,2021-01-10 06:49:28.020000+00:00,2459224.80162193,39.8683421052386,5.63627004623413,0.34440234458,0.002,APF
T001136,2021-01-11 12:33:52.900000+00:00,2459226.04045494,129.385147080409,5.30990600585938,0.340144582525,0.002,APF
T001136,2021-01-13 10:42:15.740000+00:00,2459227.96515096,-72.9566142701387,4.80182266235352,0.356532956758,0.002,APF
T001136,2021-01-14 09:32:59.660000+00:00,2459228.91655397,-5.10764013679114,4.722580909729,0.325260937232,0.002,APF
T001136,2021-01-15 09:44:55.430000+00:00,2459229.92489098,-7.37821278995902,4.81327056884766,0.316707082643,0.002,APF
T001136,2021-01-16 07:27:39.350000+00:00,2459230.82696298,-36.2508465299942,5.93160772323608,0.313561538847,0.002,APF
T001136,2021-01-20 10:20:53.570000+00:00,2459234.95074202,43.0754712979344,5.18348073959351,0.342810609721,0.002,APF
T001136,2021-01-23 12:14:23+00:00,2459238.01636275,25.9253071778605,2.33805680274963,0.3155,0.001,HIRES
T001136,2021-02-08 08:02:45.650000+00:00,2459253.85419816,-105.075621023676,4.53085422515869,0.331367702307,0.002,APF
T001136,2021-02-11 07:26:00.280000+00:00,2459256.82979218,18.2343521531402,5.13202810287476,0.317179433428,0.002,APF
T001136,2021-02-17 08:01:51.160000+00:00,2459262.85344522,-60.7072073539742,5.10653209686279,0.356098162883,0.002,APF
T001136,2021-02-18 07:09:20.110000+00:00,2459263.81638323,9.8914568407664,4.75758361816406,0.309737215827,0.002,APF
T001136,2021-02-23 08:13:34.580000+00:00,2459268.86362827,69.7834320160528,5.67892789840698,0.328771786524,0.002,APF
T001136,2021-02-23 10:49:07+00:00,2459268.95715818,60.7028631725598,1.82714021205902,0.3109,0.001,HIRES
T001136,2021-02-24 06:40:22.840000+00:00,2459269.79561227,42.3705824672595,5.68922758102417,0.331450000363,0.002,APF
T001136,2021-02-26 07:08:41.820000+00:00,2459271.81686929,-22.5854767988783,5.13168478012085,0.363395797887,0.002,APF
T001136,2021-02-26 09:17:14+00:00,2459271.89346549,-14.2297239362384,1.81976735591888,0.308,0.001,HIRES
T001136,2021-02-28 07:24:31.230000+00:00,2459273.8233883,10.6918563022627,5.70403909683228,0.350057885683,0.002,APF
T001136,2021-03-01 06:14:13.300000+00:00,2459274.7783883,-34.5480533459341,4.75648927688599,0.302680229862,0.002,APF
T001136,2021-03-14 07:43:32.720000+00:00,2459287.84047939,-8.43628389685797,4.75186824798584,0.32961286114,0.002,APF
T001136,2021-03-22 11:31:37.930000+00:00,2459295.99762243,42.400745651415,4.50422668457031,0.330161416607,0.002,APF
T001136,2021-03-22 13:04:27+00:00,2459296.05088526,34.2595360520554,1.47478044033051,0.3116,0.001,HIRES
T001136,2021-03-23 12:38:38+00:00,2459297.03276709,5.92896760966444,1.52663052082062,0.3149,0.001,HIRES
T001136,2021-03-26 10:36:39+00:00,2459299.9477136,-14.5379085148047,1.52894401550293,0.3085,0.001,HIRES
T001136,2021-03-28 08:27:12.440000+00:00,2459301.87025747,29.5879446287885,4.09032964706421,0.311401826602,0.002,APF
T001136,2021-03-29 09:12:44.380000+00:00,2459302.90162447,-5.27793508990946,4.59569787979126,0.312643789661,0.002,APF
T001136,2021-03-31 12:16:52.120000+00:00,2459305.02896048,12.7747678843857,5.24008846282959,0.322158331162,0.002,APF
T001136,2021-04-02 12:19:54.050000+00:00,2459307.03157549,18.2568213386771,4.92996549606323,0.326083992097,0.002,APF
T001136,2021-04-09 13:06:21+00:00,2459314.05102366,-4.92567008245044,1.62536442279816,0.3017,0.001,HIRES
T001136,2021-04-11 09:19:14.600000+00:00,2459315.90574154,53.3042895897989,4.02347230911255,0.32521486,0.002,APF
T001136,2021-04-12 06:35:32.820000+00:00,2459316.79207154,-5.49748739722975,4.43737030029297,0.323562522027,0.002,APF
T001136,2021-04-15 07:15:42.830000+00:00,2459319.82019855,-22.1044131117991,4.15508222579956,0.31977644982,0.002,APF
T001136,2021-04-16 09:20:33.730000+00:00,2459320.90635656,58.9904110519571,3.67055130004883,0.31622387593,0.002,APF
T001136,2021-04-19 07:32:07.840000+00:00,2459323.83106857,49.8058957920363,4.32579278945923,0.333483204095,0.002,APF
T001136,2021-04-20 08:15:19.250000+00:00,2459324.86182158,-9.97704751229968,5.19105958938599,0.322930544248,0.002,APF
T001136,2021-04-23 07:07:25.240000+00:00,2459327.81435259,-5.40742557023475,5.29649543762207,0.295338076087,0.002,APF
T001136,2021-04-24 10:26:22.970000+00:00,2459328.9527616,-18.2161383082423,6.37831544876099,0.304975650296,0.002,APF
T001136,2021-04-28 08:08:52.920000+00:00,2459332.85589161,65.0064282365674,4.2032790184021,0.32825556046,0.002,APF
T001136,2021-04-29 09:12:45.420000+00:00,2459333.89961662,-23.3383960413899,4.7869119644165,0.332122064562,0.002,APF
T001136,2021-05-04 10:12:49.480000+00:00,2459338.94157663,0.511545335261346,4.23550033569336,0.318230516018,0.002,APF
T001136,2021-05-06 08:28:46.970000+00:00,2459340.86865964,58.3491404155669,4.71560192108154,0.330492044949,0.002,APF
T001136,2021-05-07 10:27:07.850000+00:00,2459341.95219565,12.3968639323366,5.70254993438721,0.281352499222,0.002,APF
T001136,2021-05-10 07:58:16.390000+00:00,2459344.84840866,-1.88415438653817,4.5253734588623,0.310557792654,0.002,APF
T001136,2021-05-11 10:54:20.450000+00:00,2459345.97033266,9.64230979565183,4.49198293685913,0.323282173442,0.002,APF
T001136,2021-05-14 08:25:40.380000+00:00,2459348.86676567,35.1507240317655,4.37002754211426,0.349123990545,0.002,APF
T001136,2021-05-19 06:54:26+00:00,2459353.79076024,8.94115504674798,1.59609854221344,0.2941,0.001,HIRES
T001136,2021-05-20 08:35:30+00:00,2459354.86111275,-31.7480984329195,1.56159687042236,0.2913,0.001,HIRES
T001136,2021-05-27 07:59:24+00:00,2459361.83533296,6.35376504476722,1.71647131443024,0.305,0.001,HIRES
T001136,2021-05-29 09:49:49.190000+00:00,2459363.92428272,-12.287150320949,4.82815980911255,0.310849873925,0.002,APF
T001136,2021-05-31 05:35:59.220000+00:00,2459365.74857073,15.9644424069748,4.43790197372437,0.332003785546,0.002,APF
T001136,2021-06-01 05:49:10.860000+00:00,2459366.75669373,79.1771623655876,4.88793182373047,0.321643350713,0.002,APF
T001136,2021-06-03 05:22:17.740000+00:00,2459368.73881073,-29.244643001889,4.28152370452881,0.323849960023,0.002,APF
T001136,2021-06-04 05:35:37.770000+00:00,2459369.74792974,-1.50754439541311,4.76667547225952,0.339082150878,0.002,APF
T001136,2021-06-05 09:02:38.050000+00:00,2459370.89239074,67.3731807742416,4.65712213516235,0.32819664396,0.002,APF
T001136,2021-06-07 05:33:55.450000+00:00,2459372.74698075,-33.2638884068629,5.40820789337158,0.316134632691,0.002,APF
T001136,2021-06-08 06:31:22+00:00,2459373.77362344,9.22411385270928,1.7810800075531,0.3027,0.001,HIRES
T001136,2021-06-11 07:25:09+00:00,2459376.81104393,-41.5813750427221,1.6200840473175,0.3113,0.001,HIRES
T001136,2021-06-12 07:24:27+00:00,2459377.81049035,-40.2830719194907,1.65614676475525,0.3035,0.001,HIRES
T001136,2021-06-13 06:38:32+00:00,2459378.77867651,14.8431980483437,1.6083015203476,0.3012,0.001,HIRES
T001136,2021-06-14 08:26:55+00:00,2459379.85376831,29.5576259094238,1.60016226768494,0.3053,0.001,HIRES
T001136,2021-06-15 09:21:52.630000+00:00,2459380.90365277,19.7993333472304,7.78237295150757,0.282769188086,0.002,APF
T001136,2021-06-15 09:21:52.630000+00:00,2459380.90365277,19.7993333472304,7.78237295150757,0.282769188086,0.002,APF
T001136,2021-06-16 08:14:00.910000+00:00,2459381.85762777,-18.840395493037,5.85828351974487,0.288617901901,0.002,APF
T001136,2021-06-16 11:20:34+00:00,2459381.97512347,-17.6393522164598,2.06340336799622,0.2968,0.001,HIRES
T001136,2021-06-17 05:46:21.650000+00:00,2459382.75513577,-25.720799893831,4.45176982879639,0.312907250591,0.002,APF
T001136,2021-06-17 11:08:35+00:00,2459382.9664812,-12.4369788349451,2.3355712890625,0.2965,0.001,HIRES
T001136,2021-06-18 07:01:04+00:00,2459383.79387732,61.9084095953432,1.87142825126648,0.3121,0.001,HIRES
T001136,2021-06-18 08:23:05.620000+00:00,2459383.86584177,77.5052778422651,4.90651416778564,0.331500247901,0.002,APF
T001136,2021-06-19 07:30:25+00:00,2459384.81489857,53.4562035587752,1.78906285762787,0.3143,0.001,HIRES
T001136,2021-06-20 07:28:39+00:00,2459385.81309823,-75.7811368329495,1.65012848377228,0.3086,0.001,HIRES
T001136,2021-06-23 07:46:53+00:00,2459388.8258232,16.7177355435012,1.75308108329773,0.3107,0.001,HIRES
T001136,2021-06-24 07:44:36+00:00,2459389.82381672,23.6081188150599,1.63138914108276,0.3126,0.001,HIRES
T001136,2021-06-26 08:13:46.900000+00:00,2459391.85705879,-33.4924440427846,5.18487358093262,0.321283943797,0.002,APF
T001136,2021-06-27 08:24:41.260000+00:00,2459392.86406979,117.161289010435,5.72357749938965,0.321910296969,0.002,APF
T001136,2021-06-29 07:36:16.610000+00:00,2459394.8328738,-76.2600372100583,5.65983200073242,0.306615048843,0.002,APF
T001136,2021-06-30 08:03:11+00:00,2459395.83672553,19.986380444291,1.56802272796631,0.2975,0.001,HIRES
T001136,2021-06-30 08:02:26.350000+00:00,2459395.8482068,37.2749634024684,4.68991279602051,0.305504772706,0.002,APF
T001136,2021-07-03 09:05:30.330000+00:00,2459398.8928558,47.2018996917402,5.13981628417969,0.337281118381,0.002,APF
T001136,2021-07-04 07:18:32+00:00,2459399.80613533,-4.13264780714973,1.60066294670105,0.3158,0.001,HIRES
T001136,2021-07-04 07:54:26.590000+00:00,2459399.8431478,17.6150284274422,4.83102607727051,0.349014103552,0.002,APF
T001136,2021-07-06 07:11:30.750000+00:00,2459401.81307081,43.0030523494106,5.01257801055908,0.318055052184,0.002,APF
T001136,2021-07-07 08:28:20.400000+00:00,2459402.86719181,-69.6897406158325,5.11652851104736,0.336081809303,0.002,APF
T001136,2021-07-10 05:34:56.240000+00:00,2459405.74599081,-8.00030960046585,5.3977198600769,0.311876915627,0.002,APF
T001136,2021-07-11 07:25:21+00:00,2459406.81022987,31.4539130242676,1.59617078304291,0.3159,0.001,HIRES
T001136,2021-07-11 07:10:34.940000+00:00,2459406.81237082,23.6666885982384,4.95304250717163,0.32476331555,0.002,APF
T001136,2021-07-12 05:35:16.950000+00:00,2459407.74666082,55.2490775597544,4.73011875152588,0.337779222186,0.002,APF
T001136,2021-07-12 06:31:45+00:00,2459407.77262078,33.2502869908319,1.94384527206421,0.0,0.001,HIRES
T001136,2021-07-13 05:32:36.250000+00:00,2459408.74436382,35.2137182785062,4.62863445281982,0.340473814233,0.002,APF
T001136,2021-07-16 08:09:59.280000+00:00,2459411.85338782,-80.9072612772556,4.63953733444214,0.296070276106,0.002,APF
T001136,2021-07-17 07:13:18.620000+00:00,2459412.81277282,49.7334658973296,4.35011529922485,0.317070894791,0.002,APF
T001136,2021-07-18 05:33:57.390000+00:00,2459413.74593283,28.1013090505737,4.60149478912354,0.260090015958,0.002,APF
T001136,2021-07-19 07:23:31.400000+00:00,2459414.82120783,-6.55977667557477,5.17579793930054,0.355876940089,0.002,APF
T001136,2021-07-20 08:21:24.320000+00:00,2459415.86084683,29.9609184405001,5.14361381530762,0.343906710868,0.002,APF
T001136,2021-07-21 07:17:43.560000+00:00,2459416.81583683,4.17836099603725,5.51503324508667,0.344013456451,0.002,APF
T001136,2021-07-23 05:10:07.290000+00:00,2459418.72868883,32.8311321558796,4.66582822799683,0.324752210344,0.002,APF
T001136,2021-07-25 06:12:03+00:00,2459420.75934188,-9.01405726349977,1.58916389942169,0.2994,0.001,HIRES
T001136,2021-07-25 08:06:13.850000+00:00,2459420.85063683,13.0308011327921,5.29224967956543,0.306990829045,0.002,APF
T001136,2021-07-29 05:00:12.130000+00:00,2459424.72186284,46.207809723065,4.98001956939697,0.357980590163,0.002,APF
T001136,2021-08-01 07:51:33.150000+00:00,2459427.84059984,-59.6178142742699,5.39252614974976,0.310486584912,0.002,APF
T001136,2021-08-09 05:50:44+00:00,2459435.74390453,12.5286865609683,1.68754208087921,0.3107,0.001,HIRES
T001136,2021-08-17 05:37:59+00:00,2459443.73506108,24.5663814456998,1.80132913589478,0.3134,0.001,HIRES
T001136,2021-08-19 06:18:11+00:00,2459445.76327751,-64.1190904709836,1.68125116825104,0.284,0.001,HIRES
T001136,2021-08-20 05:56:50+00:00,2459446.74862648,13.4050010834139,1.85039186477661,0.2934,0.001,HIRES
T001136,2021-08-23 05:53:53+00:00,2459449.74657335,44.6406749462373,1.7823166847229,0.3302,0.001,HIRES
T001136,2021-08-24 06:30:08+00:00,2459450.77175174,-17.5250428168616,1.99006175994873,0.3266,0.001,HIRES
T001136,2021-08-25 05:27:34+00:00,2459451.72821465,-4.16322317242194,1.90525817871094,0.3229,0.001,HIRES
T001136,2021-08-26 05:23:02+00:00,2459452.72474855,-13.871323159202,1.65340220928192,0.3024,0.001,HIRES
T001136,2021-08-29 05:51:33+00:00,2459455.74451743,15.490386133348,1.7365927696228,0.2993,0.001,HIRES
T001136,2021-08-30 06:13:16+00:00,2459456.76004681,50.1212765962425,1.79474568367004,0.3071,0.001,HIRES
T001136,2021-09-29 12:01:11.160000+00:00,2459487.01459883,30.0445410295113,7.6002311706543,0.276383879477,0.002,APF
T001136,2021-10-01 12:04:48.830000+00:00,2459489.01722383,-16.3463428642573,4.83914947509766,0.328635570774,0.002,APF
T001136,2021-10-02 12:10:13.950000+00:00,2459490.02066082,11.9334437674588,5.38151741027832,0.344858770095,0.002,APF
T001136,2021-10-04 12:00:26.530000+00:00,2459492.01512882,67.8490535251763,7.52653789520264,0.475257794562,0.002,APF
T001136,2021-10-16 11:16:16.390000+00:00,2459503.9792988,9.04195717345701,5.35530376434326,0.348930514913,0.002,APF
T001136,2021-10-28 10:22:20.360000+00:00,2459515.94792378,1.64890028838414,6.95683860778809,0.272214274022,0.002,APF
T001136,2021-10-30 10:26:47.750000+00:00,2459517.95014777,39.5840131671535,7.1530966758728,0.336187678439,0.002,APF
T001136,2021-11-05 10:52:15.080000+00:00,2459523.96805276,62.0094737942005,4.83227300643921,0.31051395969,0.002,APF
T001136,2021-11-07 12:03:12.560000+00:00,2459526.01265575,4.69477365213555,6.7801365852356,0.323880310082,0.002,APF
T001136,2021-11-11 09:49:46.060000+00:00,2459529.92446974,14.4115754582863,4.76741313934326,0.328543382583,0.002,APF
T001136,2021-11-13 10:27:05.830000+00:00,2459531.94958273,12.8970379554033,4.50680780410767,0.310977773083,0.002,APF
T001136,2021-11-14 08:55:59.440000+00:00,2459532.88760473,41.5530290651318,5.05034112930298,0.363527989419,0.002,APF
T001136,2021-11-21 12:57:35.930000+00:00,2459540.05577671,-23.2783368899318,4.21897315979004,0.324281093196,0.002,APF
T001136,2021-11-22 15:43:19+00:00,2459541.15860928,33.3484218136546,1.84028220176697,0.3256,0.001,HIRES
T001136,2021-11-23 12:50:53.770000+00:00,2459542.0521267,5.60171596727761,4.174485206604,0.325007478453,0.002,APF
T001136,2021-11-24 15:37:12+00:00,2459543.1547971,-19.6748150581193,1.84518146514893,0.3195,0.001,HIRES
T001136,2021-11-25 12:54:38.640000+00:00,2459544.0531177,22.4165509430032,4.64416742324829,0.325211692217,0.002,APF
T001136,2021-11-28 11:31:04.900000+00:00,2459546.99681669,-18.638692526411,4.42138957977295,0.327966440759,0.002,APF
T001136,2021-11-28 15:32:29+00:00,2459547.15244981,-5.60447545915507,1.90372967720032,0.3306,0.001,HIRES
T001136,2021-11-29 08:49:06.360000+00:00,2459547.88416369,-45.0843451235456,4.83410501480103,0.332492898755,0.002,APF
T001136,2021-11-30 13:01:38.070000+00:00,2459549.05970768,29.4520955047983,4.66085767745972,0.334049601046,0.002,APF
T001136,2021-12-01 09:18:15.440000+00:00,2459549.90430968,30.9092315019474,5.30532217025757,0.332828994698,0.002,APF
T001136,2021-12-02 12:19:29.990000+00:00,2459551.02997767,17.0682424066975,4.35589170455933,0.335736634403,0.002,APF
T001136,2021-12-03 07:51:36.280000+00:00,2459551.84443867,-40.8885964493414,4.82735919952393,0.316161034186,0.002,APF
T001136,2021-12-04 12:00:03.500000+00:00,2459553.01684467,48.4410533383407,4.03827714920044,0.332077386831,0.002,APF
T001136,2021-12-11 08:32:22.430000+00:00,2459559.86749364,-52.2567108223374,7.52131080627441,0.32422379247,0.002,APF
T001136,2021-12-17 13:57:21+00:00,2459566.08661637,-15.2975871208617,1.88397943973541,0.3209,0.001,HIRES
T001136,2021-12-18 09:46:08.510000+00:00,2459566.92411861,52.5920242424559,4.30617523193359,0.330647476309,0.002,APF
T001136,2021-12-19 07:51:04.860000+00:00,2459567.84504961,45.8813407580701,5.08709812164307,0.357809923196,0.002,APF
T001136,2021-12-20 12:23:21.020000+00:00,2459569.03369961,13.5888045802232,5.43447637557983,0.323607122885,0.002,APF
T001136,2022-01-06 11:48:27.940000+00:00,2459586.01050053,39.1739723122607,4.81962203979492,0.316735013906,0.002,APF
T001136,2022-01-10 05:31:47.790000+00:00,2459589.75161351,3.42775296755989,7.30949687957764,0.227977813412,0.002,APF
T001136,2022-01-11 05:19:33.280000+00:00,2459590.73931651,-26.6258995711218,5.74326324462891,0.329554872061,0.002,APF
T001136,2022-01-12 05:02:39.350000+00:00,2459591.73024851,-8.003905392428,5.89859437942505,0.342310002121,0.002,APF
T001136,2022-01-12 09:27:59.330000+00:00,2459591.9133555,25.4110853787409,4.1705641746521,0.314931707995,0.002,APF
T001136,2022-01-13 09:13:15.560000+00:00,2459592.9009755,41.6019002534616,5.59342384338379,0.331067906984,0.002,APF
T001136,2022-01-13 12:58:37+00:00,2459593.04690628,29.380486696552,1.80334103107452,0.3177,0.001,HIRES
T001136,2022-01-14 10:08:22.510000+00:00,2459593.9408885,51.846168085438,5.42392587661743,0.354142747492,0.002,APF
T001136,2022-01-15 07:38:50.850000+00:00,2459594.83928049,57.4267013563119,6.07590770721436,0.339207512175,0.002,APF
T001136,2022-01-15 07:38:50.850000+00:00,2459594.83928049,57.4267013563119,6.07590770721436,0.339207512175,0.002,APF
T001136,2022-01-17 10:57:33.610000+00:00,2459596.97513448,-29.4032313948667,5.02542972564697,0.319783372622,0.002,APF
T001136,2022-01-18 09:22:39.340000+00:00,2459597.90961248,-6.59276538935843,4.12367057800293,0.307761603692,0.002,APF
T001136,2022-01-19 08:57:52.960000+00:00,2459598.89189347,-43.5655762510769,4.5875129699707,0.301859862605,0.002,APF
T001136,2022-01-20 11:19:40.990000+00:00,2459599.99062147,-43.3644318723188,4.17197275161743,0.316951171665,0.002,APF
T001136,2022-01-21 04:42:58.050000+00:00,2459600.71466546,-18.5973986594402,5.6492862701416,0.372700585956,0.002,APF
T001136,2022-01-23 05:20:47.800000+00:00,2459602.74289145,43.9746242962408,5.73949718475342,0.32550972306,0.002,APF
T001136,2022-01-25 08:33:59.030000+00:00,2459604.87566444,-40.1355012918559,4.880774974823,0.344684067026,0.002,APF
T001136,2022-01-26 05:16:26.610000+00:00,2459605.73828344,-89.817469086754,6.69154834747314,0.302003494243,0.002,APF
T001136,2022-01-27 08:25:01.500000+00:00,2459606.86836143,-57.1049709595964,5.14874267578125,0.300189000438,0.002,APF
T001136,2022-01-28 08:34:30.370000+00:00,2459607.87636442,-23.8370989953515,4.93703460693359,0.330080180526,0.002,APF
T001136,2022-01-29 04:26:57.920000+00:00,2459608.70263842,36.170792881494,5.87884998321533,0.447869300471,0.002,APF
T001136,2022-01-30 04:01:43.250000+00:00,2459609.68648442,11.7417118526605,6.09176111221313,0.312048173431,0.002,APF
T001136,2022-01-31 04:00:55.050000+00:00,2459610.68476241,14.5795760927607,7.52970838546753,0.275471465437,0.002,APF
T001136,2022-02-04 09:30:30.020000+00:00,2459614.91123539,-58.9810010840667,5.33320808410645,0.303121409972,0.002,APF
T001136,2022-02-05 07:57:55.530000+00:00,2459615.85491338,-65.4259512142011,6.18279600143433,0.298428557753,0.002,APF
T001136,2022-02-07 08:24:57.430000+00:00,2459617.86924737,52.0075032414627,4.35341596603394,0.308259695004,0.002,APF
T001136,2022-02-08 04:31:49.580000+00:00,2459618.70883737,69.5783640832635,5.13463163375854,0.342507768466,0.002,APF
T001136,2022-02-09 07:47:17.510000+00:00,2459619.84347336,51.0737530489996,4.94795942306519,0.374369937025,0.002,APF
T001136,2022-02-10 06:16:58.040000+00:00,2459620.78065435,13.8289184407943,5.19872903823853,0.355614698837,0.002,APF
T001136,2022-02-11 05:55:58.800000+00:00,2459621.76622635,25.2870038642401,4.92454147338867,0.341516163028,0.002,APF
T001136,2022-02-11 12:55:47+00:00,2459622.04496554,4.33454041155776,1.73498964309692,0.3283,0.001,HIRES
T001136,2022-02-12 07:23:20.470000+00:00,2459622.82601034,-81.5269699078073,4.68750047683716,0.3232620451,0.002,APF
T001136,2022-02-13 07:26:05.440000+00:00,2459623.82828134,-45.3519651333554,4.19698810577393,0.306194931661,0.002,APF
T001136,2022-02-14 05:40:01.540000+00:00,2459624.75423233,-96.7618929855104,5.40042638778687,0.284685685146,0.002,APF
T001136,2022-02-15 13:39:51+00:00,2459626.07598074,13.9521326130346,1.84899878501892,0.3017,0.001,HIRES
T001136,2022-02-16 05:46:31.090000+00:00,2459626.75926832,14.7746236747698,5.81486701965332,0.341774184353,0.002,APF
T001136,2022-02-16 09:58:11+00:00,2459626.92230063,47.1812178464634,1.83015704154968,0.3098,0.001,HIRES
T001136,2022-02-18 07:30:29.700000+00:00,2459628.83160331,-17.9854750167298,5.34257650375366,0.33291919069,0.002,APF
T001136,2022-02-19 07:16:28.330000+00:00,2459629.8206753,-2.290309116151,4.99067544937134,0.335848770271,0.002,APF
T001136,2022-02-20 06:53:23.420000+00:00,2459630.8059723,-14.7682851694237,4.93796396255493,0.335972220965,0.002,APF
T001136,2022-02-21 09:35:54+00:00,2459631.90624557,-21.2274750930839,1.84372878074646,0.3094,0.001,HIRES
T001136,2022-02-22 10:38:58+00:00,2459632.95009412,-25.1371173786303,1.65324592590332,0.3003,0.001,HIRES
T001136,2022-02-28 07:51:04.260000+00:00,2459638.84585525,31.3674702168743,4.81489419937134,0.338369427677,0.002,APF
T001136,2022-03-01 05:56:27.160000+00:00,2459639.76625024,-33.0107877666523,5.14456510543823,0.265995638324,0.002,APF
T001136,2022-03-02 06:10:19.070000+00:00,2459640.77609923,-52.5218508962334,4.7863507270813,0.322986247033,0.002,APF
T001136,2022-03-07 07:45:02.270000+00:00,2459645.8404472,-11.6185279427414,4.85367679595947,0.326066783185,0.002,APF
T001136,2022-03-08 09:29:51.790000+00:00,2459646.9142022,-32.6039200639099,5.25364398956299,0.331654810055,0.002,APF
T001136,2022-03-09 07:07:14.310000+00:00,2459647.81526219,28.7467066031826,5.02634906768799,0.315618851574,0.002,APF
T001136,2022-03-10 06:07:28.860000+00:00,2459648.77364718,-29.5195588494748,5.68854999542236,0.367171887966,0.002,APF
T001136,2022-03-11 08:39:02+00:00,2459649.8664044,-24.9445462161279,1.5650680065155,0.2986,0.001,HIRES
T001136,2022-03-11 08:47:02+00:00,2459649.87175129,-28.6829341604957,1.64015936851501,0.2973,0.001,HIRES
T001136,2022-03-11 08:54:37+00:00,2459649.87722619,-23.4612307016071,1.50063014030457,0.2968,0.001,HIRES
T001136,2022-03-11 09:02:52+00:00,2459649.88321007,-27.8956048946984,1.68299734592438,0.2966,0.001,HIRES
T001136,2022-03-11 09:11:32+00:00,2459649.88903096,-27.0063167098156,1.69276368618011,0.2954,0.001,HIRES
T001136,2022-03-11 09:19:41+00:00,2459649.89497984,-24.462319767658,1.63740968704224,0.2973,0.001,HIRES
T001136,2022-03-11 09:28:45+00:00,2459649.90098672,-28.7315232644546,1.615154504776,0.297,0.001,HIRES
T001136,2022-03-11 09:36:54+00:00,2459649.90665861,-22.036483301881,1.36943578720093,0.2953,0.001,HIRES
T001136,2022-03-11 09:44:52+00:00,2459649.91183151,-26.0224273919147,1.45982265472412,0.2953,0.001,HIRES
T001136,2022-03-11 09:52:02+00:00,2459649.91679642,-23.407630153318,1.51874876022339,0.2969,0.001,HIRES
T001136,2022-03-11 09:59:14+00:00,2459649.92187832,-25.4571703748421,1.50887382030487,0.2969,0.001,HIRES
T001136,2022-03-11 10:06:33+00:00,2459649.92685422,-25.1184339264685,1.4764655828476,0.297,0.001,HIRES
T001136,2022-03-11 10:13:38+00:00,2459649.93171512,-27.1003950237638,1.5432014465332,0.2966,0.001,HIRES
T001136,2022-03-11 10:20:38+00:00,2459649.93660003,-22.5392464505389,1.58058619499207,0.2963,0.001,HIRES
T001136,2022-03-11 10:27:39+00:00,2459649.94148393,-21.8739992526703,1.57843887805939,0.2951,0.001,HIRES
T001136,2022-03-11 10:34:38+00:00,2459649.94635684,-23.8770810929576,1.58258259296417,0.2962,0.001,HIRES
T001136,2022-03-11 10:41:39+00:00,2459649.95124074,-24.5876921851545,1.67150449752808,0.2951,0.001,HIRES
T001136,2022-03-11 10:48:50+00:00,2459649.95618264,-15.6900968092667,1.52277278900146,0.2962,0.001,HIRES
T001136,2022-03-11 10:56:10+00:00,2459649.96163354,-14.4689816865799,1.59838950634003,0.2969,0.001,HIRES
T001136,2022-03-11 11:04:35+00:00,2459649.96760642,-16.6841900459835,1.50294303894043,0.2943,0.001,HIRES
T001136,2022-03-11 11:12:40+00:00,2459649.97279131,-16.3263692835123,1.53602838516235,0.2962,0.001,HIRES
T001136,2022-03-11 11:19:44+00:00,2459649.97767522,-16.8087106884853,1.47152876853943,0.295,0.001,HIRES
T001136,2022-03-11 11:26:43+00:00,2459649.98246712,-13.17326213668,1.65116107463837,0.2954,0.001,HIRES
T001136,2022-03-11 11:33:37+00:00,2459649.98729303,-16.8554586766731,1.53810131549835,0.2947,0.001,HIRES
T001136,2022-03-11 11:40:41+00:00,2459649.99223493,-14.0750440290524,1.61309564113617,0.2952,0.001,HIRES
T001136,2022-03-11 11:47:48+00:00,2459649.99715383,-14.6892036557562,1.46523070335388,0.2949,0.001,HIRES
T001136,2022-03-11 11:55:04+00:00,2459650.00251272,-14.1459477480845,1.49411904811859,0.2951,0.001,HIRES
T001136,2022-03-11 12:03:00+00:00,2459650.00827661,-18.4318241366525,1.53417766094208,,0.001,HIRES
T001136,2022-03-11 12:11:53+00:00,2459650.01448048,-24.2463240186664,1.60151612758636,0.2962,0.001,HIRES
T001136,2022-03-11 12:20:32+00:00,2459650.02033637,-25.5755630195058,1.62601494789124,0.2967,0.001,HIRES
T001136,2022-03-11 12:29:31+00:00,2459650.02679424,-22.2728652122106,1.60461819171906,0.2944,0.001,HIRES
T001136,2022-03-11 12:38:34+00:00,2459650.03317211,-23.8958492111898,1.61669147014618,0.2962,0.001,HIRES
T001136,2022-03-11 12:47:37+00:00,2459650.03929399,-21.1515477394322,1.44219815731049,0.2951,0.001,HIRES
T001136,2022-03-11 12:56:20+00:00,2459650.04539386,-30.7579794393935,1.64242541790009,0.2948,0.001,HIRES
T001136,2022-03-11 13:05:18+00:00,2459650.05149374,-29.7638496642865,1.45425879955292,0.2959,0.001,HIRES
T001136,2022-03-11 13:13:42+00:00,2459650.05706063,-32.9408001980538,1.6039297580719,0.2957,0.001,HIRES
T001136,2022-03-11 13:21:25+00:00,2459650.06239552,-35.2180272532784,1.49807584285736,0.295,0.001,HIRES
T001136,2022-03-11 13:29:09+00:00,2459650.06800941,-35.5959060902037,1.5034875869751,0.295,0.001,HIRES
T001136,2022-03-11 13:37:57+00:00,2459650.07425928,-31.1357890471801,1.66328847408295,0.2944,0.001,HIRES
T001136,2022-03-11 13:46:47+00:00,2459650.08057815,-30.2594260876325,1.6782900094986,0.2957,0.001,HIRES
T001136,2022-03-11 13:55:50+00:00,2459650.08670103,-37.5022864674581,1.51501417160034,0.2953,0.001,HIRES
T001136,2022-03-11 14:04:54+00:00,2459650.0929619,-34.2507152898656,1.52527070045471,0.296,0.001,HIRES
T001136,2022-03-11 14:13:58+00:00,2459650.09937377,-34.0287901637631,1.50308275222778,0.2953,0.001,HIRES
T001136,2022-03-11 14:23:02+00:00,2459650.10535765,-33.2112216215689,1.56349778175354,0.2958,0.001,HIRES
T001136,2022-03-11 14:31:16+00:00,2459650.11114453,-27.6877727653705,1.69718492031097,0.2944,0.001,HIRES
T001136,2022-03-11 14:39:38+00:00,2459650.11685041,-23.6426717842677,1.58607006072998,0.2944,0.001,HIRES
T001136,2022-03-11 14:47:57+00:00,2459650.1226493,-27.054153869057,1.46196830272675,0.2934,0.001,HIRES
T001136,2022-03-11 14:56:02+00:00,2459650.12817018,-24.6492596488548,1.65823662281036,0.294,0.001,HIRES
T001136,2022-03-11 15:03:57+00:00,2459650.13367907,-26.3621567611162,1.64636504650116,0.2934,0.001,HIRES
T001136,2022-03-11 15:11:55+00:00,2459650.13929195,-27.1934480486155,1.60440218448639,0.2941,0.001,HIRES
T001136,2022-03-11 15:20:01+00:00,2459650.14488284,-28.9312995142614,1.56705975532532,0.2933,0.001,HIRES
T001136,2022-03-11 15:28:14+00:00,2459650.15084272,-24.4162907850015,1.60201716423035,0.2933,0.001,HIRES
T001136,2022-03-11 15:37:02+00:00,2459650.15703559,-25.7972737828145,1.43203747272491,0.2944,0.001,HIRES
T001136,2022-03-12 07:13:02.710000+00:00,2459650.81929017,-50.5629398992726,4.78364086151123,0.294837517958,0.002,APF
T001136,2022-03-13 05:57:44.600000+00:00,2459651.76894616,-38.2163898544227,4.86462640762329,0.306852959543,0.002,APF
T001136,2022-03-14 07:11:21.380000+00:00,2459652.81847216,63.651174402452,5.61137771606445,0.31357189761,0.002,APF
T001136,2022-03-16 13:19:31+00:00,2459655.06138397,-23.1488244784831,1.64808690547943,0.3221,0.001,HIRES
T001136,2022-03-17 06:47:01.780000+00:00,2459655.80210614,-14.8848281502713,5.28403282165527,0.309175732804,0.002,APF
T001136,2022-03-18 06:52:11.320000+00:00,2459656.80437313,-18.5491394004244,5.02700805664062,0.329095137137,0.002,APF
T001136,2022-03-18 13:45:12+00:00,2459657.07894941,-1.49145733881888,1.33851754665375,0.3097,0.001,HIRES
T001136,2022-03-21 07:01:32.710000+00:00,2459659.81082211,-4.99894018626002,5.43148517608643,0.283669305785,0.002,APF
T001136,2022-03-23 07:03:31.380000+00:00,2459661.81273409,139.398729534226,4.59333181381226,0.32716663604,0.002,APF
T001136,2022-03-23 13:57:33+00:00,2459662.08794565,99.1345855289069,1.74274480342865,0.3104,0.001,HIRES
T001136,2022-03-24 06:28:40+00:00,2459662.78879309,44.0835469294577,4.79581642150879,0.321890032331,0.002,APF
T001136,2022-03-25 06:29:57.420000+00:00,2459663.78871708,-40.069999746682,4.85741758346558,0.338172174594,0.002,APF
T001136,2022-03-31 07:08:26.990000+00:00,2459669.81315404,60.4864207491986,5.55485391616821,0.298128413679,0.002,APF
T001136,2022-04-02 06:15:39.880000+00:00,2459671.77897702,-13.0871009853411,4.6392993927002,0.336670484463,0.002,APF
T001136,2022-04-04 06:26:46.190000+00:00,2459673.80936801,16.5328951135874,5.92061233520508,0.311452228495,0.002,APF
T001136,2022-04-05 06:20:01.980000+00:00,2459674.782017,-81.3705535517756,5.40985298156738,0.336217381982,0.002,APF
T001136,2022-04-08 06:21:12.770000+00:00,2459677.78206598,-23.3093252344804,4.20593595504761,0.289853900119,0.002,APF
T001136,2022-04-09 06:21:52.580000+00:00,2459678.78254797,103.634941561271,4.10615348815918,0.292770371255,0.002,APF
T001136,2022-04-11 06:40:52.070000+00:00,2459680.79566295,-27.7348391206927,5.71340608596802,0.328041540498,0.002,APF
T001136,2022-04-18 06:25:57.760000+00:00,2459687.7855339,92.4297380608933,4.28797912597656,0.304048334434,0.002,APF
T001136,2022-04-24 06:02:44.340000+00:00,2459693.76745685,-5.80957152319766,4.93505525588989,0.275975285408,0.002,APF
T001136,2022-04-25 05:33:06.540000+00:00,2459694.74782884,-3.44359994433538,4.49560737609863,0.286649322279,0.002,APF
T001136,2022-04-27 05:26:47.420000+00:00,2459696.74363982,103.051698434858,4.32576656341553,0.321490412761,0.002,APF
T001136,2022-04-29 06:10:32.660000+00:00,2459698.77371881,6.25687509897124,4.32452154159546,0.321020893361,0.002,APF
T001136,2022-04-30 05:13:41.330000+00:00,2459699.7364628,59.2476113215909,5.184401512146,0.335656976037,0.002,APF
T001136,2022-05-01 05:31:01.930000+00:00,2459700.74330279,-39.529327977004,5.86570310592651,0.311602379247,0.002,APF
T001136,2022-05-02 05:36:55.320000+00:00,2459701.74935378,-58.2293277001031,4.65250778198242,0.293696632777,0.002,APF
T001136,2022-05-03 05:15:35.940000+00:00,2459702.73255977,-2.95830882411893,5.54960584640503,0.286599798055,0.002,APF
T001136,2022-05-04 05:15:45.870000+00:00,2459703.73607676,-20.636064518413,4.25912618637085,0.2999840929,0.002,APF
T001136,2022-05-05 05:38:21.120000+00:00,2459704.75206975,63.6012176330692,4.49875402450562,0.338064261092,0.002,APF
T001136,2022-05-12 05:48:48.110000+00:00,2459711.75847769,-45.1797558769845,4.79853391647339,0.264358604531,0.002,APF
T001136,2022-05-13 05:35:11.330000+00:00,2459712.74942368,-3.32310455912898,4.64287424087524,0.293070077131,0.002,APF
T001136,2022-05-14 07:12:06.870000+00:00,2459713.81635067,49.5535255801986,4.46966028213501,0.324841630605,0.002,APF
T001136,2022-05-15 07:09:48.220000+00:00,2459714.81442666,65.5483205250555,5.30828762054443,0.31571102104,0.002,APF
T001136,2022-05-16 06:22:20.860000+00:00,2459715.78233065,-49.4106447001447,5.34044694900513,0.317156085589,0.002,APF
T001136,2022-05-17 06:32:25.750000+00:00,2459716.78847364,38.691237168806,5.29989147186279,0.325639956381,0.002,APF
T001136,2022-05-18 06:47:53.250000+00:00,2459717.79869063,-21.5020711299786,4.71418237686157,0.303760426676,0.002,APF
T001136,2022-05-20 05:35:12.940000+00:00,2459719.74844462,41.7962665157229,4.85582065582275,0.362364561153,0.002,APF
T001136,2022-05-22 05:28:39.510000+00:00,2459721.7436706,-0.816448880179678,4.65093755722046,0.300845005236,0.002,APF
T001136,2022-05-23 05:49:29.940000+00:00,2459722.75796159,73.5247729208787,4.60353946685791,0.314423666985,0.002,APF
T001136,2022-05-25 05:28:05.610000+00:00,2459724.74366357,11.4417516851206,5.34660959243774,0.323766461339,0.002,APF
T001136,2022-05-27 05:34:13.010000+00:00,2459726.74732755,-17.2340581188629,4.72083950042725,0.316371098538,0.002,APF
T001136,2022-06-01 05:50:44.750000+00:00,2459731.7582785,90.7869540214073,4.63223886489868,0.306145713574,0.002,APF
T001136,2022-06-09 05:49:38.570000+00:00,2459739.75616942,112.515475260185,5.22247743606567,0.34019766523,0.002,APF
T001136,2022-06-10 05:26:29.890000+00:00,2459740.74032641,28.0742018923933,5.00306749343872,0.326809508719,0.002,APF
T001136,2022-06-15 05:42:54.360000+00:00,2459745.75244236,-6.56215009609242,4.44114303588867,0.326484412003,0.002,APF
T001136,2022-06-18 07:50:12+00:00,2459748.82879215,86.9095197625635,1.8392653465271,0.3145,0.001,HIRES
T001136,2022-06-19 08:29:34+00:00,2459749.85613301,-16.2243388693843,1.79769027233124,0.3227,0.001,HIRES
T001136,2022-06-23 08:41:47.360000+00:00,2459753.87681427,-3.10361463854977,6.41825342178345,0.327373268131,0.002,APF
T001136,2022-06-24 05:12:10.070000+00:00,2459754.73186126,-67.2693632015311,5.26454973220825,0.315351341282,0.002,APF
T001136,2022-06-25 05:12:08.050000+00:00,2459755.73138225,-16.375161309439,4.57282829284668,0.316673750535,0.002,APF
T001136,2022-06-30 09:40:10.480000+00:00,2459760.91619819,-10.0822774227568,5.34268522262573,0.310900417531,0.002,APF
T001136,2022-07-01 09:27:57.830000+00:00,2459761.90752818,26.2869728409778,4.99735355377197,0.317318954565,0.002,APF
T001136,2022-07-03 09:13:18.720000+00:00,2459763.89627716,17.611632524052,6.67506885528564,0.348607931405,0.002,APF
T001136,2022-07-08 05:40:03.160000+00:00,2459768.74949611,-22.8319531123933,4.95574951171875,0.301024694642,0.002,APF
T001136,2022-07-10 08:40:29.830000+00:00,2459770.87451108,13.4307491924769,5.30328226089478,0.30897543715,0.002,APF
T001136,2022-07-11 06:40:51+00:00,2459771.77940357,-22.4075666809832,1.52426874637604,0.3049,0.001,HIRES
T001136,2022-07-11 07:41:00.430000+00:00,2459771.83325607,-22.7782341635961,5.5076379776001,0.29622723477,0.002,APF
T001136,2022-07-12 05:43:13.030000+00:00,2459772.75129606,-57.6132153030444,4.76878976821899,0.308015032268,0.002,APF
T001136,2022-07-15 07:33:51.270000+00:00,2459775.82873302,39.6655602696802,5.08743858337402,0.308756211445,0.002,APF
T001136,2022-07-16 06:02:45+00:00,2459776.75374313,-26.3180387108816,1.56423532962799,0.3133,0.001,HIRES
T001136,2022-07-16 07:27:30.300000+00:00,2459776.82451701,-58.7731064554113,5.59749460220337,0.315286037346,0.002,APF
T001136,2022-07-18 07:06:44.890000+00:00,2459778.80950099,11.691467588482,5.30756092071533,0.310947495892,0.002,APF
T001136,2022-07-19 07:00:44.030000+00:00,2459779.80557598,-74.4176753223485,5.34402942657471,0.302651444885,0.002,APF
T001136,2022-07-20 07:09:27.850000+00:00,2459780.81161596,-69.4586230617797,5.0831151008606,0.317246012341,0.002,APF
T001136,2022-07-21 06:52:16.310000+00:00,2459781.79909395,-17.8768893552954,5.02251958847046,0.317961125814,0.002,APF
T001136,2022-07-22 07:37:00.840000+00:00,2459782.83038994,81.509384324818,5.18672609329224,0.331541175698,0.002,APF
T001136,2022-07-23 08:28:13.430000+00:00,2459783.86605093,29.3073632389864,5.91371870040894,0.325389513308,0.002,APF
T001136,2022-07-25 06:57:41.490000+00:00,2459785.80273491,-68.0779452795572,5.25087213516235,0.31778513668,0.002,APF
T001136,2022-07-27 06:52:12.430000+00:00,2459787.79912088,19.841867559443,5.93558359146118,0.302869937324,0.002,APF
T001136,2022-07-28 06:40:13.690000+00:00,2459788.79101287,-71.4818541207913,5.6604471206665,0.312129900949,0.002,APF
T001136,2022-07-30 06:19:56.750000+00:00,2459790.77655885,3.06158060815903,5.6426944732666,0.283046329763,0.002,APF
T001136,2022-07-31 05:54:16+00:00,2459791.74748074,43.3121971842379,1.56707060337067,0.3184,0.001,HIRES
T001136,2022-11-30 13:16:28.740000+00:00,2459914.06973815,65.0795131606104,4.16500806808472,0.309208435487,0.002,APF
T001136,2023-01-24 11:58:32.290000+00:00,2459969.01736328,-72.1190912209475,4.41690301895142,0.296061088499,0.002,APF
T001136,2023-01-25 11:12:37.930000+00:00,2459969.98533326,-39.4611112096632,4.46787023544312,0.292398059731,0.002,APF
T001136,2023-01-26 10:39:20.800000+00:00,2459970.96161224,-19.2819013099913,4.9804515838623,0.317839916212,0.002,APF
T001136,2023-01-27 11:55:52.800000+00:00,2459972.01491823,-8.92093574489236,4.13451719284058,0.296008568076,0.002,APF
T001136,2023-01-28 07:43:12.650000+00:00,2459972.84024421,-54.9866493790206,4.9026951789856,0.300177303394,0.002,APF
T001136,2023-02-01 12:05:52.500000+00:00,2459977.02190214,-25.2196048323756,4.64752244949341,0.305112913494,0.002,APF
T001173,2019-12-15 15:55:59+00:00,2458833.16635067,,,0.1189,0.001,HIRES
T001173,2020-02-05 12:08:54+00:00,2458885.01149198,7.47141974349698,1.64146363735199,0.1493,0.001,HIRES
T001173,2020-08-16 06:47:49+00:00,2459077.7843554,0.850936395703206,1.82444596290588,0.1401,0.001,HIRES
T001173,2020-09-09 05:30:33+00:00,2459101.7313868,-6.70163942800397,1.78565061092377,0.1601,0.001,HIRES
T001173,2020-12-06 15:48:36+00:00,2459190.16320547,-2.99219595878844,1.7282098531723,0.175,0.001,HIRES
T001173,2020-12-31 14:38:15+00:00,2459215.11585927,0.419166131824472,1.55541384220123,0.1638,0.001,HIRES
T001173,2021-02-26 10:56:10+00:00,2459271.96102654,-1.35343414649654,1.79734802246094,0.1527,0.001,HIRES
T001173,2021-05-19 07:23:39+00:00,2459353.81067929,-10.9027154525622,1.50009071826935,0.1502,0.001,HIRES
T001173,2021-06-02 08:37:57+00:00,2459367.86316583,,,0.1494,0.001,HIRES
T001173,2021-06-13 08:24:38+00:00,2459378.85196809,8.8936437303565,1.67622661590576,0.1507,0.001,HIRES
T001173,2021-08-09 06:20:14+00:00,2459435.76474671,6.1091873327121,1.70670568943024,0.147,0.001,HIRES
T001173,2021-09-13 05:30:05+00:00,2459470.73131832,10.2635742343442,1.44034588336945,0.1656,0.001,HIRES
T001173,2021-12-17 15:42:55+00:00,2459566.16037366,-10.3289877402064,1.85899329185486,0.1604,0.001,HIRES
T001173,2022-01-13 15:39:50+00:00,2459593.15871122,1.84756759233387,1.6086722612381,0.1517,0.001,HIRES
T001173,2022-02-22 11:26:03+00:00,2459632.98253716,12.5531596620737,1.7552102804184,0.1477,0.001,HIRES
T001173,2022-03-23 12:30:18+00:00,2459662.02897807,5.0864112808181,1.86931502819061,0.1463,0.001,HIRES
T001173,2022-04-21 11:20:22+00:00,2459690.97619745,2.75943161751646,1.66103100776672,0.1525,0.001,HIRES
T001173,2022-05-16 11:00:02+00:00,2459715.96112904,-2.21462170484964,1.61141693592072,0.1482,0.001,HIRES
T001173,2022-06-09 07:42:01+00:00,2459739.82312322,7.11334101294057,1.60891568660736,0.1549,0.001,HIRES
T001173,2022-07-11 08:00:27+00:00,2459771.83458978,-17.6381112494302,1.75184512138367,0.1521,0.001,HIRES
T001174,2020-02-01 14:12:34+00:00,2458881.09709374,,,0.2424,0.001,HIRES
T001174,2020-02-05 12:32:26+00:00,2458885.02796193,43.6120380793951,2.44294571876526,0.2887,0.001,HIRES
T001174,2020-03-09 12:22:22+00:00,2458918.02041499,40.8118629327235,2.63661122322083,0.2858,0.001,HIRES
T001174,2020-06-11 08:26:30+00:00,2459011.8541156,36.1785570068636,2.13044476509094,0.2653,0.001,HIRES
T001174,2020-08-09 08:26:44+00:00,2459070.85422055,31.5175997292787,2.63763236999512,0.3026,0.001,HIRES
T001174,2020-08-31 06:25:30+00:00,2459092.76892594,28.8323171390391,2.49742388725281,0.3037,0.001,HIRES
T001174,2020-09-22 05:16:17+00:00,2459114.72147471,22.748127337252,2.65533781051636,0.3066,0.001,HIRES
T001174,2020-12-24 15:04:34+00:00,2459208.13255273,-2.38105638791917,2.66447162628174,0.3251,0.001,HIRES
T001174,2020-12-25 15:00:54+00:00,2459209.1306154,2.74536028686813,2.67229104042053,0.3183,0.001,HIRES
T001174,2020-12-26 14:52:39+00:00,2459210.12665261,,,0.327,0.001,HIRES
T001174,2021-02-26 11:30:41+00:00,2459271.98490941,-9.9630105826936,2.31188726425171,0.3617,0.001,HIRES
T001174,2021-05-19 07:46:20+00:00,2459353.82707801,-3.76184861271636,2.30752301216125,0.3165,0.001,HIRES
T001174,2021-06-03 06:20:49+00:00,2459368.76537086,,,0.3336,0.001,HIRES
T001174,2021-06-13 08:10:50+00:00,2459378.84287846,1.3586466272268,2.23545265197754,0.3294,0.001,HIRES
T001174,2021-07-25 06:43:45+00:00,2459420.78218898,-33.3048166579902,2.84905076026917,0.3083,0.001,HIRES
T001174,2021-08-23 06:29:40+00:00,2459449.77168679,-3.36442967106322,2.43038606643677,0.3479,0.001,HIRES
T001174,2021-09-25 05:30:18+00:00,2459482.73184739,-14.9076350201583,2.63143873214722,0.3678,0.001,HIRES
T001174,2022-01-13 14:31:23+00:00,2459593.1110033,-29.2965679448654,2.56502294540405,0.3504,0.001,HIRES
T001174,2022-02-22 11:36:19+00:00,2459632.98981608,-27.1208092719899,2.41349768638611,0.3571,0.001,HIRES
T001174,2022-04-11 11:40:20+00:00,2459680.99131554,-14.4763894918076,2.74276947975159,0.3596,0.001,HIRES
T001174,2022-05-12 09:22:53+00:00,2459711.89426603,-32.994217376489,2.44606852531433,0.3278,0.001,HIRES
T001174,2022-06-07 09:05:49+00:00,2459737.88332352,-11.2863793256202,2.47585892677307,0.3345,0.001,HIRES
T001174,2022-07-09 10:52:25+00:00,2459769.95668215,-20.6819059414436,2.69573616981506,0.3498,0.001,HIRES
T001174,2022-07-11 08:10:14+00:00,2459771.84174318,-16.4521437688407,2.57117533683777,0.3417,0.001,HIRES
T001174,2022-07-31 06:33:28+00:00,2459791.77506107,-27.1800951003557,2.80262446403503,0.3525,0.001,HIRES
T001180,2020-03-10 13:02:04+00:00,2458919.04514709,,,0.2947,0.001,HIRES
T001180,2020-08-09 08:38:52+00:00,2459070.86376829,-5.51825011768524,1.70721316337585,0.3886,0.001,HIRES
T001180,2020-09-02 06:09:53+00:00,2459094.76249949,3.5381395341459,2.09056806564331,0.3706,0.001,HIRES
T001180,2020-09-28 05:12:32+00:00,2459120.72022838,-8.09156706097386,1.66073834896088,0.3855,0.001,HIRES
T001180,2020-12-26 15:58:41+00:00,2459210.17149849,-2.82930570499082,1.65916907787323,0.4225,0.001,HIRES
T001180,2021-02-26 12:26:48+00:00,2459272.02416647,7.77369155885174,1.66699039936066,0.4452,0.001,HIRES
T001180,2021-05-27 10:01:06+00:00,2459361.91912122,10.3884415640237,1.46936428546906,0.4557,0.001,HIRES
T001180,2021-06-02 08:50:01+00:00,2459367.87595793,,,0.4646,0.001,HIRES
T001180,2021-06-23 09:24:35+00:00,2459388.89330732,2.24643485277687,1.63337004184723,0.464,0.001,HIRES
T001180,2021-07-26 10:43:07+00:00,2459421.95064156,1.50094235020974,2.00776791572571,0.3307,0.001,HIRES
T001180,2021-08-23 06:51:00+00:00,2459449.78747795,1.00338535171429,1.57608687877655,0.4615,0.001,HIRES
T001180,2021-09-25 05:52:32+00:00,2459482.74846474,3.40475386678631,1.81858861446381,0.4974,0.001,HIRES
T001180,2021-10-21 05:02:49+00:00,2459508.71496413,-9.67058551887885,1.49129617214203,0.4266,0.001,HIRES
T001180,2022-01-13 15:14:45+00:00,2459593.14151425,0.320269738354102,1.83597636222839,0.3946,0.001,HIRES
T001180,2022-02-22 13:37:48+00:00,2459633.07295869,-3.20323540105586,1.57778096199036,0.4243,0.001,HIRES
T001180,2022-04-02 12:47:07+00:00,2459672.03756818,-8.51171774271123,1.86941540241241,0.4309,0.001,HIRES
T001180,2022-04-25 12:07:42+00:00,2459695.00846182,3.17300859515358,1.69081079959869,0.4369,0.001,HIRES
T001180,2022-05-25 10:10:08+00:00,2459724.92567391,-0.334565038596016,1.47989428043365,0.4605,0.001,HIRES
T001180,2022-06-07 07:52:06+00:00,2459737.83019085,-11.2806015932375,1.68311834335327,0.418,0.001,HIRES
T001180,2022-07-08 11:30:18+00:00,2459768.98157068,-10.2709836602787,1.7136447429657,0.3891,0.001,HIRES
T001180,2022-07-31 06:55:45+00:00,2459791.79134121,5.05370446805903,1.66433203220367,0.4482,0.001,HIRES
T001181,2019-12-02 05:07:08+00:00,2458819.71483287,,,0.1206,0.001,HIRES
T001181,2020-05-30 12:55:42+00:00,2459000.04040232,-67.9932489391804,3.73543977737427,0.142,0.001,HIRES
T001181,2020-06-02 13:02:36+00:00,2459003.04544558,14.9266283219952,3.90727686882019,0.1375,0.001,HIRES
T001181,2020-06-03 13:09:22+00:00,2459004.05000094,72.6986901664714,3.53924202919006,0.137,0.001,HIRES
T001181,2020-06-25 14:10:27+00:00,2459026.09351082,-50.7938715398071,4.01627635955811,0.1377,0.001,HIRES
T001181,2020-06-28 12:32:08+00:00,2459029.02466739,118.584586287559,3.54003930091858,0.1386,0.001,HIRES
T001181,2020-06-29 12:38:31+00:00,2459030.02936172,-127.139497741404,3.74125123023987,0.1395,0.001,HIRES
T001181,2020-06-30 12:03:19+00:00,2459031.00509846,136.017969580837,3.81506681442261,0.1383,0.001,HIRES
T001181,2020-07-04 12:46:06+00:00,2459035.03440034,135.950466757265,3.78890919685364,0.1395,0.001,HIRES
T001181,2020-07-08 09:10:30+00:00,2459038.88579187,,,0.1385,0.001,HIRES
T001181,2020-07-10 10:38:58+00:00,2459040.94690622,26.1142112362147,3.96684503555298,0.1397,0.001,HIRES
T001181,2020-07-11 09:13:42+00:00,2459041.88732957,65.7871816499205,3.88422584533691,0.1398,0.001,HIRES
T001181,2020-07-12 13:42:20+00:00,2459043.07365832,26.1410709110602,3.40674018859863,0.1364,0.001,HIRES
T001181,2020-07-27 10:22:07+00:00,2459057.93524682,69.9723959411501,3.70804691314697,0.1371,0.001,HIRES
T001181,2020-08-07 11:39:17+00:00,2459068.98938358,81.0606299651906,4.10921669006348,0.1334,0.001,HIRES
T001181,2020-08-10 13:11:31+00:00,2459072.05309412,-146.500306384946,3.77187132835388,0.1374,0.001,HIRES
T001181,2020-08-11 12:46:49+00:00,2459073.03571199,134.501597938155,3.55650496482849,0.1364,0.001,HIRES
T001181,2020-08-16 13:37:46+00:00,2459078.07122515,-157.357193041859,3.85678553581238,0.138,0.001,HIRES
T001181,2020-08-17 12:42:33+00:00,2459079.03290331,90.877449923515,3.80240178108215,0.14,0.001,HIRES
T001181,2020-09-02 09:12:36+00:00,2459094.88728554,-133.382938258817,3.44043827056885,0.1357,0.001,HIRES
T001181,2020-09-07 08:02:08+00:00,2459099.83875076,21.1649331923734,3.452960729599,0.13,0.001,HIRES
T001181,2020-09-08 05:20:09+00:00,2459100.72696136,44.912330313225,2.66336679458618,0.1344,0.001,HIRES
T001181,2020-09-08 05:28:50+00:00,2459100.73301439,39.5942958558573,2.69037055969238,0.1354,0.001,HIRES
T001181,2020-09-08 05:37:33+00:00,2459100.73894042,46.7872404575099,2.62943387031555,0.1332,0.001,HIRES
T001181,2020-09-08 05:45:49+00:00,2459100.74466945,38.0503495790576,2.6177818775177,0.1341,0.001,HIRES
T001181,2020-09-08 05:54:05+00:00,2459100.75022548,33.8228727314723,2.60960984230042,0.132,0.001,HIRES
T001181,2020-09-08 06:01:55+00:00,2459100.75568851,33.8669628053704,2.707768201828,0.1338,0.001,HIRES
T001181,2020-09-08 06:09:48+00:00,2459100.76120954,45.2376006957471,2.79407811164856,0.1337,0.001,HIRES
T001181,2020-09-08 06:17:41+00:00,2459100.76662557,70.346850660028,2.64712023735046,0.133,0.001,HIRES
T001181,2020-09-08 06:25:35+00:00,2459100.77218159,62.0801431024588,2.65656304359436,0.1341,0.001,HIRES
T001181,2020-09-08 06:33:38+00:00,2459100.77774862,61.8555972584122,2.41546630859375,0.1333,0.001,HIRES
T001181,2020-09-08 06:41:35+00:00,2459100.78321165,73.1354045031229,2.39891195297241,0.1338,0.001,HIRES
T001181,2020-09-08 06:49:22+00:00,2459100.78862868,56.9032206033712,2.64559078216553,0.1342,0.001,HIRES
T001181,2020-09-08 06:57:10+00:00,2459100.7940337,75.8857597987232,2.77800917625427,0.1344,0.001,HIRES
T001181,2020-09-08 07:05:00+00:00,2459100.79950773,63.8369738375038,2.56012392044067,0.1332,0.001,HIRES
T001181,2020-09-08 07:12:54+00:00,2459100.80507476,57.6984243711069,2.63040471076965,0.1339,0.001,HIRES
T001181,2020-09-08 07:21:07+00:00,2459100.81086179,44.5743841142059,2.55695080757141,0.1351,0.001,HIRES
T001181,2020-09-08 07:29:27+00:00,2459100.81676482,43.7894782872489,2.65007090568542,0.134,0.001,HIRES
T001181,2020-09-08 07:38:06+00:00,2459100.82279485,27.6224980010979,2.5353000164032,0.1335,0.001,HIRES
T001181,2020-09-08 07:46:46+00:00,2459100.82892888,16.0419174792853,2.53016996383667,0.1343,0.001,HIRES
T001181,2020-09-08 07:55:48+00:00,2459100.83524891,3.92029381297514,2.58875823020935,0.133,0.001,HIRES
T001181,2020-09-08 08:05:05+00:00,2459100.84170694,-16.9280737370218,2.36127328872681,0.1335,0.001,HIRES
T001181,2020-09-08 08:14:17+00:00,2459100.84799197,-35.3235757486721,2.67256736755371,0.1334,0.001,HIRES
T001181,2020-09-08 08:23:07+00:00,2459100.854057,-32.9503139001443,2.84799695014954,0.1322,0.001,HIRES
T001181,2020-09-08 08:31:53+00:00,2459100.86033003,-47.34608268236,2.46922254562378,0.1338,0.001,HIRES
T001181,2020-09-08 08:41:02+00:00,2459100.86664906,-69.3939781147132,2.6167573928833,0.135,0.001,HIRES
T001181,2020-09-08 08:50:15+00:00,2459100.87293409,-70.1889568331347,2.39008855819702,0.1344,0.001,HIRES
T001181,2020-09-08 08:59:14+00:00,2459100.87950812,-81.554093941655,2.61604595184326,0.1341,0.001,HIRES
T001181,2020-09-08 09:09:19+00:00,2459100.88645315,-79.6023929835959,2.69059419631958,0.1343,0.001,HIRES
T001181,2020-09-08 09:18:49+00:00,2459100.89303818,-82.3534918114063,2.50827503204346,0.1349,0.001,HIRES
T001181,2020-09-08 09:28:45+00:00,2459100.90046921,-90.5580396364348,2.68652606010437,0.1336,0.001,HIRES
T001181,2020-09-08 09:39:55+00:00,2459100.90869825,-79.7648905681073,2.5110490322113,0.1319,0.001,HIRES
T001181,2020-09-08 09:52:25+00:00,2459100.91669629,-66.6426757477592,2.90324807167053,0.1325,0.001,HIRES
T001181,2020-09-08 10:03:09+00:00,2459100.92421932,-46.202676078738,2.89854264259338,0.1302,0.001,HIRES
T001181,2020-09-08 10:13:53+00:00,2459100.93173036,-54.5963652157076,3.06549310684204,0.1333,0.001,HIRES
T001181,2020-09-08 10:24:37+00:00,2459100.93909139,-58.1899970321168,3.10250306129456,0.1309,0.001,HIRES
T001181,2020-09-08 10:35:21+00:00,2459100.94667342,-72.0877956702851,2.87525844573975,0.1322,0.001,HIRES
T001181,2020-09-08 10:46:04+00:00,2459100.95403446,-56.6535242203297,2.62773537635803,0.1332,0.001,HIRES
T001181,2020-09-08 10:56:48+00:00,2459100.96141849,-71.149844272994,2.78896760940552,0.1321,0.001,HIRES
T001181,2020-09-08 11:07:21+00:00,2459100.96882552,-60.96249886631,2.80213451385498,0.1341,0.001,HIRES
T001181,2020-09-08 11:18:05+00:00,2459100.97615255,-59.1329548699703,2.83496809005737,0.1335,0.001,HIRES
T001181,2020-09-22 07:59:44+00:00,2459114.83706884,123.118827502184,3.62998151779175,0.1341,0.001,HIRES
T001181,2020-09-24 11:02:25+00:00,2459116.96390981,130.536459050347,3.85031318664551,0.1352,0.001,HIRES
T001181,2020-09-26 10:57:11+00:00,2459118.96104946,93.4040681226376,4.09469556808472,0.1309,0.001,HIRES
T001181,2020-09-30 10:13:27+00:00,2459122.92959582,-1.87385332096733,4.09924221038818,0.1331,0.001,HIRES
T001181,2020-10-29 05:03:17+00:00,2459151.71434788,-123.459540540492,4.10808515548706,0.1308,0.001,HIRES
T001181,2020-10-31 08:30:39+00:00,2459153.85926462,-149.098069661992,4.4248194694519,0.1163,0.001,HIRES
T001181,2020-12-04 05:27:02+00:00,2459187.73017227,-125.384798376731,4.05699586868286,0.1431,0.001,HIRES
T001181,2020-12-06 06:31:08+00:00,2459189.77585036,-158.53389419525,5.92391681671143,0.141,0.001,HIRES
T001181,2021-03-23 15:34:41+00:00,2459297.15092692,-122.254581293683,3.76472067832947,0.1431,0.001,HIRES
T001181,2021-05-20 11:29:22+00:00,2459354.98043184,118.289616208926,3.78838562965393,0.1489,0.001,HIRES
T001181,2021-06-12 13:44:27+00:00,2459378.07471055,130.665504671554,3.87667369842529,0.1513,0.001,HIRES
T001181,2021-06-16 13:03:46+00:00,2459382.04812064,137.635633000202,4.11533164978027,0.1231,0.001,HIRES
T001181,2021-06-19 12:57:46+00:00,2459385.04329338,-93.1298794485071,3.7005136013031,0.1492,0.001,HIRES
T001181,2021-06-24 13:18:47+00:00,2459390.05707132,5.46451177121538,3.90190052986145,0.1518,0.001,HIRES
T001181,2021-07-16 09:19:39+00:00,2459411.89360542,68.8218304219417,4.98819637298584,0.05745,0.001,HIRES
T001181,2021-07-19 13:46:25+00:00,2459415.07709867,-85.8071783049739,3.79628872871399,0.1489,0.001,HIRES
T001181,2021-07-20 07:46:59+00:00,2459415.82716974,140.992396343376,3.56158566474915,0.0,0.001,HIRES
T001181,2021-07-22 14:37:01+00:00,2459418.11256798,98.7927369328691,3.99428939819336,0.1465,0.001,HIRES
T001181,2021-07-25 10:13:07+00:00,2459420.92893434,-147.576459168222,3.76824045181274,0.1421,0.001,HIRES
T001181,2021-08-14 13:20:40+00:00,2459441.05982961,141.661259780594,3.2209050655365,0.1434,0.001,HIRES
T001181,2021-08-17 09:33:50+00:00,2459443.90149555,-104.498526325948,3.53241515159607,0.1478,0.001,HIRES
T001181,2021-08-23 12:37:59+00:00,2459450.02970921,-88.6969766785447,3.81731152534485,0.1466,0.001,HIRES
T001181,2021-08-24 11:26:42+00:00,2459450.9808645,-19.599508624854,3.5377984046936,0.1473,0.001,HIRES
T001181,2021-08-25 12:56:36+00:00,2459452.0428765,45.7351084139508,3.21136856079102,0.1489,0.001,HIRES
T001181,2021-08-26 09:34:41+00:00,2459452.90227146,-89.286189962529,3.60438346862793,0.1472,0.001,HIRES
T001181,2021-11-24 06:30:23+00:00,2459542.7742562,-87.2865268731841,4.14396095275879,0.1414,0.001,HIRES
T001181,2021-12-25 05:24:13+00:00,2459573.72788751,126.907188631122,3.86146187782288,0.1451,0.001,HIRES
T001181,2022-05-16 12:49:37+00:00,2459716.03628961,15.6786070825928,3.58702278137207,0.1522,0.001,HIRES
T001184,2019-10-09 07:29:07+00:00,2458765.81288475,,,0.421,0.001,HIRES
T001184,2019-10-18 05:06:13+00:00,2458774.71622029,-10.367128695592,1.46775054931641,0.4926,0.001,HIRES
T001184,2019-10-20 05:25:46+00:00,2458776.72976519,-10.1570049066341,1.35325372219086,0.4936,0.001,HIRES
T001184,2019-10-24 05:08:32+00:00,2458780.71774701,-5.52387706360462,1.28487694263458,0.4899,0.001,HIRES
T001184,2019-10-24 05:34:36+00:00,2458780.7382098,,,0.4808,0.001,HIRES
T001184,2019-10-31 04:49:13+00:00,2458787.70653479,-4.87052901534984,1.2536633014679,0.5067,0.001,HIRES
T001184,2019-11-08 04:51:30+00:00,2458795.70819995,4.45523573434029,1.23895025253296,0.5219,0.001,HIRES
T001184,2019-11-09 04:55:58+00:00,2458796.71080751,7.69746842408245,1.38230931758881,0.5216,0.001,HIRES
T001184,2019-11-11 04:43:20+00:00,2458798.70252707,4.57988143584469,1.68983519077301,0.527,0.001,HIRES
T001184,2020-03-08 14:16:39+00:00,2458917.10478393,-5.82105220442037,1.78847217559814,0.4569,0.001,HIRES
T001184,2020-08-11 12:00:43+00:00,2459073.00874931,3.15268322601453,1.33066189289093,0.5201,0.001,HIRES
T001184,2020-08-31 10:36:40+00:00,2459092.94919885,-3.4333862790173,1.20033764839172,0.5377,0.001,HIRES
T001184,2020-09-27 06:43:25+00:00,2459119.78809473,0.88669936274364,1.27125251293182,0.5258,0.001,HIRES
T001184,2020-09-29 08:30:29+00:00,2459121.8609554,-0.373409157725048,1.16471540927887,0.5153,0.001,HIRES
T001184,2021-03-26 14:00:20+00:00,2459300.08873566,8.02711131447957,1.60184764862061,0.5773,0.001,HIRES
T001184,2021-04-09 14:40:07+00:00,2459314.11687824,2.62784832001133,1.59669411182404,0.6125,0.001,HIRES
T001184,2021-05-19 09:01:51+00:00,2459353.88271827,1.62302734577383,1.6972883939743,0.5732,0.001,HIRES
T001184,2021-06-12 13:19:52+00:00,2459378.06233549,-3.80846524005143,1.42053186893463,0.5852,0.001,HIRES
T001184,2021-06-13 12:58:45+00:00,2459379.04662072,0.741026163937384,1.44895660877228,0.5764,0.001,HIRES
T001184,2021-06-18 11:51:24+00:00,2459384.00200454,18.9933321407703,1.46329176425934,0.5927,0.001,HIRES
T001184,2021-06-19 12:36:27+00:00,2459385.0330259,13.5858368181499,1.81427538394928,0.6059,0.001,HIRES
T001184,2021-06-21 08:43:49+00:00,2459386.87025167,1.79938593782589,1.32780802249908,0.6108,0.001,HIRES
T001184,2021-06-22 09:28:11+00:00,2459387.90230255,-0.748232835587764,1.32754802703857,0.6159,0.001,HIRES
T001184,2021-06-23 12:51:08+00:00,2459389.04176038,-7.2523339891948,1.59482944011688,0.6262,0.001,HIRES
T001184,2021-06-24 09:42:51+00:00,2459389.91091667,-6.3901330018007,1.50908231735229,0.6088,0.001,HIRES
T001184,2021-06-30 09:44:39+00:00,2459395.91165091,13.7247316643535,1.33751738071442,0.6276,0.001,HIRES
T001184,2021-07-11 10:59:53+00:00,2459406.96684131,-1.13685903870988,1.54545772075653,0.5539,0.001,HIRES
T001184,2021-07-13 11:53:50+00:00,2459409.0018838,2.39460550159572,1.39202570915222,0.5426,0.001,HIRES
T001184,2021-07-14 12:06:47+00:00,2459410.0129818,1.82968314389959,1.44044816493988,0.5426,0.001,HIRES
T001184,2021-07-17 11:37:31+00:00,2459412.99149294,10.8768260372423,1.35236144065857,0.5686,0.001,HIRES
T001184,2021-07-19 12:40:13+00:00,2459415.03671934,-1.09103705240971,1.64120948314667,0.6021,0.001,HIRES
T001184,2021-07-20 09:57:46+00:00,2459415.92143877,-3.84699457659031,1.45748436450958,0.0,0.001,HIRES
T001184,2021-08-09 08:37:47+00:00,2459435.86511988,5.72613080940366,1.13103818893433,0.5487,0.001,HIRES
T001184,2021-08-15 10:14:37+00:00,2459441.93278835,5.41216597436622,1.22268044948578,0.6031,0.001,HIRES
T001184,2021-08-18 12:15:33+00:00,2459445.01782438,-5.53023128674527,1.0494430065155,0.6159,0.001,HIRES
T001184,2021-08-23 08:52:43+00:00,2459449.87578563,-1.52505285749293,1.12504518032074,0.6366,0.001,HIRES
T001184,2021-08-24 10:16:02+00:00,2459450.9357882,1.60915887899176,1.29772472381592,0.6431,0.001,HIRES
T001184,2021-08-25 09:27:37+00:00,2459451.90088547,-1.6277987067685,1.21768522262573,0.6477,0.001,HIRES
T001184,2021-08-26 08:53:27+00:00,2459452.87640954,2.72911204865075,1.2941609621048,0.6153,0.001,HIRES
T001184,2021-08-29 09:16:34+00:00,2459455.89213635,-8.75517237540782,1.18218612670898,0.6027,0.001,HIRES
T001184,2021-08-30 08:45:20+00:00,2459456.870485,-10.529478649633,1.23858952522278,0.5847,0.001,HIRES
T001184,2021-09-12 09:19:47+00:00,2459469.89505274,3.6797142102957,1.1143844127655,0.5828,0.001,HIRES
T001184,2021-09-15 06:51:43+00:00,2459472.79114764,-0.263413762983946,1.12329947948456,0.5984,0.001,HIRES
T001184,2021-09-21 07:22:19+00:00,2459478.81396972,-5.59812090085081,1.22838759422302,0.6521,0.001,HIRES
T001184,2021-09-25 08:10:24+00:00,2459482.84690377,-7.29268548674639,1.17392086982727,0.5989,0.001,HIRES
T001184,2021-09-27 06:39:59+00:00,2459484.782948,-6.99628811757853,1.11804270744324,0.5928,0.001,HIRES
T001184,2021-10-02 07:22:11+00:00,2459489.81337122,-3.44874310219791,1.13999962806702,0.5819,0.001,HIRES
T001184,2021-10-10 07:11:21+00:00,2459497.8067839,-0.362195493359229,1.33891355991364,0.6681,0.001,HIRES
T001184,2021-10-11 06:40:46+00:00,2459498.7856049,-0.38300291465549,1.28807735443115,0.6105,0.001,HIRES
T001184,2021-10-15 07:30:18+00:00,2459502.81905986,3.92042176068319,1.16156029701233,0.6206,0.001,HIRES
T001184,2021-10-16 06:38:46+00:00,2459503.78332015,6.1892621737234,1.23027753829956,0.6044,0.001,HIRES
T001184,2021-10-17 07:01:01+00:00,2459504.79829894,1.20339496015565,1.22097766399384,0.6118,0.001,HIRES
T001184,2021-10-19 05:34:49+00:00,2459506.7384766,-4.08382019985759,1.17209804058075,0.5909,0.001,HIRES
T001184,2021-10-21 06:05:29+00:00,2459508.75928959,-10.3395234476488,1.37735235691071,0.6051,0.001,HIRES
T001184,2021-10-26 06:07:24+00:00,2459513.76079207,-5.78978743390759,1.22576451301575,0.5535,0.001,HIRES
T001184,2021-10-29 06:03:32+00:00,2459516.75883078,8.14409898664864,1.09702694416046,0.5879,0.001,HIRES
T001184,2021-11-13 05:14:15+00:00,2459531.72578443,-1.17935444885135,1.89158010482788,0.3741,0.001,HIRES
T001184,2021-11-23 05:23:16+00:00,2459541.73178903,-2.54840808350654,1.29785776138306,0.5632,0.001,HIRES
T001184,2021-11-24 05:34:19+00:00,2459542.73880748,-1.12132991837407,1.16389799118042,0.5644,0.001,HIRES
T001184,2021-11-27 04:42:17+00:00,2459545.70299107,2.99601987489512,1.27044308185577,0.5858,0.001,HIRES
T001184,2021-11-28 05:33:01+00:00,2459546.73865592,1.55315710092499,1.45141434669495,0.6491,0.001,HIRES
T001194,2019-12-10 14:33:28+00:00,2458828.10965893,,,0.2169,0.001,HIRES
T001194,2019-12-15 13:51:11+00:00,2458833.086191,-27.0574101879359,1.48903942108154,0.2075,0.001,HIRES
T001194,2020-01-04 14:23:56+00:00,2458853.10408078,,,0.1711,0.001,HIRES
T001194,2020-01-30 10:06:40+00:00,2458878.93210734,22.3537159702721,1.47015380859375,0.1748,0.001,HIRES
T001194,2020-02-01 10:36:33+00:00,2458880.95843238,,,0.159,0.001,HIRES
T001194,2020-02-01 11:43:53+00:00,2458880.99953122,55.3407909373815,1.37250781059265,0.1635,0.001,HIRES
T001194,2020-02-05 10:04:41+00:00,2458884.92630217,31.7611465889383,1.6407732963562,0.1751,0.001,HIRES
T001194,2020-02-25 08:36:00+00:00,2458904.86478255,-46.8837983233797,1.52776980400085,0.1371,0.001,HIRES
T001194,2020-02-27 08:08:52+00:00,2458906.84644242,-7.26577019345553,1.79454350471497,0.1524,0.001,HIRES
T001194,2020-02-28 09:02:43+00:00,2458907.88399431,9.56589206039189,1.66383016109467,0.1548,0.001,HIRES
T001194,2020-03-03 08:25:40+00:00,2458911.8577747,-50.5663121151936,1.65962910652161,0.1515,0.001,HIRES
T001194,2020-06-06 07:04:55+00:00,2459006.79709879,-49.28253205329,1.70023131370544,0.1633,0.001,HIRES
T001194,2020-06-10 07:51:07+00:00,2459010.82893376,-2.75851711120998,1.57661414146423,0.1555,0.001,HIRES
T001194,2020-07-01 07:09:48+00:00,2459031.79959665,-30.2651680008076,1.69114935398102,0.1512,0.001,HIRES
T001194,2020-07-09 06:45:31+00:00,2459039.78282471,41.4999716815025,1.61250078678131,0.1525,0.001,HIRES
T001194,2020-08-16 05:50:15+00:00,2459077.74405601,2.87300624202032,1.72851181030273,0.1837,0.001,HIRES
T001194,2020-11-28 14:23:53+00:00,2459182.10637425,-24.4244434052769,1.74922299385071,0.2471,0.001,HIRES
T001194,2020-12-25 12:35:44+00:00,2459209.03141527,67.3142336912028,1.79437172412872,0.2034,0.001,HIRES
T001194,2020-12-26 12:55:33+00:00,2459210.04541586,-51.4105364233024,1.75749516487122,0.2043,0.001,HIRES
T001194,2021-02-23 10:58:34+00:00,2459268.96597046,57.6085543756069,1.82595419883728,0.1292,0.001,HIRES
T001194,2021-03-26 10:16:51+00:00,2459299.93418778,-40.1918971463337,1.56314039230347,0.1762,0.001,HIRES
T001194,2021-06-08 05:59:04+00:00,2459373.7504305,-33.2909619112563,1.34392118453979,0.1736,0.001,HIRES
T001194,2021-07-04 07:07:12+00:00,2459399.79796776,-32.5652246459977,1.65038776397705,0.1722,0.001,HIRES
T001194,2021-11-19 15:24:25+00:00,2459538.14646374,-52.9226571079164,1.63648784160614,0.2203,0.001,HIRES
T001194,2022-01-13 12:46:59+00:00,2459593.0400046,2.10812366917088,1.64454114437103,0.1862,0.001,HIRES
T001194,2022-02-16 09:13:22+00:00,2459626.89189081,59.7556616439368,1.69924116134644,0.1729,0.001,HIRES
T001194,2022-03-11 07:38:40+00:00,2459649.82407766,38.0929247171453,1.52277266979218,0.1637,0.001,HIRES
T001194,2022-04-11 11:22:58+00:00,2459680.97865228,-16.7456136011284,1.60781538486481,0.1676,0.001,HIRES
T001194,2022-05-12 08:31:32+00:00,2459711.85810932,-11.6596276072527,1.78169202804565,0.1803,0.001,HIRES
T001194,2022-06-08 07:32:41+00:00,2459738.8169954,-20.9485645652309,1.6534880399704,0.1649,0.001,HIRES
T001194,2022-07-11 06:23:42+00:00,2459771.76722596,-43.2027103235899,1.64129090309143,0.1508,0.001,HIRES
T001194,2022-07-31 06:05:39+00:00,2459791.75570632,5.37471927272575,1.77423799037933,0.1716,0.001,HIRES
T001244,2019-11-28 04:52:14+00:00,2458815.70503175,,,0.2942,0.001,HIRES
T001244,2020-08-25 09:11:19+00:00,2459086.88994673,9.16974764856248,2.91397666931152,0.3666,0.001,HIRES
T001244,2020-09-22 08:32:34+00:00,2459114.86305345,1.3430748737396,2.04062271118164,0.2456,0.001,HIRES
T001244,2021-03-26 12:38:44+00:00,2459300.03521738,-1.52180165110666,1.78140377998352,0.5044,0.001,HIRES
T001244,2021-05-29 11:48:09+00:00,2459364.00072803,,,0.4136,0.001,HIRES
T001244,2021-06-08 08:32:48+00:00,2459373.86206993,-0.753390498412035,1.62845373153687,0.4273,0.001,HIRES
T001244,2021-07-09 11:38:53+00:00,2459404.99095938,4.24805988010433,1.48602449893951,0.4247,0.001,HIRES
T001244,2021-08-18 11:32:09+00:00,2459444.98797218,5.38477271906503,1.58804166316986,0.4058,0.001,HIRES
T001244,2021-09-15 06:34:20+00:00,2459472.77972651,-2.42508225582109,1.68848466873169,0.4525,0.001,HIRES
T001244,2021-09-18 07:06:31+00:00,2459475.8036203,2.97180015514689,2.34020304679871,0.3809,0.001,HIRES
T001244,2021-10-15 07:09:05+00:00,2459502.80537776,0.680827386451909,2.02120518684387,0.46,0.001,HIRES
T001244,2021-11-24 04:51:50+00:00,2459542.71037989,-4.75197663136859,2.09160566329956,0.4872,0.001,HIRES
T001244,2022-02-11 15:12:50+00:00,2459622.14218019,3.18032186265732,1.81502854824066,0.4235,0.001,HIRES
T001244,2022-03-16 12:57:28+00:00,2459655.04809115,-5.73125417959759,1.70477569103241,0.4335,0.001,HIRES
T001244,2022-04-20 11:55:32+00:00,2459690.00338512,-2.29977051475974,1.6838583946228,0.4762,0.001,HIRES
T001244,2022-05-12 11:22:10+00:00,2459711.98896889,-1.87947678985592,1.98089337348938,0.4794,0.001,HIRES
T001244,2022-06-07 08:34:30+00:00,2459737.86551841,6.44222196356645,1.74314618110657,0.4399,0.001,HIRES
T001244,2022-06-17 08:35:21+00:00,2459747.86548685,-5.68008643782386,1.66594219207764,0.4285,0.001,HIRES
T001244,2022-06-17 11:00:41+00:00,2459747.96849497,-1.74465257430926,1.67854380607605,0.4396,0.001,HIRES
T001244,2022-06-17 12:55:20+00:00,2459748.04734827,-4.93711947082332,1.60744595527649,0.443,0.001,HIRES
T001244,2022-07-15 11:29:10+00:00,2459775.98519718,2.11532718111637,1.61330962181091,0.4208,0.001,HIRES
T001246,2019-11-28 04:34:06+00:00,2458815.6924422,,,0.1378,0.001,HIRES
T001246,2020-03-08 13:14:39+00:00,2458917.06226647,4.29906783024704,1.73955571651459,0.1336,0.001,HIRES
T001246,2020-03-09 13:26:04+00:00,2458918.06580254,8.0342338950477,1.61702585220337,0.1505,0.001,HIRES
T001246,2020-03-10 13:08:02+00:00,2458919.05511347,-0.256860003100097,1.54319179058075,0.1527,0.001,HIRES
T001246,2020-05-26 08:49:12+00:00,2458995.87584643,4.90745027564809,1.87970471382141,0.148,0.001,HIRES
T001246,2020-05-30 09:16:20+00:00,2458999.89268016,14.2954110408984,1.74039149284363,0.1524,0.001,HIRES
T001246,2020-06-02 10:09:07+00:00,2459002.92823238,2.09720607345481,1.59868717193604,0.1468,0.001,HIRES
T001246,2020-06-03 09:15:02+00:00,2459003.89134522,-0.544426335402073,1.54021489620209,0.143,0.001,HIRES
T001246,2020-06-06 09:02:21+00:00,2459006.88414293,-5.00125710501445,1.62627863883972,0.1448,0.001,HIRES
T001246,2020-06-11 09:38:19+00:00,2459011.91761209,,,0.1465,0.001,HIRES
T001246,2020-06-13 08:48:50+00:00,2459013.87324916,-4.24148865086141,1.64540827274323,0.1455,0.001,HIRES
T001246,2020-06-16 08:48:54+00:00,2459016.8749168,-5.00785431664242,1.89186716079712,0.1479,0.001,HIRES
T001246,2020-06-24 08:42:05+00:00,2459024.86927497,-3.1798461441011,1.58826947212219,0.1303,0.001,HIRES
T001246,2020-06-27 08:00:06+00:00,2459027.83836544,-4.02018863772564,1.34479701519012,0.1461,0.001,HIRES
T001246,2020-06-30 09:16:49+00:00,2459030.89287352,1.94896863334903,1.57690417766571,0.1492,0.001,HIRES
T001246,2020-07-04 08:25:17+00:00,2459034.85573232,5.12282411851096,1.60872054100037,0.1492,0.001,HIRES
T001246,2020-07-06 06:54:00+00:00,2459036.79198909,3.74959716757657,1.46097874641418,0.1466,0.001,HIRES
T001246,2020-07-08 08:02:08+00:00,2459038.84045666,-0.623840801004538,1.56101644039154,0.1512,0.001,HIRES
T001246,2020-08-07 12:04:04+00:00,2459069.009849,4.91824311392255,2.5389187335968,0.124,0.001,HIRES
T001246,2020-08-10 10:18:42+00:00,2459071.9366395,4.8915475401244,1.75090456008911,0.1447,0.001,HIRES
T001246,2020-08-11 08:57:43+00:00,2459072.87996081,6.43199252330398,1.74640035629272,0.1478,0.001,HIRES
T001246,2020-08-16 09:03:59+00:00,2459077.88344336,10.0047043130214,1.59608399868011,0.1402,0.001,HIRES
T001246,2020-08-25 08:49:57+00:00,2459086.874789,-9.58189747536192,2.25125432014465,0.09475,0.001,HIRES
T001246,2020-08-28 08:51:55+00:00,2459089.87543365,-0.271454259287464,1.61482346057892,0.1397,0.001,HIRES
T001246,2020-08-29 07:14:39+00:00,2459090.80765877,-1.00623286920135,1.64359188079834,0.1532,0.001,HIRES
T001246,2020-08-30 07:17:58+00:00,2459091.81037132,-11.4078411889086,1.65572726726532,0.1496,0.001,HIRES
T001246,2020-08-31 07:11:20+00:00,2459092.80462206,-8.10982543727404,1.57166182994843,0.1521,0.001,HIRES
T001246,2020-09-02 06:46:52+00:00,2459094.79032517,2.1717691795171,1.78246915340424,0.1478,0.001,HIRES
T001246,2020-09-05 08:48:03+00:00,2459097.87403142,-4.83447767732218,1.85399627685547,0.1466,0.001,HIRES
T001246,2020-09-09 06:25:20+00:00,2459101.77339245,-0.36041693995222,1.59425318241119,0.1514,0.001,HIRES
T001246,2020-09-22 05:54:13+00:00,2459114.75154083,-3.892358851067,1.63683986663818,0.1556,0.001,HIRES
T001246,2020-09-23 06:42:58+00:00,2459115.78544959,-0.3403599858528,1.57809388637543,0.1394,0.001,HIRES
T001246,2020-09-25 05:57:27+00:00,2459117.75376584,-2.31427651208096,1.62768363952637,0.1579,0.001,HIRES
T001246,2020-09-26 06:19:07+00:00,2459118.769689,1.24173445122224,1.55495917797089,0.1563,0.001,HIRES
T001246,2020-09-27 06:07:13+00:00,2459119.76202512,-3.38502118107713,1.9536657333374,0.1509,0.001,HIRES
T001246,2020-09-28 05:33:51+00:00,2459120.73792527,-0.633656642214955,1.74207782745361,0.1466,0.001,HIRES
T001246,2020-09-29 05:22:48+00:00,2459121.72997173,-14.4564395669114,1.81080663204193,0.152,0.001,HIRES
T001246,2020-09-30 05:45:25+00:00,2459122.74502757,-8.48460340496418,1.63653481006622,0.1537,0.001,HIRES
T001246,2020-10-01 05:30:41+00:00,2459123.73465533,-0.573189061505228,1.5813490152359,0.1497,0.001,HIRES
T001246,2020-10-31 04:54:13+00:00,2459153.71066029,7.35634603413128,1.719402551651,0.1355,0.001,HIRES
T001246,2021-02-23 15:03:09+00:00,2459269.13556623,-13.1169806210115,1.76700282096863,0.1277,0.001,HIRES
T001246,2021-03-22 14:13:33+00:00,2459296.10097641,5.75240905253236,1.57173776626587,0.1659,0.001,HIRES
T001246,2021-03-23 12:56:39+00:00,2459297.04778522,2.54264899713484,1.64215862751007,0.1519,0.001,HIRES
T001246,2021-03-26 11:57:06+00:00,2459300.00609263,-4.63626797355214,1.93055880069733,0.1603,0.001,HIRES
T001246,2021-04-09 13:43:17+00:00,2459314.07829624,-2.07936956438898,1.47027087211609,0.1637,0.001,HIRES
T001246,2021-05-19 08:29:06+00:00,2459353.86000615,4.95143650731931,1.72738087177277,0.1601,0.001,HIRES
T001246,2021-05-20 10:28:58+00:00,2459354.94389265,5.00824879657547,1.7088611125946,0.1557,0.001,HIRES
T001246,2021-05-24 09:42:40+00:00,2459358.91096887,-10.1353568454206,1.70705008506775,0.1541,0.001,HIRES
T001246,2021-05-27 10:33:56+00:00,2459361.94570996,6.96753936337939,1.50169396400452,0.1597,0.001,HIRES
T001246,2021-06-08 07:31:27+00:00,2459373.81906643,5.33729607411531,1.7060352563858,0.1592,0.001,HIRES
T001246,2021-06-11 13:32:15+00:00,2459377.07152728,-6.52132406987069,1.55940353870392,0.1455,0.001,HIRES
T001246,2021-06-12 07:47:24+00:00,2459377.83080034,3.9260467835239,1.67098331451416,0.1611,0.001,HIRES
T001246,2021-06-13 09:15:21+00:00,2459378.89086893,4.62355384304927,1.49784076213837,0.1599,0.001,HIRES
T001246,2021-06-14 09:38:26+00:00,2459379.90729215,-7.16778977647362,1.64372658729553,0.1617,0.001,HIRES
T001246,2021-06-17 12:12:41+00:00,2459383.01510387,0.305820387536196,1.64163780212402,0.1595,0.001,HIRES
T001246,2021-06-18 11:24:25+00:00,2459383.98274416,1.69206816487875,1.61250329017639,0.1536,0.001,HIRES
T001246,2021-06-20 07:57:45+00:00,2459385.83744595,-9.48092048759801,1.6151819229126,0.1542,0.001,HIRES
T001246,2021-06-22 13:06:19+00:00,2459388.05305939,-4.6349598282783,1.70163929462433,0.1522,0.001,HIRES
T001246,2021-06-23 09:32:29+00:00,2459388.90237859,-10.8532600658409,1.63659477233887,0.1649,0.001,HIRES
T001246,2021-06-24 08:53:30+00:00,2459389.87608459,-14.4346998356596,1.57390415668488,0.1585,0.001,HIRES
T001246,2021-06-30 10:12:12+00:00,2459395.93208958,-5.56979671645159,1.54327094554901,0.1573,0.001,HIRES
T001246,2021-07-04 08:35:10+00:00,2459399.86395343,-10.9155469157382,1.73207521438599,0.1601,0.001,HIRES
T001246,2021-07-09 11:16:08+00:00,2459404.97474473,-3.45997488699312,1.47025644779205,0.1535,0.001,HIRES
T001246,2021-07-11 09:07:46+00:00,2459406.8859454,-10.6459545525517,1.68867862224579,0.1559,0.001,HIRES
T001246,2021-07-12 09:55:52+00:00,2459407.92030192,-1.90577315055142,1.80030179023743,0.0,0.001,HIRES
T001246,2021-07-13 11:07:05+00:00,2459408.96877753,3.59091647392287,1.61001110076904,0.1521,0.001,HIRES
T001246,2021-07-14 11:07:04+00:00,2459409.97063469,-3.29224857798233,1.77251422405243,0.1539,0.001,HIRES
T001246,2021-07-17 11:05:42+00:00,2459412.96870543,2.94060043240232,1.52493333816528,0.1542,0.001,HIRES
T001246,2021-07-18 11:16:02+00:00,2459413.97633835,3.95221441752663,2.19674491882324,0.1394,0.001,HIRES
T001246,2021-07-19 11:29:35+00:00,2459414.98526748,4.22452794945836,2.55638647079468,0.141,0.001,HIRES
T001246,2021-08-09 06:39:59+00:00,2459435.78272979,2.03270683732606,1.62606739997864,0.1554,0.001,HIRES
T001246,2021-08-15 09:25:25+00:00,2459441.89910377,2.2825532979233,1.63286375999451,0.1604,0.001,HIRES
T001246,2021-08-18 10:13:24+00:00,2459444.93122344,5.1815069898136,1.5894410610199,0.158,0.001,HIRES
T001246,2021-08-22 08:37:06+00:00,2459448.86783778,10.1658407155396,1.95436561107635,0.1563,0.001,HIRES
T001246,2021-08-23 07:16:44+00:00,2459449.80812859,5.98811971148311,1.62950539588928,0.1598,0.001,HIRES
T001246,2021-08-24 07:39:45+00:00,2459450.82537674,-0.0821671128493922,1.70062851905823,0.1448,0.001,HIRES
T001246,2021-08-25 08:45:12+00:00,2459451.87113118,9.02880069085715,1.68854963779449,0.1652,0.001,HIRES
T001246,2021-08-26 07:23:39+00:00,2459452.81326362,5.62376766721127,1.5646048784256,0.1581,0.001,HIRES
T001246,2021-08-29 07:01:22+00:00,2459455.79755462,6.10727273792906,1.492067694664,0.1641,0.001,HIRES
T001246,2021-08-30 07:43:04+00:00,2459456.82703718,2.02013371905468,1.70196354389191,0.1673,0.001,HIRES
T001246,2021-09-12 06:45:18+00:00,2459469.78706796,-6.96273068297132,1.60030472278595,0.1604,0.001,HIRES
T001246,2021-09-13 06:40:10+00:00,2459470.78290742,-6.05334574504848,1.65644574165344,0.1623,0.001,HIRES
T001246,2021-09-15 06:18:37+00:00,2459472.76814089,-4.74027186825519,1.60957753658295,0.1483,0.001,HIRES
T001246,2021-09-18 06:27:28+00:00,2459475.77602179,-18.3820935122152,1.78159987926483,0.1581,0.001,HIRES
T001246,2021-09-19 06:22:13+00:00,2459476.77134142,-11.5238722369347,1.65670478343964,0.1597,0.001,HIRES
T001246,2021-09-21 07:02:59+00:00,2459478.79993455,0.370328425214099,1.78231453895569,0.1648,0.001,HIRES
T001246,2021-09-25 06:39:42+00:00,2459482.78447047,-3.2199235745557,1.63056075572968,0.1629,0.001,HIRES
T001246,2021-09-26 06:32:41+00:00,2459483.77971039,0.156597891044647,1.71674931049347,0.1588,0.001,HIRES
T001246,2021-09-27 06:09:32+00:00,2459484.76225437,-1.71929728657758,1.63362550735474,0.1554,0.001,HIRES
T001246,2021-10-02 06:26:33+00:00,2459489.77545074,-4.67334150943203,1.73378479480743,0.1475,0.001,HIRES
T001246,2021-10-10 05:09:29+00:00,2459497.72234163,-5.74342772776702,2.05308222770691,0.1585,0.001,HIRES
T001246,2021-10-11 05:37:53+00:00,2459498.74179717,-5.95629664540661,1.91209840774536,0.1624,0.001,HIRES
T001246,2021-10-15 06:26:20+00:00,2459502.77555915,4.70271395756001,1.81361567974091,0.1572,0.001,HIRES
T001246,2021-10-16 06:17:29+00:00,2459503.76936803,3.44593027049103,1.80078256130219,0.1497,0.001,HIRES
T001246,2021-10-17 06:23:57+00:00,2459504.77406715,-13.1774651261191,1.86910510063171,0.1666,0.001,HIRES
T001246,2021-10-19 05:13:43+00:00,2459506.72500603,-4.06735843796214,1.894291639328,0.1676,0.001,HIRES
T001246,2021-10-21 05:14:26+00:00,2459508.72481089,3.22642632129122,1.73464345932007,0.1642,0.001,HIRES
T001246,2021-10-26 05:40:14+00:00,2459513.74370594,0.506680345942459,1.74640381336212,0.1223,0.001,HIRES
T001246,2021-10-29 04:56:11+00:00,2459516.71234382,2.31030617335653,1.8200695514679,0.1641,0.001,HIRES
T001246,2022-02-11 14:50:39+00:00,2459622.12707649,-1.90376422707112,1.81927645206451,0.1579,0.001,HIRES
T001246,2022-02-15 14:49:42+00:00,2459626.12646182,-2.48713587169927,1.70179617404938,0.1516,0.001,HIRES
T001246,2022-02-21 14:34:09+00:00,2459632.11517922,7.24007395372945,1.6740118265152,0.1643,0.001,HIRES
T001246,2022-04-11 13:02:13+00:00,2459681.05287143,2.02677076128157,2.02891969680786,0.1533,0.001,HIRES
T001246,2022-05-12 10:56:09+00:00,2459711.9650682,6.65232824173356,2.22321963310242,0.1212,0.001,HIRES
T001246,2022-05-13 10:06:43+00:00,2459712.92984619,10.9444659237827,1.90066528320312,0.1618,0.001,HIRES
T001246,2022-06-11 08:28:31+00:00,2459741.85915954,-2.52440999580964,1.9276248216629,0.1575,0.001,HIRES
T001246,2022-06-26 11:23:17+00:00,2459756.98189851,6.03360400914939,1.92185199260712,0.1573,0.001,HIRES
T001246,2022-06-29 10:46:12+00:00,2459759.95442764,-9.41936379657276,1.65006816387177,0.1501,0.001,HIRES
T001246,2022-07-11 08:45:46+00:00,2459771.87078499,-7.73388761047046,1.62570238113403,0.1553,0.001,HIRES
T001246,2022-07-15 10:40:19+00:00,2459775.94981949,-7.86515764793198,1.56429898738861,0.1707,0.001,HIRES
T001246,2022-07-16 06:48:59+00:00,2459776.79160804,-10.388919461713,1.90157067775726,0.1207,0.001,HIRES
T001246,2022-07-19 10:48:18+00:00,2459779.95556967,5.78827272978934,1.6530841588974,0.141,0.001,HIRES
T001246,2022-07-20 10:58:46+00:00,2459780.96349194,2.1950714410013,1.6427206993103,0.1566,0.001,HIRES
T001246,2022-07-25 11:13:35+00:00,2459785.97436955,1.71301850931498,1.70090734958649,0.1578,0.001,HIRES
T001246,2022-07-26 10:52:09+00:00,2459786.95974719,1.92172557268803,1.68906819820404,0.1531,0.001,HIRES
T001246,2022-07-29 07:33:12+00:00,2459789.82017576,0.744154089828398,1.6282776594162,0.1554,0.001,HIRES
T001246,2022-07-31 07:28:27+00:00,2459791.81852481,8.80475586439919,1.58873546123505,0.1537,0.001,HIRES
T001248,2019-11-28 05:00:35+00:00,2458815.71005678,,,0.1911,0.001,HIRES
T001248,2020-08-25 09:32:43+00:00,2459086.90347437,7.82888941027947,3.12726712226868,0.1545,0.001,HIRES
T001248,2020-09-25 06:13:57+00:00,2459117.7645853,8.41915397694386,1.55859076976776,0.1945,0.001,HIRES
T001248,2021-03-23 13:29:36+00:00,2459297.0707819,-1.22928677147723,1.89007234573364,0.2121,0.001,HIRES
T001248,2021-05-27 11:02:57+00:00,2459361.96583924,10.044216906,1.43293225765228,0.2233,0.001,HIRES
T001248,2021-05-29 12:13:11+00:00,2459364.0178646,,,0.2301,0.001,HIRES
T001248,2021-06-23 09:07:46+00:00,2459388.88590014,10.6492985004699,1.6672043800354,0.2331,0.001,HIRES
T001248,2021-07-26 11:29:19+00:00,2459421.98947609,8.87054004277462,1.82107496261597,0.1968,0.001,HIRES
T001248,2021-08-24 08:48:28+00:00,2459450.87317466,-12.2996790763214,1.60694432258606,0.2143,0.001,HIRES
T001248,2021-09-25 06:22:40+00:00,2459482.77160275,-2.2781370005459,1.46380460262299,0.2391,0.001,HIRES
T001248,2021-09-25 07:26:20+00:00,2459482.81623151,-2.96031217692187,1.57972395420074,0.2272,0.001,HIRES
T001248,2021-09-25 08:27:50+00:00,2459482.85983128,-2.55862695595767,1.62969255447388,0.2139,0.001,HIRES
T001248,2021-10-21 05:32:58+00:00,2459508.73698433,-6.00915829819678,1.75457346439362,0.2276,0.001,HIRES
T001248,2021-11-23 04:39:56+00:00,2459541.70161076,6.36587386447517,2.00550293922424,0.241,0.001,HIRES
T001248,2022-02-21 14:03:55+00:00,2459632.09226074,13.2729039733192,1.86874258518219,0.2363,0.001,HIRES
T001248,2022-03-18 14:47:06+00:00,2459657.12404301,-0.859432924769458,1.82372665405273,0.235,0.001,HIRES
T001248,2022-04-21 12:41:39+00:00,2459691.03499182,-16.1290573558478,1.81014478206635,0.2335,0.001,HIRES
T001248,2022-05-13 09:42:54+00:00,2459712.91324346,-13.5836833584124,1.91263723373413,0.2501,0.001,HIRES
T001248,2022-06-09 08:29:38+00:00,2459739.86077164,-3.80440498868387,1.41365957260132,0.2422,0.001,HIRES
T001248,2022-06-09 08:46:32+00:00,2459739.87220656,-3.64815282976316,1.48024022579193,0.2422,0.001,HIRES
T001248,2022-07-09 11:56:49+00:00,2459770.0052714,-5.76897492243195,1.66704380512238,0.2227,0.001,HIRES
T001249,2019-12-15 15:53:02+00:00,2458833.16394666,,,0.143,0.001,HIRES
T001249,2020-02-05 11:23:36+00:00,2458884.9819338,1.14395556325039,1.29196453094482,0.1476,0.001,HIRES
T001249,2020-02-25 10:14:38+00:00,2458904.93434975,4.81552858419667,1.20181524753571,0.1504,0.001,HIRES
T001249,2020-02-27 09:59:49+00:00,2458906.92507713,-9.22533008012134,1.59711945056915,0.1386,0.001,HIRES
T001249,2020-08-17 06:34:11+00:00,2459078.77487853,-8.74225991139206,1.94318199157715,0.1381,0.001,HIRES
T001249,2020-09-09 05:40:56+00:00,2459101.73787042,-7.51730366055469,1.75041222572327,0.1424,0.001,HIRES
T001249,2020-09-22 05:07:41+00:00,2459114.71499356,-4.59592685102391,1.78241121768951,0.1383,0.001,HIRES
T001249,2020-12-04 15:41:05+00:00,2459188.15721333,-1.2783469483749,1.74109697341919,0.1439,0.001,HIRES
T001249,2020-12-26 14:39:12+00:00,2459210.11737374,,,0.1475,0.001,HIRES
T001249,2020-12-31 14:56:21+00:00,2459215.12798655,-3.44117239366013,1.69961845874786,0.1454,0.001,HIRES
T001249,2021-02-26 11:23:46+00:00,2459271.98008263,-8.67379539948432,1.65881848335266,0.1551,0.001,HIRES
T001249,2021-05-20 08:50:31+00:00,2459354.87133569,-0.0541307644764402,1.79505980014801,0.1415,0.001,HIRES
T001249,2021-06-13 08:18:21+00:00,2459378.84761671,-2.70067573371151,1.54248917102814,0.1418,0.001,HIRES
T001249,2021-08-09 06:28:14+00:00,2459435.76996996,-0.622761385464433,1.61210584640503,0.1532,0.001,HIRES
T001249,2021-09-13 05:41:32+00:00,2459470.7378514,-10.1707224313136,1.70579874515533,0.1524,0.001,HIRES
T001249,2021-12-17 14:47:42+00:00,2459566.12087946,2.50886540301055,1.80133843421936,0.146,0.001,HIRES
T001249,2022-02-11 13:04:57+00:00,2459622.05141965,3.54606699637325,1.72857654094696,0.1571,0.001,HIRES
T001249,2022-02-15 14:15:15+00:00,2459626.09981161,2.42493042585082,1.78874087333679,0.1589,0.001,HIRES
T001249,2022-03-16 10:12:00+00:00,2459654.93013402,7.08051781642655,1.77257883548737,0.1488,0.001,HIRES
T001249,2022-04-12 07:57:36+00:00,2459681.83661315,-4.38223809232495,1.90154266357422,0.1411,0.001,HIRES
T001249,2022-05-10 11:17:00+00:00,2459709.97368562,9.30380364299489,1.6786801815033,0.1462,0.001,HIRES
T001249,2022-06-08 07:45:26+00:00,2459738.82547892,2.53526802433304,1.70474123954773,0.139,0.001,HIRES
T001249,2022-07-11 07:29:10+00:00,2459771.81293008,-3.46826006597029,1.56802320480347,0.1485,0.001,HIRES
T001249,2022-07-31 06:24:40+00:00,2459791.76818792,5.34839245455399,1.74842202663422,0.1485,0.001,HIRES
T001269,2019-11-28 04:30:46+00:00,2458815.68915704,,,0.1207,0.001,HIRES
T001269,2020-03-08 12:56:49+00:00,2458917.04704552,-4.17252038249464,2.26246953010559,0.1492,0.001,HIRES
T001269,2020-08-09 09:43:12+00:00,2459070.91055641,4.83863873479063,1.90396475791931,0.1502,0.001,HIRES
T001269,2020-09-02 08:14:29+00:00,2459094.84851733,-3.63762134863694,1.85582494735718,0.1393,0.001,HIRES
T001269,2020-09-26 06:05:06+00:00,2459118.75794993,1.17213203170147,1.91164243221283,0.1526,0.001,HIRES
T001269,2021-02-26 13:09:01+00:00,2459272.05453736,7.47503267260432,2.55786275863647,0.1377,0.001,HIRES
T001269,2021-05-20 09:46:20+00:00,2459354.91265907,0.417431914187419,1.865398645401,0.1528,0.001,HIRES
T001269,2021-05-29 10:50:48+00:00,2459363.9593746,,,0.1542,0.001,HIRES
T001269,2021-06-13 09:03:56+00:00,2459378.88223618,7.04166740856398,1.82782256603241,0.157,0.001,HIRES
T001269,2021-07-11 08:55:15+00:00,2459406.87614845,-7.5826542820746,2.01441073417664,0.1571,0.001,HIRES
T001269,2021-08-18 10:29:38+00:00,2459444.94123668,-3.7692700495178,1.65315103530884,0.1539,0.001,HIRES
T001269,2021-09-15 06:06:54+00:00,2459472.7583956,-1.09838394554628,1.85540688037872,0.1586,0.001,HIRES
T001269,2021-10-11 06:20:27+00:00,2459498.77071305,1.04124821361645,1.98000478744507,0.1628,0.001,HIRES
T001269,2021-10-29 05:36:01+00:00,2459516.73835428,0.304392260109118,2.10737776756287,0.1593,0.001,HIRES
T001269,2022-02-21 13:27:51+00:00,2459632.06697755,-8.37600086832654,2.09648108482361,0.1664,0.001,HIRES
T001269,2022-04-02 12:21:24+00:00,2459672.02287781,4.93266076937517,2.03151893615723,0.1555,0.001,HIRES
T001269,2022-05-01 11:58:19+00:00,2459701.00306806,-1.05758236689844,2.66974306106567,0.152,0.001,HIRES
T001269,2022-06-07 08:08:46+00:00,2459737.8452205,1.67441222740782,1.86218190193176,0.1549,0.001,HIRES
T001269,2022-06-29 11:32:27+00:00,2459759.98633662,2.88283555169269,2.00351762771606,0.1517,0.001,HIRES
T001269,2022-07-15 10:56:14+00:00,2459775.96029846,0.603066864591914,1.8750011920929,0.1608,0.001,HIRES
T001272,2019-12-15 15:50:07+00:00,2458833.16135697,,,0.2406,0.001,HIRES
T001272,2020-02-05 12:18:54+00:00,2458885.02103513,11.686462987664,1.74120724201202,0.3154,0.001,HIRES
T001272,2020-02-25 10:00:15+00:00,2458904.92543571,-0.160452046413511,1.56097006797791,0.277,0.001,HIRES
T001272,2020-03-03 09:16:54+00:00,2458911.89625895,4.39064876469763,1.85140407085419,0.29,0.001,HIRES
T001272,2020-05-30 06:43:25+00:00,2458999.78669548,5.21689752721233,1.54316902160645,0.3043,0.001,HIRES
T001272,2020-06-03 08:02:56+00:00,2459003.84090923,20.6869045657292,1.46429705619812,0.3085,0.001,HIRES
T001272,2020-06-06 08:18:13+00:00,2459006.85212798,-0.622208308435278,1.65835499763489,0.2995,0.001,HIRES
T001272,2020-06-10 08:41:33+00:00,2459010.86797332,4.26218722729169,1.56776738166809,0.2942,0.001,HIRES
T001272,2020-06-11 09:10:41+00:00,2459011.89162639,,,0.293,0.001,HIRES
T001272,2020-06-24 06:29:26+00:00,2459024.77592415,-3.97976987159135,1.65113270282745,0.2999,0.001,HIRES
T001272,2020-06-24 07:47:34+00:00,2459024.82997194,-3.92399878645168,1.39512085914612,0.2951,0.001,HIRES
T001272,2020-06-24 09:02:41+00:00,2459024.88310477,-5.91354141747431,1.72650551795959,0.3016,0.001,HIRES
T001272,2020-06-27 06:36:23+00:00,2459027.77926638,10.3571834527745,1.41932106018066,0.3081,0.001,HIRES
T001272,2020-06-28 06:47:10+00:00,2459028.78706696,0.761687135069046,1.45669877529144,0.309,0.001,HIRES
T001272,2020-06-29 07:05:56+00:00,2459029.79984456,16.0471802807554,1.55721247196198,0.3131,0.001,HIRES
T001272,2020-06-30 07:07:16+00:00,2459030.80125714,20.1887472434017,1.54242873191833,0.3138,0.001,HIRES
T001272,2020-07-01 07:28:31+00:00,2459031.81639627,-11.9265517597661,1.44839453697205,0.3046,0.001,HIRES
T001272,2020-07-04 07:42:59+00:00,2459034.82516196,-25.0217111520788,1.47586476802826,0.3059,0.001,HIRES
T001272,2020-07-05 08:06:52+00:00,2459035.84556832,-14.394349644816,1.76055026054382,0.3013,0.001,HIRES
T001272,2020-07-06 06:19:45+00:00,2459036.76687161,4.48354074579767,1.39632058143616,0.311,0.001,HIRES
T001272,2020-07-08 06:56:34+00:00,2459038.79400617,8.02943002924129,1.55658411979675,0.3057,0.001,HIRES
T001272,2020-07-09 07:05:27+00:00,2459039.79976207,24.1187189471812,1.60171818733215,0.3072,0.001,HIRES
T001272,2020-07-21 07:13:11+00:00,2459051.80474799,-17.3540355058431,1.83532083034515,0.3275,0.001,HIRES
T001272,2020-08-06 06:49:41+00:00,2459067.78912407,3.03801899117494,2.14623308181763,0.3454,0.001,HIRES
T001272,2020-08-07 06:44:33+00:00,2459068.78419467,-7.63313792613515,1.88486099243164,0.3487,0.001,HIRES
T001272,2020-08-16 06:22:49+00:00,2459077.7683669,-14.8186160501588,1.74335944652557,0.3202,0.001,HIRES
T001272,2020-08-17 06:01:20+00:00,2459078.75390852,-18.5646888726379,1.78064024448395,0.3124,0.001,HIRES
T001272,2020-08-25 05:42:12+00:00,2459086.74177004,-3.39750782787325,2.63288807868958,0.2691,0.001,HIRES
T001272,2020-08-27 05:45:02+00:00,2459088.74374984,-10.4586609604169,2.82634711265564,0.2303,0.001,HIRES
T001272,2020-08-28 06:02:46+00:00,2459089.75624656,6.17597147646937,1.87001824378967,0.2843,0.001,HIRES
T001272,2020-08-29 06:01:12+00:00,2459090.75418352,17.7336480884272,1.72252357006073,0.2939,0.001,HIRES
T001272,2020-08-30 06:00:51+00:00,2459091.75473844,1.28009148213678,1.95831871032715,0.3026,0.001,HIRES
T001272,2020-08-31 05:58:26+00:00,2459092.75164742,11.6059673792781,1.73680055141449,0.307,0.001,HIRES
T001272,2020-12-04 14:41:05+00:00,2459188.11748383,-2.12359363554174,1.81687867641449,0.4089,0.001,HIRES
T001272,2020-12-05 14:55:13+00:00,2459189.12916656,10.6247490315856,1.87433707714081,0.4037,0.001,HIRES
T001272,2020-12-06 14:47:16+00:00,2459190.12198323,15.2012664088414,1.85673832893372,0.4153,0.001,HIRES
T001272,2020-12-24 14:50:34+00:00,2459208.12441893,-11.1032463844076,1.75810575485229,0.3702,0.001,HIRES
T001272,2020-12-25 14:20:51+00:00,2459209.10569445,4.41422185791696,1.78429746627808,0.393,0.001,HIRES
T001272,2020-12-26 13:13:02+00:00,2459210.05808994,1.12983206939155,1.75169098377228,0.394,0.001,HIRES
T001272,2020-12-31 14:19:25+00:00,2459215.10470908,0.877645802666507,1.95444345474243,0.426,0.001,HIRES
T001272,2021-02-23 12:02:38+00:00,2459269.01312162,-1.79603290489602,2.05726981163025,0.3308,0.001,HIRES
T001272,2021-02-26 11:09:29+00:00,2459271.97371087,-4.7505795469208,1.88642108440399,0.3569,0.001,HIRES
T001272,2021-03-22 13:20:20+00:00,2459296.06623278,2.23320080464085,1.78647351264954,0.3408,0.001,HIRES
T001272,2021-04-09 13:14:20+00:00,2459314.06016221,-14.6124006176243,1.82029438018799,0.3791,0.001,HIRES
T001272,2021-05-19 07:31:38+00:00,2459353.82038663,-10.1502216552802,1.53454637527466,0.3475,0.001,HIRES
T001272,2021-05-20 12:08:22+00:00,2459355.01285423,6.25965800854624,1.54328072071075,0.3468,0.001,HIRES
T001272,2021-05-21 05:55:55+00:00,2459355.75583311,1.26910252729504,1.47423565387726,0.3385,0.001,HIRES
T001272,2021-05-27 08:49:27+00:00,2459361.87324514,16.2107403520648,1.39056003093719,0.3334,0.001,HIRES
T001272,2021-06-08 06:38:55+00:00,2459373.78217408,-17.5361009681349,1.23834562301636,0.3731,0.001,HIRES
T001272,2021-06-11 07:45:20+00:00,2459376.82873768,-5.75133792160969,1.60571873188019,0.3707,0.001,HIRES
T001272,2021-06-13 07:45:51+00:00,2459378.82866267,19.9214962050438,1.54841947555542,0.3717,0.001,HIRES
T001272,2021-06-14 08:34:52+00:00,2459379.86265115,-2.72881317641057,1.52609264850616,0.3644,0.001,HIRES
T001272,2021-06-18 07:20:23+00:00,2459383.81013337,-22.1782802591131,1.43080651760101,0.3386,0.001,HIRES
T001272,2021-06-20 09:09:36+00:00,2459385.88640902,5.24880540870503,1.55181682109833,0.3391,0.001,HIRES
T001272,2021-06-21 06:56:09+00:00,2459386.79405196,-15.7374450362066,1.44986093044281,0.3371,0.001,HIRES
T001272,2021-06-23 07:59:44+00:00,2459388.83765766,5.1978560582149,1.4203006029129,0.3323,0.001,HIRES
T001272,2021-06-24 08:26:12+00:00,2459389.85611653,-16.7464012902276,1.65789985656738,0.3399,0.001,HIRES
T001272,2021-07-11 07:39:37+00:00,2459406.82342564,-9.47268976353235,1.54719030857086,0.3635,0.001,HIRES
T001272,2021-07-25 06:54:26+00:00,2459420.79306946,12.8165945009283,1.88695442676544,0.366,0.001,HIRES
T001272,2021-08-20 06:42:34+00:00,2459446.78371037,5.05842428138951,2.45230746269226,0.4569,0.001,HIRES
T001272,2021-08-25 06:01:39+00:00,2459451.75455865,7.64318591930419,1.77992904186249,0.3919,0.001,HIRES
T001272,2021-11-22 15:26:29+00:00,2459541.14814823,14.2771372510186,1.6585099697113,0.4247,0.001,HIRES
T001272,2021-11-23 15:22:19+00:00,2459542.14544109,-7.29793782079717,1.77922177314758,0.4309,0.001,HIRES
T001272,2021-11-27 15:11:58+00:00,2459546.14024019,-17.6117578014248,1.94734025001526,0.3997,0.001,HIRES
T001272,2022-01-13 13:16:29+00:00,2459593.062413,10.1417697920577,1.87727689743042,0.4584,0.001,HIRES
T001272,2022-02-11 13:29:20+00:00,2459622.07190777,-18.3085011770833,1.70091736316681,0.4157,0.001,HIRES
T001272,2022-02-16 10:15:23+00:00,2459626.93491974,15.6218424163378,2.09837961196899,0.4268,0.001,HIRES
T001272,2022-03-16 09:35:19+00:00,2459654.90949752,-10.095770290167,1.76802206039429,0.3767,0.001,HIRES
T001272,2022-04-12 08:13:12+00:00,2459681.8516268,-14.5279569182937,1.83011186122894,0.3856,0.001,HIRES
T001272,2022-05-10 11:25:04+00:00,2459709.98324439,6.75691106287532,1.64070212841034,0.3571,0.001,HIRES
T001272,2022-06-08 07:53:48+00:00,2459738.83584687,-0.067231682665672,1.62565779685974,0.3351,0.001,HIRES
T001272,2022-06-18 08:53:24+00:00,2459748.87746247,13.0656571761121,1.76081907749176,0.3626,0.001,HIRES
T001272,2022-07-11 07:37:23+00:00,2459771.82162457,7.79655195046233,1.66320073604584,0.3509,0.001,HIRES
T001279,2019-11-21 15:08:38+00:00,2458809.13172151,,,0.1449,0.001,HIRES
T001279,2019-12-15 15:25:02+00:00,2458833.1480865,1.14324800774629,1.62339270114899,0.1536,0.001,HIRES
T001279,2019-12-16 14:57:52+00:00,2458834.1314892,,,0.1515,0.001,HIRES
T001279,2020-01-31 10:06:58+00:00,2458879.92848881,7.57271105660585,1.76602864265442,0.1572,0.001,HIRES
T001279,2020-02-01 12:35:55+00:00,2458881.03199875,3.5714390014484,1.62900125980377,0.1574,0.001,HIRES
T001279,2020-02-05 10:24:29+00:00,2458884.9409573,-0.268851849338963,1.57743191719055,0.1636,0.001,HIRES
T001279,2020-02-25 09:41:24+00:00,2458904.9114213,-2.94146177292556,1.50211524963379,0.1572,0.001,HIRES
T001279,2020-02-27 08:38:16+00:00,2458906.86853193,3.75712433250638,1.65274739265442,0.1561,0.001,HIRES
T001279,2020-03-03 08:52:09+00:00,2458911.87769525,2.68698712343503,1.59013402462006,0.1552,0.001,HIRES
T001279,2020-03-09 12:01:26+00:00,2458918.00850488,6.63965383888848,1.54993546009064,0.1559,0.001,HIRES
T001279,2020-06-02 08:52:34+00:00,2459002.87308777,3.78415670772694,1.4980376958847,0.1494,0.001,HIRES
T001279,2020-06-03 07:47:48+00:00,2459003.82803029,4.69578881773499,1.42796266078949,0.1506,0.001,HIRES
T001279,2020-06-06 07:28:17+00:00,2459006.81484261,3.19168030381351,1.59346616268158,0.1545,0.001,HIRES
T001279,2020-06-07 07:35:09+00:00,2459007.81911197,1.53484569178664,2.06896352767944,0.152,0.001,HIRES
T001279,2020-06-10 08:18:31+00:00,2459010.85010253,-0.880140931337905,1.44308400154114,0.1549,0.001,HIRES
T001279,2020-06-12 08:36:05+00:00,2459012.86272851,-0.129342888271367,1.51509702205658,0.152,0.001,HIRES
T001279,2020-06-13 07:05:40+00:00,2459013.79958353,0.058339185862792,1.52394866943359,0.1533,0.001,HIRES
T001279,2020-06-16 07:09:35+00:00,2459016.80179751,-6.92902387931338,1.71562933921814,0.1522,0.001,HIRES
T001279,2020-06-25 06:07:45+00:00,2459025.75782616,-3.41462157716035,1.50729858875275,0.1442,0.001,HIRES
T001279,2020-06-27 06:12:17+00:00,2459027.76014172,-5.31407874091617,1.30230927467346,0.1476,0.001,HIRES
T001279,2020-08-06 06:19:44+00:00,2459067.76424804,3.84520249900438,2.16172170639038,0.1453,0.001,HIRES
T001279,2020-08-31 05:21:55+00:00,2459092.72242008,-0.630037718545249,1.88684725761414,0.1529,0.001,HIRES
T001279,2020-11-28 15:07:28+00:00,2459182.13374296,1.82040416386889,2.10858654975891,0.1729,0.001,HIRES
T001279,2020-12-25 12:46:10+00:00,2459209.03637976,-5.93401890342252,1.99415981769562,0.1666,0.001,HIRES
T001279,2020-12-26 13:06:36+00:00,2459210.05064702,-3.77828123037271,1.98496949672699,0.166,0.001,HIRES
T001279,2021-02-23 10:40:48+00:00,2459268.95191612,-2.5935344892306,2.18914461135864,0.152,0.001,HIRES
T001279,2021-03-23 12:22:05+00:00,2459297.02082615,1.16982199867676,2.07108974456787,0.1687,0.001,HIRES
T001279,2021-06-08 06:26:16+00:00,2459373.76952714,-9.87515940404059,1.77125430107117,0.1653,0.001,HIRES
T001279,2021-06-30 07:03:39+00:00,2459395.79435913,0.91446372422287,1.97317337989807,0.1637,0.001,HIRES
T001279,2021-06-30 08:29:21+00:00,2459395.85406614,0.0142555174188885,1.86036956310272,0.1645,0.001,HIRES
T001279,2021-06-30 09:25:55+00:00,2459395.89369415,3.56301062660106,1.79010152816772,0.1662,0.001,HIRES
T001279,2021-08-09 06:04:48+00:00,2459435.75260658,3.20123677732248,2.07841801643372,0.1601,0.001,HIRES
T001279,2021-11-19 15:08:46+00:00,2459538.13314155,-5.04953981702345,1.90893483161926,0.1666,0.001,HIRES
T001279,2022-01-13 12:00:20+00:00,2459593.00573213,-8.62037047665786,2.10646796226501,0.161,0.001,HIRES
T001279,2022-02-16 09:04:35+00:00,2459626.88491916,-7.25893158219581,2.18385148048401,0.1583,0.001,HIRES
T001279,2022-03-11 07:48:09+00:00,2459649.83079254,1.03797344267709,1.88356173038483,0.1543,0.001,HIRES
T001279,2022-04-11 11:32:24+00:00,2459680.9858166,-12.5815218883062,2.14818739891052,0.1581,0.001,HIRES
T001279,2022-05-10 11:03:31+00:00,2459709.96451473,-6.84778888883869,2.13508749008179,0.1599,0.001,HIRES
T001279,2022-06-08 06:37:53+00:00,2459738.77815195,-12.3135719197015,2.02144193649292,0.1571,0.001,HIRES
T001279,2022-07-11 06:34:11+00:00,2459771.77370227,2.1786672175271,2.10767006874084,0.1588,0.001,HIRES
T001288,2019-12-02 05:17:44+00:00,2458819.72289762,,,0.1725,0.001,HIRES
T001288,2019-12-10 05:38:29+00:00,2458827.73987333,32.4727283070342,1.30281901359558,0.175,0.001,HIRES
T001288,2019-12-27 05:37:15+00:00,2458844.74143683,,,0.1659,0.001,HIRES
T001288,2019-12-27 06:00:37+00:00,2458844.75549941,4.59336344332902,1.29134726524353,0.1678,0.001,HIRES
T001288,2020-01-04 05:08:16+00:00,2458852.71997511,10.905020823248,1.30704236030579,0.1634,0.001,HIRES
T001288,2020-01-09 05:10:18+00:00,2458857.72121395,17.8050644779259,1.83072733879089,0.1655,0.001,HIRES
T001288,2020-06-02 13:45:43+00:00,2459003.0763397,13.6350177104813,1.15622091293335,0.2071,0.001,HIRES
T001288,2020-06-03 13:43:32+00:00,2459004.07333038,-8.7199364602444,1.49271392822266,0.2256,0.001,HIRES
T001288,2020-06-06 13:27:22+00:00,2459007.06566005,-27.1892074672637,1.17743170261383,0.2121,0.001,HIRES
T001288,2020-06-07 14:01:12+00:00,2459008.0880704,2.4486909442681,1.08477652072906,0.214,0.001,HIRES
T001288,2020-06-10 13:22:13+00:00,2459011.06113154,10.8566465720471,1.07160091400146,0.2169,0.001,HIRES
T001288,2020-06-12 12:48:21+00:00,2459013.03732859,-18.0901922565686,1.15815186500549,0.2168,0.001,HIRES
T001288,2020-06-24 12:54:18+00:00,2459025.04180917,18.1372643907185,1.09472477436066,0.2163,0.001,HIRES
T001288,2020-06-27 12:47:46+00:00,2459028.03665053,3.93240648083631,1.09119617938995,0.2167,0.001,HIRES
T001288,2020-06-28 14:45:22+00:00,2459029.11707416,-23.668780397692,1.47888100147247,0.2072,0.001,HIRES
T001288,2020-06-30 13:39:49+00:00,2459031.0736459,-2.43478334537495,1.24153769016266,0.2152,0.001,HIRES
T001288,2020-08-07 13:49:54+00:00,2459069.08076004,-16.4637462114266,1.37607896327972,0.2005,0.001,HIRES
T001288,2020-08-30 12:46:52+00:00,2459092.03711011,18.0185554009711,1.74473130702972,0.2262,0.001,HIRES
T001288,2020-09-25 11:35:55+00:00,2459117.98792675,-16.7284079461929,1.66544425487518,0.2286,0.001,HIRES
T001288,2020-10-29 07:07:56+00:00,2459151.80176966,23.8891023389128,1.79878664016724,0.1796,0.001,HIRES
T001288,2020-10-31 08:22:20+00:00,2459153.85357686,16.849622292922,1.85089540481567,0.1768,0.001,HIRES
T001288,2020-12-04 07:08:23+00:00,2459187.80140126,-7.88300184376399,1.83367133140564,0.1821,0.001,HIRES
T001288,2021-04-09 15:15:57+00:00,2459314.13688709,15.5986672015126,1.65883088111877,0.2172,0.001,HIRES
T001288,2021-05-21 12:39:31+00:00,2459356.02876449,-6.15757839180793,1.58913993835449,0.2559,0.001,HIRES
T001288,2021-06-14 13:36:10+00:00,2459380.06845745,-22.9328558688031,1.42223465442657,0.2137,0.001,HIRES
T001288,2021-07-16 12:43:13+00:00,2459412.03340975,-24.3739163042001,1.55421555042267,0.2475,0.001,HIRES
T001288,2021-08-19 14:09:46+00:00,2459446.09461123,17.6442915450823,1.70087480545044,0.2639,0.001,HIRES
T001288,2021-08-20 09:49:19+00:00,2459446.9140733,-18.7162097275653,1.86140978336334,0.2348,0.001,HIRES
T001288,2021-09-17 08:09:32+00:00,2459474.84412169,-13.3963603935356,1.67950761318207,0.2301,0.001,HIRES
T001288,2021-10-11 09:12:11+00:00,2459498.88808247,-13.8511966872642,1.54452347755432,0.2015,0.001,HIRES
T001288,2021-10-29 08:09:15+00:00,2459516.84425554,8.12312043754999,1.535649061203,0.2114,0.001,HIRES
T001288,2021-11-23 08:03:41+00:00,2459541.84028737,-13.9455526302549,1.7987220287323,0.1884,0.001,HIRES
T001288,2021-12-26 05:45:03+00:00,2459574.74304082,-2.37832998988138,1.72252571582794,0.1709,0.001,HIRES
T001288,2022-04-02 15:07:41+00:00,2459672.131682,15.4955164843408,1.79919743537903,0.1146,0.001,HIRES
T001288,2022-05-16 14:20:59+00:00,2459716.099092,25.3207109559616,1.59760975837708,0.2337,0.001,HIRES
T001288,2022-06-09 13:30:09+00:00,2459740.06427925,16.9413271057153,1.48400056362152,0.2524,0.001,HIRES
T001288,2022-07-05 13:36:54+00:00,2459766.07005176,-22.6013922603298,1.54242789745331,0.2076,0.001,HIRES
T001288,2022-07-26 11:53:17+00:00,2459786.99855359,-10.2628571139844,1.59891450405121,0.2487,0.001,HIRES
T001294,2020-03-10 13:04:20+00:00,2458919.04735585,,,0.1347,0.001,HIRES
T001294,2020-05-30 06:30:08+00:00,2458999.77520177,-0.273982156164038,1.74659204483032,0.1621,0.001,HIRES
T001294,2020-06-02 09:43:40+00:00,2459002.90893408,-21.2283631649696,1.80361545085907,0.1621,0.001,HIRES
T001294,2020-06-03 08:52:17+00:00,2459003.87372135,16.546745225555,1.83679842948914,0.1712,0.001,HIRES
T001294,2020-06-11 07:14:58+00:00,2459011.80613522,14.4751654177654,1.76911604404449,0.1713,0.001,HIRES
T001294,2020-06-13 08:00:44+00:00,2459013.83843125,-13.5518307944762,1.71645498275757,0.1701,0.001,HIRES
T001294,2020-06-25 10:38:53+00:00,2459025.94765024,-32.3459148702964,1.86782658100128,0.1619,0.001,HIRES
T001294,2020-06-27 07:13:10+00:00,2459027.80522467,,,0.1629,0.001,HIRES
T001294,2020-06-28 09:12:25+00:00,2459028.88728391,-7.10072276627385,1.71149456501007,0.1573,0.001,HIRES
T001294,2020-06-29 08:02:10+00:00,2459029.83821238,-37.0365616717736,1.73802018165588,0.1607,0.001,HIRES
T001294,2020-06-30 08:35:06+00:00,2459030.86180159,-15.4581958714348,1.83669912815094,0.1566,0.001,HIRES
T001294,2020-07-05 09:07:45+00:00,2459035.88475583,10.6508845606604,1.69031941890717,0.1661,0.001,HIRES
T001294,2020-07-21 06:58:00+00:00,2459051.79399825,-3.81295422270156,1.89910137653351,0.1579,0.001,HIRES
T001294,2020-08-09 08:52:31+00:00,2459070.87367036,10.1139810608421,2.27231860160828,0.157,0.001,HIRES
T001294,2020-08-10 09:46:33+00:00,2459071.91181422,-18.6402452759947,2.16052579879761,0.1536,0.001,HIRES
T001294,2020-08-11 08:41:30+00:00,2459072.86640592,-41.665224369143,2.05779504776001,0.1579,0.001,HIRES
T001294,2020-08-16 06:56:49+00:00,2459077.79220588,-25.1625885189076,1.8660079240799,0.1595,0.001,HIRES
T001294,2020-08-29 06:56:46+00:00,2459090.79249177,2.94326158979577,1.93581354618073,0.1641,0.001,HIRES
T001294,2020-09-23 06:29:22+00:00,2459115.77388763,-27.7488005822841,1.83654797077179,0.1525,0.001,HIRES
T001294,2021-02-26 12:11:00+00:00,2459272.01474617,-10.4435591519895,1.95234715938568,0.1562,0.001,HIRES
T001294,2021-05-27 09:40:49+00:00,2459361.90710966,-2.98635827411932,1.707728266716,0.1674,0.001,HIRES
T001294,2021-06-20 07:41:22+00:00,2459385.82368161,-23.2199397679349,1.66202080249786,0.169,0.001,HIRES
T001294,2021-06-24 08:15:03+00:00,2459389.84686145,-26.0717502014634,1.74709558486938,0.1638,0.001,HIRES
T001294,2021-07-04 07:57:23+00:00,2459399.8353504,22.9404711275169,1.78577280044556,0.1617,0.001,HIRES
T001294,2021-07-11 08:18:12+00:00,2459406.84907398,-2.95841895612383,1.80465972423553,0.1618,0.001,HIRES
T001294,2021-08-17 06:32:26+00:00,2459443.77510109,27.7124758586244,1.83071458339691,0.1625,0.001,HIRES
T001294,2021-08-20 06:26:04+00:00,2459446.77223191,43.232694897416,1.82542037963867,0.1555,0.001,HIRES
T001294,2021-08-22 07:38:55+00:00,2459448.82424798,4.70833388856884,2.0012674331665,0.1292,0.001,HIRES
T001294,2021-08-23 06:38:06+00:00,2459449.77950514,27.5283068394646,1.82183456420898,0.1641,0.001,HIRES
T001294,2021-08-30 05:57:58+00:00,2459456.75269426,0.510975961921627,1.76360213756561,0.1653,0.001,HIRES
T001294,2021-09-13 06:14:30+00:00,2459470.76308952,45.5706931043108,1.85127019882202,0.162,0.001,HIRES
T001294,2021-09-18 05:42:33+00:00,2459475.7423013,18.9243435950988,1.95412921905518,0.1546,0.001,HIRES
T001294,2021-09-25 06:03:39+00:00,2459482.75809682,46.5874967173134,1.86997270584106,0.1536,0.001,HIRES
T001294,2022-05-13 08:07:16+00:00,2459712.84542697,16.5317633338248,1.93958902359009,0.1624,0.001,HIRES
T001296,2019-11-28 05:04:37+00:00,2458815.71331168,,,0.08678,0.001,HIRES
T001296,2020-05-30 09:45:06+00:00,2458999.91093066,13.0706953439412,1.65527260303497,0.112,0.001,HIRES
T001296,2020-06-02 10:25:58+00:00,2459002.93815881,-29.7338282943918,1.46499013900757,0.1133,0.001,HIRES
T001296,2020-06-07 09:02:18+00:00,2459007.8828812,12.7646879776707,1.54582250118256,0.1142,0.001,HIRES
T001296,2020-06-10 10:05:45+00:00,2459010.92585217,-24.8824480893202,1.67316722869873,0.11,0.001,HIRES
T001296,2020-06-12 09:31:12+00:00,2459012.90235108,35.1869686004856,2.12097191810608,0.1022,0.001,HIRES
T001296,2020-06-25 10:52:25+00:00,2459025.95751468,-23.612984426817,1.42032957077026,0.1137,0.001,HIRES
T001296,2020-06-28 09:38:22+00:00,2459028.90575845,30.7809390785102,1.4769641160965,0.1109,0.001,HIRES
T001296,2020-06-29 08:44:30+00:00,2459029.8678701,-12.9178396457664,1.35924792289734,0.1153,0.001,HIRES
T001296,2020-06-30 09:04:59+00:00,2459030.88247054,-25.5036193303745,1.62257790565491,0.1171,0.001,HIRES
T001296,2020-07-08 08:52:25+00:00,2459038.87587295,,,0.1153,0.001,HIRES
T001296,2020-07-08 09:23:07+00:00,2459038.89492385,-8.76916313331018,1.37293589115143,0.1118,0.001,HIRES
T001296,2020-07-09 08:19:42+00:00,2459039.85185191,32.1153962309691,1.47739028930664,0.1136,0.001,HIRES
T001296,2020-07-10 11:08:06+00:00,2459040.96917228,16.9171449997018,1.66287159919739,0.1086,0.001,HIRES
T001296,2020-07-11 07:59:23+00:00,2459041.83647108,-24.2701979622583,1.48530614376068,0.1101,0.001,HIRES
T001296,2020-08-11 09:43:55+00:00,2459072.91007102,-1.36835255509282,1.77608096599579,0.1033,0.001,HIRES
T001296,2020-08-29 07:32:01+00:00,2459090.81767734,16.6215701818801,1.73878443241119,0.1117,0.001,HIRES
T001296,2020-10-01 07:30:10+00:00,2459123.81770445,21.8922786761928,1.77258265018463,0.1106,0.001,HIRES
T001296,2021-05-27 11:16:41+00:00,2459361.97375162,-31.7825377943812,1.43713212013245,0.1218,0.001,HIRES
T001296,2021-06-11 12:50:03+00:00,2459377.03947939,-22.1847431783184,1.61333978176117,0.1162,0.001,HIRES
T001296,2021-06-12 08:33:59+00:00,2459377.86098832,-26.1671223987076,1.5196533203125,0.1147,0.001,HIRES
T001296,2021-06-13 09:55:02+00:00,2459378.91662831,25.9671755838234,1.36802935600281,0.1192,0.001,HIRES
T001296,2021-06-14 09:54:23+00:00,2459379.91637688,30.2869332877689,1.4944314956665,0.1213,0.001,HIRES
T001296,2021-06-21 06:42:11+00:00,2459386.78382092,27.8296726827429,1.48405063152313,0.1145,0.001,HIRES
T001296,2021-08-22 08:19:01+00:00,2459448.85203156,-20.1241362739332,1.93624520301819,0.1053,0.001,HIRES
T001296,2022-05-16 11:51:59+00:00,2459715.99896886,-12.3229327410227,1.76063644886017,0.1217,0.001,HIRES
T001298,2020-06-03 09:31:56+00:00,2459003.89803271,,,0.09071,0.001,HIRES
T001298,2020-06-11 07:52:36+00:00,2459011.83223163,-27.9287095582064,1.94064366817474,0.1381,0.001,HIRES
T001298,2020-06-28 09:25:06+00:00,2459028.89656293,15.8514401648188,1.85737204551697,0.1466,0.001,HIRES
T001298,2020-07-12 07:34:29+00:00,2459042.81786267,-6.8137886595334,2.288893699646,0.1343,0.001,HIRES
T001298,2020-07-12 07:42:05+00:00,2459042.82611457,-3.42830076342114,1.62733423709869,0.1349,0.001,HIRES
T001298,2020-07-27 08:56:59+00:00,2459057.87744189,-44.6168035376236,1.93484818935394,0.1439,0.001,HIRES
T001298,2020-08-07 08:21:38+00:00,2459068.85288798,21.7229053787841,1.86919045448303,0.1424,0.001,HIRES
T001298,2020-08-10 10:02:40+00:00,2459071.92340992,-30.1105714254719,1.88936102390289,0.1476,0.001,HIRES
T001298,2020-08-11 09:28:49+00:00,2459072.89952903,11.8295015872599,1.93240308761597,0.1478,0.001,HIRES
T001298,2020-08-25 08:32:19+00:00,2459086.86097989,18.0198009101558,2.8459107875824,0.1084,0.001,HIRES
T001298,2020-08-28 06:49:43+00:00,2459089.78925014,-45.5282862938762,2.09944319725037,0.1425,0.001,HIRES
T001298,2020-08-29 06:33:40+00:00,2459090.77900987,,,0.1483,0.001,HIRES
T001298,2020-08-30 08:34:57+00:00,2459091.86242717,18.3202773702618,2.20223832130432,0.1377,0.001,HIRES
T001298,2020-09-02 07:45:50+00:00,2459094.82797019,-26.4875395574081,1.98638308048248,0.147,0.001,HIRES
T001298,2020-09-09 06:55:46+00:00,2459101.79246284,6.83286052084406,1.79385542869568,0.1541,0.001,HIRES
T001298,2021-05-20 09:21:16+00:00,2459354.89454937,17.1216031462861,1.76572370529175,0.1447,0.001,HIRES
T001298,2021-06-12 08:04:43+00:00,2459377.84115519,22.5542131588234,1.9143180847168,0.1468,0.001,HIRES
T001298,2021-06-13 09:35:10+00:00,2459378.90308092,-13.8470975121619,1.82390260696411,0.1475,0.001,HIRES
T001298,2021-06-30 09:33:19+00:00,2459395.90158636,30.0309934187468,1.71684753894806,0.1488,0.001,HIRES
T001298,2021-07-11 08:30:33+00:00,2459406.85801723,-36.8928146347668,1.76254093647003,0.1515,0.001,HIRES
T001298,2021-07-13 10:55:36+00:00,2459408.958814,20.0406877024397,1.81742191314697,0.1483,0.001,HIRES
T001298,2021-08-18 08:36:11+00:00,2459444.86188071,6.42377276123526,1.86428463459015,0.1553,0.001,HIRES
T001298,2021-08-24 08:09:58+00:00,2459450.84428941,17.289193232602,2.08931159973145,0.1542,0.001,HIRES
T001298,2022-05-13 09:25:06+00:00,2459712.89889855,28.9313819143207,2.0361955165863,0.137,0.001,HIRES
T001347,2019-11-28 05:10:51+00:00,2458815.7177209,,,0.2505,0.001,HIRES
T001347,2020-06-11 08:50:01+00:00,2459011.87192541,27.0232795640096,1.73139452934265,0.2908,0.001,HIRES
T001347,2020-06-11 10:35:31+00:00,2459011.94565177,31.5759918784648,1.75430953502655,0.285,0.001,HIRES
T001347,2020-06-11 11:52:53+00:00,2459011.99929803,35.1489439003515,1.85011553764343,0.2871,0.001,HIRES
T001347,2020-06-27 11:30:01+00:00,2459027.98407653,,,0.2874,0.001,HIRES
T001347,2020-06-27 11:56:36+00:00,2459028.00096264,21.6475024133866,1.48978245258331,0.2849,0.001,HIRES
T001347,2020-07-04 08:50:38+00:00,2459034.8716932,1.68508577783091,1.73680365085602,0.2844,0.001,HIRES
T001347,2020-07-06 07:09:50+00:00,2459036.80167335,5.49002858899127,1.85123610496521,0.2813,0.001,HIRES
T001347,2020-07-10 10:55:23+00:00,2459040.95963294,7.37436657127645,1.88096952438354,0.2773,0.001,HIRES
T001347,2020-07-12 13:32:22+00:00,2459043.06771644,-14.4811084282898,1.68638849258423,0.2776,0.001,HIRES
T001347,2020-08-11 12:21:55+00:00,2459073.01995536,-4.7576268138077,1.7722624540329,0.263,0.001,HIRES
T001347,2020-08-17 12:23:51+00:00,2459079.02132965,13.2646144252911,1.9398729801178,0.2708,0.001,HIRES
T001347,2020-08-25 06:04:40+00:00,2459086.75918788,8.86611190535018,2.45347285270691,0.2607,0.001,HIRES
T001347,2020-09-02 11:00:27+00:00,2459094.96373783,-0.888698505991366,1.80766952037811,0.2556,0.001,HIRES
T001347,2020-09-07 09:36:06+00:00,2459099.9060819,-3.44258462024522,2.08336853981018,0.2583,0.001,HIRES
T001347,2020-09-09 05:50:43+00:00,2459101.74780982,-6.74392400554602,1.72063755989075,0.2746,0.001,HIRES
T001347,2020-09-09 11:52:39+00:00,2459102.00101777,0.0824113887224196,1.95308196544647,0.2741,0.001,HIRES
T001347,2020-09-22 05:26:02+00:00,2459114.73045406,17.7920128823052,1.67766737937927,0.2771,0.001,HIRES
T001347,2020-09-22 09:56:31+00:00,2459114.9196213,11.1084115965117,1.96585202217102,0.2774,0.001,HIRES
T001347,2020-09-23 06:19:52+00:00,2459115.76778715,4.19021656594512,1.75988376140594,0.2809,0.001,HIRES
T001347,2020-09-23 08:19:15+00:00,2459115.8515957,-2.3303560278192,1.8106210231781,0.2779,0.001,HIRES
T001347,2020-09-25 05:26:27+00:00,2459117.73074028,-17.6075457731752,1.69517850875854,0.2758,0.001,HIRES
T001347,2020-09-25 09:17:57+00:00,2459117.89208329,-8.78604475043015,1.6461306810379,0.2739,0.001,HIRES
T001347,2020-09-26 05:18:05+00:00,2459118.72515577,-2.82032196497106,1.71194195747375,0.2749,0.001,HIRES
T001347,2020-09-27 07:37:08+00:00,2459119.82235078,3.01489544297223,1.62027740478516,0.2617,0.001,HIRES
T001347,2020-09-28 08:17:45+00:00,2459120.84996123,-0.74459833738531,1.83859598636627,0.2605,0.001,HIRES
T001347,2020-09-29 09:20:22+00:00,2459121.89393765,-10.8748167872101,1.62134110927582,0.2627,0.001,HIRES
T001347,2020-09-30 07:25:05+00:00,2459122.81323725,-8.10820252153132,1.67317402362823,0.2635,0.001,HIRES
T001347,2020-10-01 05:16:33+00:00,2459123.72364769,-7.53310506307717,1.58383214473724,0.2643,0.001,HIRES
T001347,2020-12-06 05:45:48+00:00,2459189.74663726,-25.9750340870589,2.66022324562073,0.2794,0.001,HIRES
T001347,2021-03-23 15:19:00+00:00,2459297.14347712,-1.25439401982822,2.29149007797241,0.3189,0.001,HIRES
T001347,2021-06-08 10:46:02+00:00,2459373.951805,9.77805983975176,1.67971110343933,0.306,0.001,HIRES
T001347,2021-06-11 13:03:18+00:00,2459377.04798777,-12.8861035609955,1.79261910915375,0.2958,0.001,HIRES
T001347,2021-06-12 08:46:10+00:00,2459377.86935762,-18.9814617230369,1.71798586845398,0.2963,0.001,HIRES
T001347,2021-06-13 14:48:44+00:00,2459379.12105368,7.81658479450435,1.64677798748016,0.29,0.001,HIRES
T001347,2021-06-14 10:36:58+00:00,2459379.94580281,-1.63175972110988,1.65304362773895,0.2821,0.001,HIRES
T001347,2021-06-16 12:46:11+00:00,2459382.0380476,-28.7285327528795,2.01491045951843,0.2675,0.001,HIRES
T001347,2021-06-17 10:52:13+00:00,2459382.95783253,-29.6871376445759,1.89276933670044,0.2778,0.001,HIRES
T001347,2021-06-19 13:05:54+00:00,2459385.05138611,0.288278393366062,1.77938938140869,0.285,0.001,HIRES
T001347,2021-06-20 08:59:17+00:00,2459385.87779082,7.74252406840543,1.73432874679565,0.289,0.001,HIRES
T001347,2021-06-23 08:15:27+00:00,2459388.84753143,8.23430164233658,1.78701865673065,0.3086,0.001,HIRES
T001347,2021-06-23 14:38:39+00:00,2459389.11388704,20.363174624692,1.84645819664001,0.3127,0.001,HIRES
T001347,2021-06-24 08:04:40+00:00,2459389.84006053,12.6409658687433,1.64480483531952,0.3106,0.001,HIRES
T001347,2021-06-24 14:21:55+00:00,2459390.10277015,7.56024398463685,1.78789281845093,0.31,0.001,HIRES
T001347,2021-06-30 13:03:21+00:00,2459396.04922112,-11.4620878022512,1.8737359046936,0.2809,0.001,HIRES
T001347,2021-07-09 14:41:02+00:00,2459405.11633609,8.80756223956982,1.6757572889328,0.309,0.001,HIRES
T001347,2021-07-10 10:46:01+00:00,2459405.95202559,9.32606137346747,1.76660203933716,0.3154,0.001,HIRES
T001347,2021-07-10 14:18:22+00:00,2459406.1017487,33.56468921374,1.7948991060257,0.3101,0.001,HIRES
T001347,2021-07-12 09:37:14+00:00,2459407.90569787,27.1790299655105,1.80032539367676,0.0,0.001,HIRES
T001347,2021-07-17 11:55:16+00:00,2459413.00129502,8.2371652380264,1.94247269630432,0.284,0.001,HIRES
T001347,2021-07-18 11:00:33+00:00,2459413.964231,-1.11104036699395,1.90384483337402,0.2776,0.001,HIRES
T001347,2021-07-18 14:42:35+00:00,2459414.11800522,-18.9483578562587,2.63038754463196,0.2392,0.001,HIRES
T001347,2021-07-25 06:22:55+00:00,2459420.77014482,8.00794229877221,1.6793372631073,0.2925,0.001,HIRES
T001347,2021-08-15 09:14:34+00:00,2459441.88938484,-8.62382051649812,1.94821989536285,0.3112,0.001,HIRES
T001347,2021-08-15 12:34:53+00:00,2459442.02962906,-18.8632538016852,1.84592592716217,0.3052,0.001,HIRES
T001347,2021-08-17 09:49:30+00:00,2459443.91316513,-20.6704902728168,1.83333444595337,0.3025,0.001,HIRES
T001347,2021-08-19 12:38:18+00:00,2459446.03159816,0.282078053909998,1.74999558925629,0.2832,0.001,HIRES
T001347,2021-08-22 06:08:12+00:00,2459448.76148368,-3.30772986657337,2.23215651512146,0.2811,0.001,HIRES
T001347,2021-08-22 11:57:33+00:00,2459449.00380079,-10.8908682291314,2.09405040740967,0.2773,0.001,HIRES
T001347,2021-08-23 08:32:39+00:00,2459449.86003546,-10.6690492549598,1.83884990215302,0.2776,0.001,HIRES
T001347,2021-08-25 11:27:00+00:00,2459451.98159321,3.23734775816095,1.83404731750488,0.2729,0.001,HIRES
T001347,2021-08-26 07:57:05+00:00,2459452.83526978,14.8592263693131,1.75594532489777,0.2835,0.001,HIRES
T001347,2021-08-29 06:52:18+00:00,2459455.78993659,14.1516311689476,1.61020314693451,0.3034,0.001,HIRES
T001347,2021-08-30 06:34:54+00:00,2459456.77851014,4.71887629929322,1.98875308036804,0.3115,0.001,HIRES
T001347,2021-09-12 06:34:46+00:00,2459469.77800449,7.65211158298997,1.70424246788025,0.2909,0.001,HIRES
T001347,2021-09-13 06:56:25+00:00,2459470.79304738,10.4550360401174,1.60014355182648,0.2993,0.001,HIRES
T001347,2021-09-15 05:31:09+00:00,2459472.73384924,-5.02126966614584,1.58077728748322,0.3007,0.001,HIRES
T001347,2021-09-17 08:31:30+00:00,2459474.86063511,-0.300692660813466,1.87254846096039,0.3012,0.001,HIRES
T001347,2021-09-18 06:15:44+00:00,2459475.76581578,6.23652557411969,1.90585947036743,0.2957,0.001,HIRES
T001347,2021-09-24 08:43:41+00:00,2459481.86876347,-21.9868427309889,1.87606310844421,0.2858,0.001,HIRES
T001347,2021-09-25 08:49:06+00:00,2459482.87264713,-13.5319179224219,1.72303056716919,0.2846,0.001,HIRES
T001347,2021-09-26 06:19:11+00:00,2459483.76871803,-10.0443411395814,1.85386514663696,0.2839,0.001,HIRES
T001347,2021-09-27 09:13:03+00:00,2459484.88856318,17.3003790702307,1.80236530303955,0.294,0.001,HIRES
T001347,2021-10-10 05:30:46+00:00,2459497.73612426,-12.0737129292378,1.918417096138,0.2834,0.001,HIRES
T001347,2021-10-11 05:22:52+00:00,2459498.73008696,-4.54344609607195,1.76893556118011,0.2844,0.001,HIRES
T001347,2021-10-11 08:56:53+00:00,2459498.87882559,-10.5645616149171,1.8877340555191,0.286,0.001,HIRES
T001347,2021-10-15 08:41:03+00:00,2459502.86688698,0.692950378689397,1.8221400976181,0.3155,0.001,HIRES
T001347,2021-10-16 07:03:09+00:00,2459503.79948376,13.3192883066529,1.73713672161102,0.3071,0.001,HIRES
T001347,2021-10-17 07:17:46+00:00,2459504.80910566,12.1618923094059,2.11426186561584,0.3159,0.001,HIRES
T001347,2021-10-19 05:01:57+00:00,2459506.71465667,-6.683885167413,1.95626020431519,0.3215,0.001,HIRES
T001347,2021-10-21 06:21:24+00:00,2459508.76958259,1.73822041896609,1.85892510414124,0.3104,0.001,HIRES
T001347,2021-10-22 08:20:30+00:00,2459509.85359096,-7.61725406670909,1.96659445762634,0.3021,0.001,HIRES
T001347,2021-10-26 06:45:54+00:00,2459513.78707386,-12.6251581252544,2.05913138389587,0.2901,0.001,HIRES
T001347,2021-10-29 05:52:08+00:00,2459516.74933752,-5.97347876749855,1.84416973590851,0.2879,0.001,HIRES
T001347,2021-11-23 06:12:52+00:00,2459541.7646849,8.43377089905743,2.21451187133789,0.3063,0.001,HIRES
T001347,2021-11-24 05:54:12+00:00,2459542.75095587,-4.74622597908838,2.13773155212402,0.31,0.001,HIRES
T001347,2021-11-25 04:53:25+00:00,2459543.70932176,-4.92572672106941,2.33859324455261,0.2994,0.001,HIRES
T001347,2021-11-27 05:04:08+00:00,2459545.71788183,-20.8883369198145,2.51109504699707,0.2922,0.001,HIRES
T001347,2021-11-28 06:03:21+00:00,2459546.75850401,-10.908109988193,2.33878970146179,0.2919,0.001,HIRES
T001347,2022-04-11 13:28:52+00:00,2459681.06648352,-11.4291790766343,2.97440075874329,0.3078,0.001,HIRES
T001347,2022-04-20 13:45:24+00:00,2459690.07636852,26.3271343678177,2.19599413871765,0.3256,0.001,HIRES
T001347,2022-04-21 14:55:16+00:00,2459691.12517333,21.1938877660795,2.28362202644348,0.3304,0.001,HIRES
T001347,2022-04-24 14:15:30+00:00,2459694.09840616,-6.46608709586758,3.98262310028076,0.3379,0.001,HIRES
T001347,2022-04-25 12:54:40+00:00,2459695.04133184,-8.45045547894373,2.30632376670837,0.3341,0.001,HIRES
T001347,2022-05-08 12:26:19+00:00,2459708.02286483,20.5520041382405,2.17826080322266,0.3359,0.001,HIRES
T001347,2022-05-10 13:51:11+00:00,2459710.08107039,3.6402931311305,2.10958504676819,0.3348,0.001,HIRES
T001347,2022-05-13 10:50:30+00:00,2459712.95667285,-5.9677598118031,2.10018277168274,0.3079,0.001,HIRES
T001347,2022-05-16 13:05:15+00:00,2459716.0485268,-9.37983450214606,2.00972604751587,0.297,0.001,HIRES
T001347,2022-06-07 12:10:10+00:00,2459738.01229672,-1.45451825675078,1.86022925376892,0.3158,0.001,HIRES
T001347,2022-06-08 09:35:11+00:00,2459738.90364341,9.58509477221304,1.90267527103424,0.3263,0.001,HIRES
T001347,2022-06-08 14:33:37+00:00,2459739.11014827,20.2477116789226,1.83936846256256,0.3366,0.001,HIRES
T001347,2022-06-09 09:03:35+00:00,2459739.88140158,14.8748719176891,1.8263612985611,0.335,0.001,HIRES
T001347,2022-06-10 09:48:39+00:00,2459740.91272613,22.5897012042124,1.81277990341187,0.3377,0.001,HIRES
T001347,2022-06-11 11:05:47+00:00,2459741.96610993,4.23677414207684,1.78412425518036,0.3283,0.001,HIRES
T001347,2022-06-12 09:58:45+00:00,2459742.92038539,-8.77320094716707,2.08048796653748,0.3304,0.001,HIRES
T001347,2022-06-15 08:58:45+00:00,2459745.87830496,-10.3062137018992,1.83486497402191,0.2946,0.001,HIRES
T001347,2022-06-15 09:44:56+00:00,2459745.91126813,-11.4870556728797,1.75176668167114,0.3013,0.001,HIRES
T001347,2022-06-17 09:38:30+00:00,2459747.90551458,-6.9246473314819,1.70546495914459,0.288,0.001,HIRES
T001347,2022-06-17 13:41:15+00:00,2459748.07527249,-15.0076031491238,1.74702537059784,0.2874,0.001,HIRES
T001347,2022-06-18 11:30:51+00:00,2459748.98545145,-24.4993318144966,1.80669617652893,0.2861,0.001,HIRES
T001347,2022-06-19 09:04:42+00:00,2459749.88196142,-19.9764229351773,1.76802694797516,0.2835,0.001,HIRES
T001347,2022-06-26 11:44:37+00:00,2459756.99364718,24.3794649946467,1.78006029129028,0.3181,0.001,HIRES
T001347,2022-06-29 12:30:58+00:00,2459760.0255421,-12.0037026158548,1.92089760303497,0.3132,0.001,HIRES
T001347,2022-07-05 11:58:13+00:00,2459766.00361711,-26.0323644774614,1.7250337600708,0.2813,0.001,HIRES
T001347,2022-07-08 12:22:29+00:00,2459769.01944955,9.67766756404413,1.79530918598175,0.2863,0.001,HIRES
T001347,2022-07-09 12:23:25+00:00,2459770.01997817,4.39932205847055,1.58279359340668,0.298,0.001,HIRES
T001347,2022-07-11 09:37:18+00:00,2459771.90439075,4.98570796561018,1.84732460975647,0.3142,0.001,HIRES
T001347,2022-07-16 07:31:46+00:00,2459776.81922095,-23.0248280856055,2.37500166893005,0.304,0.001,HIRES
T001347,2022-07-19 11:59:53+00:00,2459780.00349521,-0.198897123642217,1.75518131256104,0.2927,0.001,HIRES
T001347,2022-07-20 11:49:18+00:00,2459780.99673253,-8.45739769064752,1.8353123664856,0.2907,0.001,HIRES
T001347,2022-07-25 11:45:22+00:00,2459785.99367319,12.3878033569059,1.79272258281708,0.2919,0.001,HIRES
T001347,2022-07-26 13:24:29+00:00,2459787.06391446,4.71574587838314,1.83599460124969,0.299,0.001,HIRES
T001386,2019-12-02 05:41:28+00:00,2458819.7397013,,,0.1292,0.001,HIRES
T001386,2019-12-15 08:32:44+00:00,2458832.86537308,-26.3194670914744,2.32075333595276,0.1455,0.001,HIRES
T001386,2020-01-04 05:33:54+00:00,2458852.73729874,-9.60523059612237,1.47791409492493,0.1482,0.001,HIRES
T001386,2020-01-21 06:06:20+00:00,2458869.76097218,-21.5300067674506,1.72417593002319,0.1432,0.001,HIRES
T001386,2020-01-30 05:31:16+00:00,2458878.73478014,-12.0716487389197,1.7708375453949,0.1509,0.001,HIRES
T001386,2020-06-11 14:39:10+00:00,2459012.11253955,-16.5093021656126,2.01171708106995,0.149,0.001,HIRES
T001386,2020-07-01 13:15:04+00:00,2459032.05469502,-9.69929457551424,1.94189059734344,0.1508,0.001,HIRES
T001386,2020-07-04 13:24:42+00:00,2459035.06448203,,,0.1483,0.001,HIRES
T001386,2020-08-27 12:42:14+00:00,2459089.03717874,-12.4571764063755,1.55776059627533,0.1444,0.001,HIRES
T001386,2020-08-29 13:55:15+00:00,2459091.08722758,-22.2311263473138,1.531662940979,0.1466,0.001,HIRES
T001386,2020-08-31 12:40:59+00:00,2459093.03356556,-22.9692811047899,2.07384037971497,0.1473,0.001,HIRES
T001386,2020-09-05 11:24:14+00:00,2459097.98338868,-7.82055717900013,1.97660160064697,0.1394,0.001,HIRES
T001386,2020-09-07 13:11:10+00:00,2459100.05804189,-14.7456889194361,2.11025357246399,0.1299,0.001,HIRES
T001386,2020-09-08 12:02:21+00:00,2459101.01027298,-19.254166605464,1.73621952533722,0.1424,0.001,HIRES
T001386,2020-09-09 13:24:58+00:00,2459102.06684434,-6.51455290003272,1.65747451782227,0.146,0.001,HIRES
T001386,2020-09-23 13:13:47+00:00,2459116.05689961,1.48599788993665,1.94094860553741,0.1508,0.001,HIRES
T001386,2020-09-26 13:23:30+00:00,2459119.06469555,-7.93121431425203,2.48043036460876,0.1356,0.001,HIRES
T001386,2020-09-28 11:37:06+00:00,2459120.99064146,-17.2546414793567,2.32164549827576,0.1382,0.001,HIRES
T001386,2020-09-30 10:56:21+00:00,2459122.96116704,-4.47543501651924,2.20501828193665,0.1471,0.001,HIRES
T001386,2020-10-29 07:55:45+00:00,2459151.83850483,-2.18207939642722,1.68635725975037,0.1539,0.001,HIRES
T001386,2020-10-31 09:42:04+00:00,2459153.9117977,9.8325352923866,1.79021680355072,0.1536,0.001,HIRES
T001386,2020-11-08 10:33:54+00:00,2459161.94801026,5.54058911965416,1.87769329547882,,,HIRES
T001386,2020-12-06 08:55:59+00:00,2459189.87934282,9.98566338634532,2.18766307830811,0.1607,0.001,HIRES
T001386,2020-12-25 07:00:53+00:00,2459208.79806276,14.8779048969238,1.7687406539917,0.175,0.001,HIRES
T001386,2021-01-18 05:24:58+00:00,2459232.72945994,-0.918162832091888,1.74924564361572,0.1775,0.001,HIRES
T001386,2021-01-24 05:33:10+00:00,2459238.73602,7.35088415587245,1.8919506072998,0.162,0.001,HIRES
T001386,2021-06-14 13:42:18+00:00,2459380.07400747,-1.49791686226296,1.38054740428925,0.1743,0.001,HIRES
T001386,2021-06-14 14:06:40+00:00,2459380.09104533,-2.8068021047352,1.54541373252869,0.1725,0.001,HIRES
T001386,2021-06-20 14:46:43+00:00,2459386.11880489,11.954923215478,1.49461686611176,0.1814,0.001,HIRES
T001386,2021-06-22 14:23:22+00:00,2459388.10343292,18.2983906732651,1.44252359867096,0.1798,0.001,HIRES
T001386,2021-06-23 13:48:17+00:00,2459389.07896928,19.2947706582676,1.5398862361908,0.1805,0.001,HIRES
T001386,2021-06-24 14:11:00+00:00,2459390.09472783,26.8993701908163,1.53443992137909,0.1771,0.001,HIRES
T001386,2021-06-30 13:49:29+00:00,2459396.08056029,11.6285027928637,1.48641741275787,0.1662,0.001,HIRES
T001386,2021-07-02 12:23:13+00:00,2459398.02111258,9.32372034143458,1.58183133602142,0.172,0.001,HIRES
T001386,2021-07-04 12:54:44+00:00,2459400.04184305,13.2604098513961,1.4892303943634,0.1771,0.001,HIRES
T001386,2021-07-09 14:31:09+00:00,2459405.10899361,-4.14783269227565,1.40930795669556,0.1726,0.001,HIRES
T001386,2021-07-10 14:07:41+00:00,2459406.09299052,-0.602440934956952,1.47286081314087,0.1755,0.001,HIRES
T001386,2021-07-16 13:43:56+00:00,2459412.07911902,2.27464192552084,1.69500029087067,0.1611,0.001,HIRES
T001386,2021-07-17 14:08:30+00:00,2459413.0960804,7.27583525878589,1.49718129634857,0.1698,0.001,HIRES
T001386,2021-07-18 13:29:39+00:00,2459414.06739026,5.7765952534157,1.43418335914612,0.1716,0.001,HIRES
T001386,2021-07-19 14:19:21+00:00,2459415.10203703,14.2132706197072,1.56525564193726,0.1721,0.001,HIRES
T001386,2021-07-20 10:14:23+00:00,2459415.93160433,20.6091804217437,1.63798856735229,0.0,0.001,HIRES
T001386,2021-07-22 13:27:29+00:00,2459418.06588777,17.383595005673,1.47224736213684,0.1792,0.001,HIRES
T001386,2021-07-27 10:40:10+00:00,2459422.95053372,2.95986468730479,1.4428688287735,0.1734,0.001,HIRES
T001386,2021-08-09 10:08:18+00:00,2459435.92789653,-2.6194942270762,1.48938262462616,0.1771,0.001,HIRES
T001386,2021-08-14 14:39:59+00:00,2459441.11734117,7.00694306741517,1.59956574440002,0.1743,0.001,HIRES
T001386,2021-08-15 14:31:00+00:00,2459442.11067833,9.80575967350997,1.6191920042038,0.1748,0.001,HIRES
T001386,2021-08-17 09:39:18+00:00,2459443.9080949,11.6920827658468,1.5167498588562,0.1706,0.001,HIRES
T001386,2021-08-18 14:19:03+00:00,2459445.10302362,9.73564607447705,1.49976539611816,0.17,0.001,HIRES
T001386,2021-08-20 10:57:08+00:00,2459446.96480305,15.8168754627928,1.74285233020782,0.1699,0.001,HIRES
T001386,2021-08-22 14:18:07+00:00,2459449.10228339,-3.04928551787377,1.62176835536957,0.1686,0.001,HIRES
T001386,2021-08-23 12:51:40+00:00,2459450.04204873,-6.68354907526141,1.82719671726227,0.1701,0.001,HIRES
T001386,2021-08-25 13:27:49+00:00,2459452.0672061,-3.67797707700109,1.76650023460388,0.173,0.001,HIRES
T001386,2021-08-26 09:43:40+00:00,2459452.91161956,2.87262560307272,1.63989043235779,0.173,0.001,HIRES
T001386,2021-08-30 13:42:29+00:00,2459457.07993637,-7.92399240593104,1.71007907390594,0.1711,0.001,HIRES
T001386,2021-09-12 09:44:49+00:00,2459469.91290414,6.46855713948014,1.61447083950043,0.165,0.001,HIRES
T001386,2021-09-13 09:45:18+00:00,2459470.91288633,11.8389224168218,1.68067038059235,0.165,0.001,HIRES
T001386,2021-09-15 09:56:57+00:00,2459472.92129828,17.8449089269741,1.62354063987732,0.1713,0.001,HIRES
T001386,2021-09-17 09:56:47+00:00,2459474.92309767,2.5674505451629,1.66774034500122,0.1732,0.001,HIRES
T001386,2021-09-19 09:39:49+00:00,2459476.9098124,-6.62165463567995,1.70924866199493,0.172,0.001,HIRES
T001386,2021-10-19 08:11:29+00:00,2459506.84830826,-13.7896306298475,1.7252322435379,0.1692,0.001,HIRES
T001386,2021-11-19 08:19:05+00:00,2459537.8525835,-12.7668616662232,1.89753103256226,0.1812,0.001,HIRES
T001386,2021-11-28 09:10:44+00:00,2459546.89023315,-2.40021198032905,1.90059673786163,0.1737,0.001,HIRES
T001386,2022-06-10 14:25:52+00:00,2459741.10449957,-14.954601263368,1.48829567432404,0.1709,0.001,HIRES
T001386,2022-06-11 14:07:11+00:00,2459742.09129589,-19.7691342066574,1.4785612821579,0.1719,0.001,HIRES
T001410,2019-11-11 07:52:25+00:00,2458798.83181039,,,0.2466,0.001,HIRES
T001410,2019-11-28 06:44:17+00:00,2458815.78986543,4.35493656068314,1.27770984172821,0.3211,0.001,HIRES
T001410,2019-12-02 06:31:25+00:00,2458819.77949803,15.5396764818817,1.20268702507019,0.3128,0.001,HIRES
T001410,2019-12-10 08:18:56+00:00,2458827.85492103,-1.78490994195514,1.47203743457794,0.3017,0.001,HIRES
T001410,2019-12-16 06:37:54+00:00,2458833.78380738,-10.4024765955783,1.20651113986969,0.3076,0.001,HIRES
T001410,2020-01-04 05:49:09+00:00,2458852.74916044,0.706258147495742,1.20111131668091,0.3225,0.001,HIRES
T001410,2020-01-21 05:34:37+00:00,2458869.73782078,13.4675701949051,1.48203730583191,0.3054,0.001,HIRES
T001410,2020-01-22 05:27:44+00:00,2458870.7408545,,,0.3056,0.001,HIRES
T001410,2020-06-06 13:44:12+00:00,2459007.07778613,9.69303681939471,1.24753737449646,0.317,0.001,HIRES
T001410,2020-06-07 14:20:38+00:00,2459008.10288646,4.25353122021164,1.22804522514343,0.3226,0.001,HIRES
T001410,2020-06-10 13:46:43+00:00,2459011.0797904,3.29134772173768,1.30484628677368,0.3118,0.001,HIRES
T001410,2020-06-11 13:53:13+00:00,2459012.08411419,12.258452484226,1.50919890403748,0.3365,0.001,HIRES
T001410,2020-06-13 14:08:08+00:00,2459014.09192915,4.74713832744942,1.56894612312317,0.3335,0.001,HIRES
T001410,2020-06-24 13:19:17+00:00,2459025.06144034,1.96151376679205,1.13189685344696,0.3349,0.001,HIRES
T001410,2020-06-27 13:11:09+00:00,2459028.0545043,1.62007528814416,1.13969361782074,0.3329,0.001,HIRES
T001410,2020-06-28 13:11:01+00:00,2459029.05463784,5.8683867727737,1.24101161956787,0.3338,0.001,HIRES
T001410,2020-07-01 13:30:07+00:00,2459032.06696111,-13.4598947739213,1.50025999546051,0.3442,0.001,HIRES
T001410,2020-07-04 13:06:27+00:00,2459035.05049555,7.14164292521103,1.30930483341217,0.3449,0.001,HIRES
T001410,2020-07-05 13:58:51+00:00,2459036.08698482,0.608044493450024,1.35986578464508,0.3492,0.001,HIRES
T001410,2020-07-06 10:05:11+00:00,2459036.92457127,-9.54168008620189,1.30418455600739,0.3503,0.001,HIRES
T001410,2020-07-09 14:18:52+00:00,2459040.10184055,3.63923654600283,1.51487469673157,0.3408,0.001,HIRES
T001410,2020-07-10 14:09:20+00:00,2459041.09654258,-2.78510330460003,1.48072171211243,0.3647,0.001,HIRES
T001410,2020-07-11 10:14:47+00:00,2459041.93261255,-14.5540303529563,1.40886509418488,0.3502,0.001,HIRES
T001410,2020-07-12 13:59:15+00:00,2459043.08775163,-16.6589509970838,1.37105107307434,0.3413,0.001,HIRES
T001410,2020-07-14 11:54:45+00:00,2459045.0024615,-1.16362694326425,1.42705774307251,0.3418,0.001,HIRES
T001410,2020-07-27 14:22:14+00:00,2459058.10494584,8.9402046580948,1.45747900009155,0.325,0.001,HIRES
T001410,2020-08-02 12:43:46+00:00,2459064.03799829,4.78665156630181,1.59281802177429,0.3288,0.001,HIRES
T001410,2020-08-11 13:12:11+00:00,2459073.0564113,6.4217783268904,1.37191641330719,0.3577,0.001,HIRES
T001410,2020-08-27 12:07:23+00:00,2459089.01429783,-8.87412402482005,1.35435891151428,0.3307,0.001,HIRES
T001410,2020-08-28 13:26:24+00:00,2459090.06938255,-4.01181989168791,1.4437347650528,0.3304,0.001,HIRES
T001410,2020-09-23 13:21:05+00:00,2459116.06449059,-5.29812613441691,1.48789501190186,0.2896,0.001,HIRES
T001410,2020-09-30 11:02:00+00:00,2459122.96693824,4.54136648685039,1.5400356054306,0.2875,0.001,HIRES
T001410,2020-10-20 11:23:17+00:00,2459142.98188226,-10.8628036113763,1.76754546165466,0.2969,0.001,HIRES
T001410,2020-10-29 07:41:55+00:00,2459151.82898277,14.1017443942886,1.55952346324921,0.3093,0.001,HIRES
T001410,2020-11-08 10:21:44+00:00,2459161.93872616,2.53128900501286,1.58913660049438,,,HIRES
T001410,2020-12-04 08:40:02+00:00,2459187.86817117,-14.389275882094,1.8142956495285,0.4119,0.001,HIRES
T001410,2021-01-18 05:37:34+00:00,2459232.73666839,-15.6454250287611,1.48637342453003,0.6665,0.001,HIRES
T001410,2021-06-11 14:48:29+00:00,2459377.12000575,-3.2819273028781,1.2782267332077,0.4537,0.001,HIRES
T001410,2021-07-04 13:04:23+00:00,2459400.04917412,8.65523445536206,1.42753958702087,0.3928,0.001,HIRES
T001410,2021-07-22 13:38:46+00:00,2459418.07419936,-10.7020544224705,1.60600507259369,0.4136,0.001,HIRES
T001410,2021-07-27 13:52:32+00:00,2459423.08401931,-5.76148547823881,1.48733568191528,0.4174,0.001,HIRES
T001410,2021-08-14 14:00:14+00:00,2459441.09049435,-0.007901500910286,1.6106561422348,0.4331,0.001,HIRES
T001410,2021-08-30 13:57:30+00:00,2459457.08891831,0.772758348798547,1.56221854686737,0.4016,0.001,HIRES
T001410,2021-09-21 05:33:05+00:00,2459478.74087612,-9.61228071001865,1.59105205535889,0.3508,0.001,HIRES
T001410,2021-10-15 10:04:59+00:00,2459502.92708133,-8.06652780490496,1.42565953731537,0.3827,0.001,HIRES
T001410,2021-10-19 08:22:20+00:00,2459506.85569214,-1.88025947620711,1.35902786254883,0.3757,0.001,HIRES
T001410,2021-11-13 07:44:31+00:00,2459531.83097799,5.5439287266196,1.72987806797028,0.4033,0.001,HIRES
T001410,2021-11-26 07:00:01+00:00,2459544.79790346,7.26486030549287,1.45080232620239,0.3365,0.001,HIRES
T001410,2021-11-27 06:50:59+00:00,2459545.79124425,-8.74832840830316,1.61071860790253,0.3447,0.001,HIRES
T001410,2021-11-28 08:55:30+00:00,2459546.87860763,-2.84933064029423,1.624631524086,0.3565,0.001,HIRES
T001410,2021-12-26 06:19:59+00:00,2459574.76770335,-8.73698260273659,1.39654219150543,0.3629,0.001,HIRES
T001410,2022-01-16 05:46:09+00:00,2459595.74294171,-4.95260470151114,1.60022962093353,0.3856,0.001,HIRES
T001410,2022-04-20 14:50:39+00:00,2459690.1188182,1.96073325016143,1.57773280143738,0.3554,0.001,HIRES
T001410,2022-06-07 13:58:41+00:00,2459738.08636923,-11.1740624266856,1.44604277610779,0.4009,0.001,HIRES
T001410,2022-06-11 14:17:48+00:00,2459742.09889575,7.1059261749954,1.5489000082016,0.4154,0.001,HIRES
T001410,2022-06-19 14:29:38+00:00,2459750.10788797,-13.0007267194868,1.64122772216797,0.4002,0.001,HIRES
T001410,2022-07-09 13:20:24+00:00,2459770.06045183,10.375319466496,1.28314566612244,0.4248,0.001,HIRES
T001410,2022-07-25 14:50:03+00:00,2459786.12378184,-0.444411888252475,1.56673038005829,0.4277,0.001,HIRES
T001422,2019-11-11 07:59:36+00:00,2458798.83779673,,,0.1279,0.001,HIRES
T001422,2019-11-15 07:42:42+00:00,2458802.82869173,-10.3563019004055,1.93201565742493,0.1455,0.001,HIRES
T001422,2019-12-02 07:08:12+00:00,2458819.80619936,6.38966581161597,1.98790752887726,0.1419,0.001,HIRES
T001422,2019-12-10 08:40:19+00:00,2458827.86794427,-11.7940619341952,1.82634520530701,0.1435,0.001,HIRES
T001422,2019-12-15 08:52:12+00:00,2458832.87849216,-5.41507660900543,1.9183601140976,0.1369,0.001,HIRES
T001422,2019-12-16 06:57:44+00:00,2458833.79569162,-1.13476171538006,1.81815385818481,0.1412,0.001,HIRES
T001422,2019-12-28 07:14:34+00:00,2458845.80736701,-3.61352044603289,1.79428923130035,0.1411,0.001,HIRES
T001422,2020-01-30 06:17:01+00:00,2458878.76560004,-7.03208865495595,1.74611032009125,0.1417,0.001,HIRES
T001422,2020-01-31 05:27:20+00:00,2458879.7352769,,,0.1428,0.001,HIRES
T001422,2020-05-30 14:26:26+00:00,2459000.10277494,-9.20368414022869,1.73986220359802,0.1432,0.001,HIRES
T001422,2020-06-03 14:00:40+00:00,2459004.08522039,-0.888148508768211,1.71099936962128,0.1425,0.001,HIRES
T001422,2020-06-10 14:03:12+00:00,2459011.08845432,-13.8826741491643,1.78784191608429,0.1438,0.001,HIRES
T001422,2020-06-12 14:17:48+00:00,2459013.0982378,-8.08721722102447,1.63315999507904,0.1442,0.001,HIRES
T001422,2020-07-01 13:40:00+00:00,2459032.07148476,1.57653237582144,2.06945729255676,0.1525,0.001,HIRES
T001422,2020-07-27 14:32:47+00:00,2459058.11017141,-4.05269568394476,2.32564187049866,0.146,0.001,HIRES
T001422,2020-08-17 08:19:41+00:00,2459078.85417545,-6.41925235818405,2.36779761314392,0.1166,0.001,HIRES
T001422,2020-08-17 09:51:37+00:00,2459078.91629708,1.29149299477672,2.20569920539856,0.1458,0.001,HIRES
T001422,2020-08-17 11:41:48+00:00,2459078.99282951,-0.811840068990932,2.23100900650024,0.1439,0.001,HIRES
T001422,2020-09-02 11:39:26+00:00,2459094.99197129,-5.81534982275289,2.15056109428406,0.1393,0.001,HIRES
T001422,2020-09-28 12:13:12+00:00,2459121.0173566,-5.27414572700718,2.5828902721405,0.1184,0.001,HIRES
T001422,2020-10-29 08:10:06+00:00,2459151.84714901,-6.42264908328763,2.44836401939392,0.1427,0.001,HIRES
T001422,2020-10-31 09:55:26+00:00,2459153.91992799,-5.32902111680783,2.34073281288147,0.1454,0.001,HIRES
T001422,2020-12-05 07:58:15+00:00,2459188.83827973,-5.13090137121651,2.21742033958435,0.1457,0.001,HIRES
T001422,2021-01-18 06:04:48+00:00,2459232.75466784,-3.00804669071027,2.13707304000854,0.1537,0.001,HIRES
T001422,2021-06-09 14:54:49+00:00,2459375.12171144,-1.00447202135683,2.22251081466675,0.1608,0.001,HIRES
T001422,2021-07-02 12:37:17+00:00,2459398.0286783,-3.67517960363557,2.12915372848511,0.1611,0.001,HIRES
T001422,2021-08-15 14:07:58+00:00,2459442.09391719,12.4812701453462,2.14196705818176,0.1606,0.001,HIRES
T001422,2021-09-12 09:57:06+00:00,2459469.92120759,4.70155227456041,2.42935824394226,0.155,0.001,HIRES
T001422,2021-09-27 10:41:06+00:00,2459484.95186797,6.6455701281893,2.2242739200592,0.1527,0.001,HIRES
T001422,2021-10-21 08:23:37+00:00,2459508.85628844,6.4029129733376,2.28420066833496,0.1569,0.001,HIRES
T001422,2021-11-19 08:31:52+00:00,2459537.86094997,0.382038107432237,2.27252435684204,0.1636,0.001,HIRES
T001422,2021-12-25 05:42:26+00:00,2459573.74075142,-3.78696004144682,2.18256998062134,0.157,0.001,HIRES
T001422,2021-12-26 07:00:59+00:00,2459574.79557656,0.538059192857579,2.14876699447632,0.1567,0.001,HIRES
T001422,2022-01-16 06:08:31+00:00,2459595.7575979,11.31080014545,2.17708683013916,0.1609,0.001,HIRES
T001422,2022-02-21 05:11:23+00:00,2459631.71645378,-5.46004154267139,2.3366916179657,0.1623,0.001,HIRES
T001422,2022-05-16 14:37:41+00:00,2459716.10879284,15.2625397567159,2.37903738021851,0.165,0.001,HIRES
T001422,2022-06-09 14:41:25+00:00,2459740.11287774,-1.22210190333431,2.33390498161316,0.1622,0.001,HIRES
T001422,2022-07-15 14:21:39+00:00,2459776.10155099,4.98957301014391,2.22879552841187,0.1676,0.001,HIRES
T001436,2019-12-16 15:29:04+00:00,2458834.14642534,,,0.2463,0.001,HIRES
T001436,2020-08-30 06:40:23+00:00,2459091.78194976,-0.291526917154304,2.09696793556213,0.2424,0.001,HIRES
T001436,2020-08-31 06:34:05+00:00,2459092.77644922,1.94279957485355,1.89958608150482,0.2477,0.001,HIRES
T001436,2020-09-23 05:47:46+00:00,2459115.74611389,-3.32570162853784,2.28402233123779,0.2416,0.001,HIRES
T001436,2020-12-26 15:11:11+00:00,2459210.13869435,-4.25788004929495,1.88014245033264,0.2982,0.001,HIRES
T001436,2020-12-31 15:32:18+00:00,2459215.15429491,1.0603401535451,2.0855724811554,0.2745,0.001,HIRES
T001436,2021-03-23 11:21:38+00:00,2459296.98140226,-5.46912295773398,2.29085564613342,0.2701,0.001,HIRES
T001436,2021-05-19 06:08:18+00:00,2459353.76244204,4.0048567265927,1.90950536727905,0.2518,0.001,HIRES
T001436,2021-05-19 08:47:42+00:00,2459353.87276271,9.33599753101352,1.88583123683929,0.2582,0.001,HIRES
T001436,2021-05-20 10:06:01+00:00,2459354.92694477,5.5924858729512,1.79265284538269,0.2461,0.001,HIRES
T001436,2021-05-24 08:54:46+00:00,2459358.87795325,-8.12709894919516,2.12526655197144,0.2611,0.001,HIRES
T001436,2021-05-27 09:26:51+00:00,2459361.89886921,-6.58031699852896,1.55339241027832,0.2536,0.001,HIRES
T001436,2021-06-01 12:12:13+00:00,2459367.02568661,,,0.2448,0.001,HIRES
T001436,2021-06-02 09:20:24+00:00,2459367.90633135,,,0.2416,0.001,HIRES
T001436,2021-06-11 06:22:04+00:00,2459376.77055603,-3.53495463889415,1.7431857585907,0.25,0.001,HIRES
T001436,2021-06-11 11:54:20+00:00,2459377.00392445,-5.17713044704118,1.92631149291992,0.2517,0.001,HIRES
T001436,2021-06-12 10:12:04+00:00,2459377.93095477,0.976444728847904,1.96824955940247,0.2666,0.001,HIRES
T001436,2021-06-13 06:54:10+00:00,2459378.79297595,-7.27637520634775,1.85651576519012,0.2411,0.001,HIRES
T001436,2021-06-14 06:58:56+00:00,2459379.79640365,-1.42244279529318,1.75245428085327,0.243,0.001,HIRES
T001436,2021-06-14 12:12:54+00:00,2459380.0145997,-17.1860081819596,1.71625566482544,0.2525,0.001,HIRES
T001436,2021-06-17 11:35:01+00:00,2459382.99064511,-8.83356218792237,2.15704894065857,0.2011,0.001,HIRES
T001436,2021-06-19 08:35:18+00:00,2459384.86400941,-0.647389312529633,2.22928738594055,0.2288,0.001,HIRES
T001436,2021-06-20 06:07:39+00:00,2459385.7597329,-3.65521651484604,1.73200154304504,0.2299,0.001,HIRES
T001436,2021-06-20 11:33:36+00:00,2459385.98680554,-3.71695197293421,1.75606048107147,0.2339,0.001,HIRES
T001436,2021-06-21 07:34:57+00:00,2459386.82059894,1.35912739885351,1.79125487804413,0.2422,0.001,HIRES
T001436,2021-06-23 06:24:11+00:00,2459388.77402977,-1.84699249967236,1.8248485326767,0.2458,0.001,HIRES
T001436,2021-06-24 06:26:03+00:00,2459389.77223679,-5.6388357917831,1.73881924152374,0.2486,0.001,HIRES
T001436,2021-06-30 06:43:00+00:00,2459395.78385491,-0.684343239348407,1.65982961654663,0.2482,0.001,HIRES
T001436,2021-06-30 11:05:50+00:00,2459395.96930959,-6.58325690347193,2.15427470207214,0.2386,0.001,HIRES
T001436,2021-07-11 10:37:27+00:00,2459406.94753757,6.75958661129095,2.26305174827576,0.2556,0.001,HIRES
T001436,2021-08-19 06:04:43+00:00,2459445.75579355,5.80970215655543,2.08250665664673,0.2451,0.001,HIRES
T001436,2021-08-20 07:13:58+00:00,2459446.80653385,15.6584843909023,2.24404549598694,0.2248,0.001,HIRES
T001436,2021-08-22 07:07:57+00:00,2459448.80267094,-7.64190176500634,2.21101546287537,0.2018,0.001,HIRES
T001436,2021-08-24 07:02:10+00:00,2459450.79624178,-5.52750513687499,2.27070879936218,0.2346,0.001,HIRES
T001436,2021-08-25 07:36:17+00:00,2459451.8201342,0.346780719985588,2.29547023773193,0.22,0.001,HIRES
T001436,2021-08-26 07:40:11+00:00,2459452.82313674,-1.25184742960576,1.9960173368454,0.2237,0.001,HIRES
T001436,2021-08-29 06:00:07+00:00,2459455.75231197,6.68050504621437,2.05053114891052,0.2428,0.001,HIRES
T001436,2021-08-30 06:56:44+00:00,2459456.79238772,10.2913950562903,2.01162338256836,0.239,0.001,HIRES
T001436,2021-09-12 06:15:09+00:00,2459469.76396643,0.652487624303659,1.93733048439026,0.2383,0.001,HIRES
T001436,2021-09-13 05:50:07+00:00,2459470.74574453,1.49232979699612,2.14098763465881,0.2494,0.001,HIRES
T001436,2021-09-14 05:24:46+00:00,2459471.72805437,-2.58796051369987,2.13719463348389,0.256,0.001,HIRES
T001436,2021-09-15 05:53:02+00:00,2459472.74772683,3.65711408280681,2.08758330345154,0.2647,0.001,HIRES
T001436,2021-09-19 05:29:28+00:00,2459476.7322578,9.03677377761032,2.33558201789856,0.2492,0.001,HIRES
T001436,2021-12-17 15:21:23+00:00,2459566.14808213,1.57058126172991,2.40351009368896,0.2425,0.001,HIRES
T001436,2022-01-13 14:11:49+00:00,2459593.09988164,3.94325014015736,2.18588066101074,0.278,0.001,HIRES
T001436,2022-02-21 14:20:18+00:00,2459632.10469069,1.80294714513767,1.8766371011734,0.2416,0.001,HIRES
T001436,2022-02-22 10:49:23+00:00,2459632.95954532,-0.0829449280438723,2.19375419616699,0.2455,0.001,HIRES
T001436,2022-03-16 12:42:28+00:00,2459655.03735105,-2.19780826849725,2.08280396461487,0.2526,0.001,HIRES
T001436,2022-03-22 13:32:10+00:00,2459661.07205835,6.13941514432178,2.05595517158508,0.2463,0.001,HIRES
T001436,2022-04-10 10:47:16+00:00,2459679.95782651,8.5267040354975,2.06587624549866,0.2538,0.001,HIRES
T001436,2022-04-12 08:32:57+00:00,2459681.86440109,11.8347902086771,2.20152878761292,0.2581,0.001,HIRES
T001436,2022-04-20 15:02:37+00:00,2459690.13356263,2.51070723376515,2.45307493209839,0.2848,0.001,HIRES
T001436,2022-04-21 13:41:59+00:00,2459691.07825035,10.2235215312253,2.31801915168762,0.252,0.001,HIRES
T001436,2022-04-25 11:54:46+00:00,2459695.00320539,-2.1271964357124,2.19480276107788,0.258,0.001,HIRES
T001436,2022-05-01 11:36:35+00:00,2459700.99299492,8.83321533307345,2.04077100753784,0.2387,0.001,HIRES
T001436,2022-05-10 13:12:48+00:00,2459710.0591964,13.1898518718044,2.14837789535522,0.2406,0.001,HIRES
T001436,2022-05-12 09:42:40+00:00,2459711.91145546,15.3684162523025,2.17551970481873,0.2517,0.001,HIRES
T001436,2022-05-13 08:26:26+00:00,2459712.86013554,0.575366937827196,2.07469749450684,0.2612,0.001,HIRES
T001436,2022-05-16 10:46:21+00:00,2459715.95531991,-2.22212665211406,1.98710155487061,0.2617,0.001,HIRES
T001436,2022-06-07 07:36:50+00:00,2459737.82322409,-11.3297776217448,1.71984362602234,0.2345,0.001,HIRES
T001436,2022-06-08 07:02:23+00:00,2459738.79956862,-3.89425635477589,1.89406621456146,0.2238,0.001,HIRES
T001436,2022-06-08 11:07:32+00:00,2459738.97042995,-10.3098691286367,1.9708034992218,0.2224,0.001,HIRES
T001436,2022-06-09 06:41:28+00:00,2459739.78387668,-5.67861803570618,1.82444310188293,0.2441,0.001,HIRES
T001436,2022-06-09 10:57:14+00:00,2459739.96205166,2.84702504548975,1.62429714202881,0.2423,0.001,HIRES
T001436,2022-06-10 06:21:09+00:00,2459740.76971255,2.88167809857408,1.87985062599182,0.2423,0.001,HIRES
T001436,2022-06-10 10:10:06+00:00,2459740.92967036,-7.47116908908163,1.79300618171692,0.2476,0.001,HIRES
T001436,2022-06-11 07:34:54+00:00,2459741.8208694,9.80733579894063,1.85903286933899,0.2443,0.001,HIRES
T001436,2022-06-11 11:58:08+00:00,2459742.00499305,2.93995469036865,1.75075435638428,0.251,0.001,HIRES
T001436,2022-06-12 07:53:41+00:00,2459742.83696872,-2.60339557502843,2.09474515914917,0.2309,0.001,HIRES
T001436,2022-06-12 09:26:55+00:00,2459742.90222077,0.260410561207225,2.48055648803711,0.2177,0.001,HIRES
T001436,2022-06-14 07:22:40+00:00,2459744.81236671,-6.99590552350777,1.98887920379639,0.2545,0.001,HIRES
T001436,2022-06-15 07:01:00+00:00,2459745.79875717,-0.83003037572534,1.80403006076813,0.2456,0.001,HIRES
T001436,2022-06-17 07:43:51+00:00,2459747.8283294,-1.61474746311541,1.81916904449463,0.2447,0.001,HIRES
T001436,2022-06-17 10:17:54+00:00,2459747.93590549,-3.08253536652307,1.8833966255188,0.2587,0.001,HIRES
T001436,2022-06-18 07:34:40+00:00,2459748.82132847,-0.787198604154228,1.75085043907166,0.2388,0.001,HIRES
T001436,2022-06-18 10:33:49+00:00,2459748.94695973,-15.7708396568002,3.45507407188416,0.2361,0.001,HIRES
T001436,2022-06-19 08:06:52+00:00,2459749.8435512,0.529270039704871,1.73687183856964,0.2378,0.001,HIRES
T001436,2022-06-19 11:17:39+00:00,2459749.97694708,-1.4730448297701,1.91597068309784,0.2414,0.001,HIRES
T001436,2022-06-21 10:38:22+00:00,2459751.95059679,-2.75971839764403,2.23700451850891,0.2165,0.001,HIRES
T001438,2019-11-28 05:18:10+00:00,2458815.72305422,,,0.1863,0.001,HIRES
T001438,2020-08-07 11:47:10+00:00,2459068.99603864,-34.9787911703534,1.58795440196991,0.2404,0.001,HIRES
T001438,2020-08-30 09:35:57+00:00,2459091.90359025,-30.4826034124719,2.05888915061951,0.2347,0.001,HIRES
T001438,2020-09-25 05:49:13+00:00,2459117.74600984,-22.4424795484878,1.6535781621933,0.2517,0.001,HIRES
T001438,2020-10-31 06:13:46+00:00,2459153.76435793,-37.0347737407507,1.6897851228714,0.2302,0.001,HIRES
T001438,2020-12-06 05:33:28+00:00,2459189.73703821,-13.6438932591545,1.90587246417999,0.267,0.001,HIRES
T001438,2021-03-26 15:20:02+00:00,2459300.1420532,-16.1539068232525,1.69150161743164,0.2536,0.001,HIRES
T001438,2021-05-31 12:41:16+00:00,2459366.03513505,,,0.2448,0.001,HIRES
T001438,2021-06-08 10:37:50+00:00,2459373.94505713,-9.04677881935243,1.56511795520782,0.2423,0.001,HIRES
T001438,2021-06-24 10:02:38+00:00,2459389.92088775,-10.2608731563966,1.5913964509964,0.2646,0.001,HIRES
T001438,2021-06-24 11:01:32+00:00,2459389.96176798,-6.50589309125859,1.68616676330566,0.2619,0.001,HIRES
T001438,2021-06-24 12:12:47+00:00,2459390.01157125,-8.21199125097712,1.62589502334595,0.2607,0.001,HIRES
T001438,2021-07-27 10:23:27+00:00,2459422.93793699,6.55984392294646,1.94456338882446,0.2095,0.001,HIRES
T001438,2021-08-24 11:15:27+00:00,2459450.97315674,-2.94718639406469,1.7917400598526,0.2575,0.001,HIRES
T001438,2021-09-21 07:40:38+00:00,2459478.824326,8.0792426118429,1.80937826633453,0.261,0.001,HIRES
T001438,2021-10-21 06:32:28+00:00,2459508.77662924,4.69787855510974,1.64650237560272,0.2525,0.001,HIRES
T001438,2021-11-23 06:27:01+00:00,2459541.77379236,10.7253600584367,1.79904973506927,0.2389,0.001,HIRES
T001438,2022-03-22 15:34:33+00:00,2459661.15278507,9.98181598362576,1.79437649250031,0.2337,0.001,HIRES
T001438,2022-04-21 14:47:27+00:00,2459691.11869443,17.6545377783398,2.02522659301758,0.235,0.001,HIRES
T001438,2022-06-07 10:46:31+00:00,2459737.95217095,17.7546543157434,1.63809204101562,0.2245,0.001,HIRES
T001438,2022-06-29 12:21:37+00:00,2459760.01766241,22.9921188553703,1.6460520029068,0.2425,0.001,HIRES
T001438,2022-07-19 12:09:20+00:00,2459780.00883428,27.3628586073014,1.66058671474457,0.2288,0.001,HIRES
T001439,2020-03-10 13:35:00+00:00,2458919.06802409,,,0.07863,0.001,HIRES
T001439,2020-05-30 09:33:33+00:00,2458999.90055159,-4.47832664222972,2.00789427757263,0.126,0.001,HIRES
T001439,2020-06-03 09:09:58+00:00,2459003.88404278,-0.989200367614027,1.90537917613983,0.125,0.001,HIRES
T001439,2020-06-06 09:28:47+00:00,2459006.89725111,3.60875407078584,2.10474586486816,0.124,0.001,HIRES
T001439,2020-06-10 09:42:44+00:00,2459010.90715447,-3.6693943251259,1.909912109375,0.1264,0.001,HIRES
T001439,2020-06-12 08:02:49+00:00,2459012.83836926,-10.5270965227377,1.91109108924866,0.1213,0.001,HIRES
T001439,2020-06-27 07:55:21+00:00,2459027.83170541,12.3757529090058,1.92161571979523,0.1248,0.001,HIRES
T001439,2020-06-28 07:32:33+00:00,2459028.81597205,11.5632774987304,1.83053803443909,0.1291,0.001,HIRES
T001439,2020-06-29 08:19:45+00:00,2459029.84877904,3.73016896843392,1.86149096488953,0.1244,0.001,HIRES
T001439,2020-06-30 08:27:38+00:00,2459030.85436462,6.67045310091962,1.84423887729645,0.1289,0.001,HIRES
T001439,2020-07-01 08:20:13+00:00,2459031.84903553,4.68165154087348,1.85446751117706,0.1287,0.001,HIRES
T001439,2020-07-04 07:21:52+00:00,2459034.81082855,,,0.1267,0.001,HIRES
T001439,2020-07-05 09:43:00+00:00,2459035.90951547,1.44761977028419,1.57700181007385,0.1235,0.001,HIRES
T001439,2020-07-08 08:26:31+00:00,2459038.8534058,-15.6690108301938,1.86167919635773,0.1274,0.001,HIRES
T001439,2020-07-09 08:02:08+00:00,2459039.83672522,-11.393341358687,2.16642665863037,0.123,0.001,HIRES
T001439,2020-07-10 10:47:24+00:00,2459040.95185887,-0.681517495165634,2.04770517349243,0.1238,0.001,HIRES
T001439,2020-07-11 07:54:02+00:00,2459041.83073521,-7.85462346429644,1.85433948040009,0.1237,0.001,HIRES
T001439,2020-07-12 07:12:12+00:00,2459042.80317534,-2.72916449481851,1.35123479366302,0.1223,0.001,HIRES
T001439,2020-07-14 07:17:33+00:00,2459044.80681637,-15.7256785591126,2.01078653335571,0.1163,0.001,HIRES
T001439,2020-07-21 07:49:32+00:00,2459051.8289121,16.0973302562596,1.44421303272247,0.1324,0.001,HIRES
T001439,2020-07-27 09:12:31+00:00,2459057.88647067,4.6028450063149,1.65234291553497,0.1225,0.001,HIRES
T001439,2020-07-27 10:07:07+00:00,2459057.92430525,3.01446715985306,2.03762125968933,0.1221,0.001,HIRES
T001439,2020-08-07 08:37:46+00:00,2459068.86030424,-1.99111462298386,3.3232581615448,0.1319,0.001,HIRES
T001439,2020-08-09 10:00:01+00:00,2459070.92060086,-10.5485460398924,1.83338534832001,0.1224,0.001,HIRES
T001439,2020-08-10 10:39:41+00:00,2459071.94855664,-2.38006768186845,1.53413116931915,0.127,0.001,HIRES
T001439,2020-08-11 09:57:44+00:00,2459072.91914014,-5.35557568739608,1.53123831748962,0.1263,0.001,HIRES
T001439,2020-08-16 09:26:16+00:00,2459077.89625309,3.16665699579987,1.6293238401413,0.128,0.001,HIRES
T001439,2020-08-17 07:48:59+00:00,2459078.8298015,11.5937393577815,1.63486742973328,0.1216,0.001,HIRES
T001439,2020-08-27 07:20:28+00:00,2459088.80846102,-2.53245255118788,2.80572485923767,0.07916,0.001,HIRES
T001439,2020-08-29 07:09:16+00:00,2459090.79928028,-4.91398291872351,2.08432340621948,0.1274,0.001,HIRES
T001439,2020-08-30 09:28:29+00:00,2459091.89667525,-2.78397184312526,3.22566413879395,0.08373,0.001,HIRES
T001439,2020-09-02 08:00:08+00:00,2459094.83506553,-17.2967128594483,2.01292777061462,0.1254,0.001,HIRES
T001439,2020-09-09 07:08:02+00:00,2459101.79844266,1.86560993879711,2.09431338310242,0.1304,0.001,HIRES
T001439,2020-10-01 07:18:36+00:00,2459123.80619798,-1.81781417297832,2.29946351051331,0.1286,0.001,HIRES
T001439,2021-02-23 14:42:52+00:00,2459269.11827725,7.22803158997248,1.82001829147339,0.1309,0.001,HIRES
T001439,2021-02-26 13:53:09+00:00,2459272.08389474,7.2305423627644,2.27765607833862,0.1223,0.001,HIRES
T001439,2021-03-22 14:36:20+00:00,2459296.11452061,-1.59370151035361,1.68365299701691,0.129,0.001,HIRES
T001439,2021-03-23 13:17:34+00:00,2459297.05927116,-2.83074487592247,1.62565684318542,0.1314,0.001,HIRES
T001439,2021-03-26 12:21:01+00:00,2459300.01996621,1.42601745368901,1.49006748199463,0.1315,0.001,HIRES
T001439,2021-05-20 09:34:27+00:00,2459354.90302284,1.52412808847285,1.38887965679169,0.1323,0.001,HIRES
T001439,2021-06-11 08:12:14+00:00,2459376.84589428,-5.33049067557112,1.46780216693878,0.1311,0.001,HIRES
T001439,2021-06-12 08:17:36+00:00,2459377.84954498,-0.948532057958711,1.4847400188446,0.1326,0.001,HIRES
T001439,2021-06-13 09:45:54+00:00,2459378.91013871,-0.466380501179191,1.47602438926697,0.1309,0.001,HIRES
T001439,2021-06-14 09:27:45+00:00,2459379.89803783,-0.273859682032486,1.34369909763336,0.1311,0.001,HIRES
T001439,2021-06-16 12:19:27+00:00,2459382.01898365,-0.591118365827681,1.90737056732178,0.1063,0.001,HIRES
T001439,2021-06-19 08:20:41+00:00,2459384.85234733,-1.09386030205499,1.51472616195679,0.1328,0.001,HIRES
T001439,2021-06-20 08:31:23+00:00,2459385.85827863,3.99147992622854,1.36551737785339,0.1321,0.001,HIRES
T001439,2021-06-21 10:52:15+00:00,2459386.95689341,9.17885760468376,1.39271605014801,0.1337,0.001,HIRES
T001439,2021-06-22 09:13:40+00:00,2459387.88958622,3.42835328738015,1.4995938539505,0.1327,0.001,HIRES
T001439,2021-06-23 08:58:28+00:00,2459388.87719617,3.38139349200928,1.48412537574768,0.1335,0.001,HIRES
T001439,2021-06-24 09:09:50+00:00,2459389.88519988,2.41237072669009,1.49764430522919,0.1322,0.001,HIRES
T001439,2021-07-12 09:24:28+00:00,2459407.89595675,0.324704309053854,1.53498685359955,0.0,0.001,HIRES
T001439,2021-08-18 08:48:10+00:00,2459444.86957989,9.95808992494516,1.46358799934387,0.134,0.001,HIRES
T001439,2021-08-24 07:58:21+00:00,2459450.83542618,-1.99233134174905,1.75677597522736,0.1347,0.001,HIRES
T001439,2022-05-13 08:56:51+00:00,2459712.87881412,3.93666926036336,1.44055104255676,0.1266,0.001,HIRES
T001443,2019-12-02 05:09:35+00:00,2458819.71820283,,,0.1111,0.001,HIRES
T001443,2020-06-03 12:22:38+00:00,2459004.01704726,-11.7163827094574,1.87573385238647,0.1574,0.001,HIRES
T001443,2020-06-03 13:18:41+00:00,2459004.05620244,-15.0834547899124,1.82684051990509,0.1621,0.001,HIRES
T001443,2020-06-03 14:11:46+00:00,2459004.09285762,-11.8668836663584,1.85876202583313,0.1554,0.001,HIRES
T001443,2020-08-17 12:36:05+00:00,2459079.02762059,-13.3040381131477,2.19766926765442,0.1687,0.001,HIRES
T001443,2020-09-02 11:27:22+00:00,2459094.98037171,-21.3097407982052,1.92863130569458,0.1536,0.001,HIRES
T001443,2020-09-25 10:57:30+00:00,2459117.95991785,-13.8657995919156,1.77601003646851,0.1699,0.001,HIRES
T001443,2020-10-31 08:05:18+00:00,2459153.8417223,-2.47855452255587,1.973428606987,0.1591,0.001,HIRES
T001443,2020-12-04 06:22:56+00:00,2459187.77044468,-12.6625946167431,2.15689182281494,0.1685,0.001,HIRES
T001443,2021-05-21 13:12:23+00:00,2459356.05164327,-2.05812316430852,2.01321291923523,0.1668,0.001,HIRES
T001443,2021-05-29 14:16:40+00:00,2459364.09967435,,,0.172,0.001,HIRES
T001443,2021-06-14 13:14:30+00:00,2459380.05301791,-10.6971114505252,1.67380177974701,0.1699,0.001,HIRES
T001443,2021-07-16 13:02:20+00:00,2459412.04605848,0.240258797848929,2.15786147117615,0.1695,0.001,HIRES
T001443,2021-08-18 13:43:20+00:00,2459445.07456713,-5.55362960220918,1.85719883441925,0.1785,0.001,HIRES
T001443,2021-09-13 09:32:06+00:00,2459470.90024343,-3.02362731062468,1.77057456970215,0.1834,0.001,HIRES
T001443,2021-10-02 09:59:59+00:00,2459489.92100348,9.12791533540046,1.89023125171661,0.1686,0.001,HIRES
T001443,2021-10-26 08:17:24+00:00,2459513.8495892,-3.74390768699591,1.83460533618927,0.1793,0.001,HIRES
T001443,2021-11-23 07:54:03+00:00,2459541.83413,4.49648187785571,2.22421622276306,0.1775,0.001,HIRES
T001443,2021-12-26 04:50:12+00:00,2459574.70583973,-4.45660631065934,2.18056845664978,0.1719,0.001,HIRES
T001443,2022-04-21 15:05:53+00:00,2459691.1305335,-2.39562642486337,2.16401863098145,0.1702,0.001,HIRES
T001443,2022-06-07 12:49:44+00:00,2459738.03646877,5.70045570828444,1.90957975387573,0.1697,0.001,HIRES
T001443,2022-06-29 12:57:13+00:00,2459760.04198145,15.7618107140062,2.00710511207581,0.1705,0.001,HIRES
T001443,2022-07-25 11:33:30+00:00,2459785.98343574,8.81529335342799,1.83651173114777,0.1825,0.001,HIRES
T001443,2022-07-26 11:45:27+00:00,2459786.99228612,7.38198803332704,1.95611834526062,0.1789,0.001,HIRES
T001444,2019-12-02 05:35:24+00:00,2458819.73542716,,,0.1212,0.001,HIRES
T001444,2019-12-15 05:54:47+00:00,2458832.75306103,0.52786072043093,2.30463624000549,0.1425,0.001,HIRES
T001444,2020-06-12 13:58:33+00:00,2459013.08471385,5.60406663532388,1.70864915847778,0.1473,0.001,HIRES
T001444,2020-08-09 13:49:25+00:00,2459071.08302114,-0.627405598446393,1.4898624420166,0.1457,0.001,HIRES
T001444,2020-08-10 13:41:14+00:00,2459072.076353,-4.77611346232877,1.28787100315094,0.1493,0.001,HIRES
T001444,2020-08-11 12:59:04+00:00,2459073.04622427,-6.13937289765408,1.26575207710266,0.1469,0.001,HIRES
T001444,2020-08-16 07:08:53+00:00,2459077.8026232,-2.66902450558829,1.19691455364227,0.1478,0.001,HIRES
T001444,2020-08-16 09:42:51+00:00,2459077.90932648,1.14635237333628,1.20568716526031,0.1487,0.001,HIRES
T001444,2020-08-16 13:25:37+00:00,2459078.06463075,0.772146506026981,1.30503261089325,0.1489,0.001,HIRES
T001444,2020-08-17 10:08:21+00:00,2459078.93043622,,,0.1438,0.001,HIRES
T001444,2020-08-25 06:24:29+00:00,2459086.77593421,-2.21502108587028,1.74789357185364,0.09215,0.001,HIRES
T001444,2020-08-26 08:03:01+00:00,2459087.84799256,2.47050093828249,1.66888916492462,0.1482,0.001,HIRES
T001444,2020-08-27 06:58:32+00:00,2459088.79900631,2.91613032515104,1.45425403118134,0.1466,0.001,HIRES
T001444,2020-08-27 09:52:43+00:00,2459088.91984268,2.60635154091853,1.47011339664459,0.1328,0.001,HIRES
T001444,2020-08-27 12:58:34+00:00,2459089.04840915,2.98893149049899,1.28097891807556,0.1431,0.001,HIRES
T001444,2020-08-28 05:49:34+00:00,2459089.74764784,10.7194818275665,1.20030570030212,0.1468,0.001,HIRES
T001444,2020-08-28 11:27:14+00:00,2459089.9833814,-0.550758351528597,1.34170114994049,0.1462,0.001,HIRES
T001444,2020-08-28 12:48:25+00:00,2459090.03966747,1.87900873427369,1.24040257930756,0.147,0.001,HIRES
T001444,2020-08-29 05:48:13+00:00,2459090.74689217,8.94202823074823,1.16328179836273,0.1453,0.001,HIRES
T001444,2020-08-29 11:33:24+00:00,2459090.98747478,-4.58631644022645,1.32525765895844,0.1424,0.001,HIRES
T001444,2020-08-29 13:22:41+00:00,2459091.06383022,0.444381123261018,1.26108038425446,0.1441,0.001,HIRES
T001444,2020-08-30 05:45:33+00:00,2459091.7458343,5.46874206988156,1.20289242267609,0.1441,0.001,HIRES
T001444,2020-08-30 10:01:40+00:00,2459091.92596473,4.82681014198422,1.27424001693726,0.1331,0.001,HIRES
T001444,2020-08-30 13:29:18+00:00,2459092.07041242,3.36308836572804,1.22824239730835,0.1346,0.001,HIRES
T001444,2020-08-31 05:39:11+00:00,2459092.74071415,5.22289524581066,1.18483769893646,0.1464,0.001,HIRES
T001444,2020-08-31 08:57:19+00:00,2459092.87864475,-1.5435538941424,1.38982367515564,0.1453,0.001,HIRES
T001444,2020-08-31 12:56:46+00:00,2459093.04554684,2.57963507093252,1.33877682685852,0.1433,0.001,HIRES
T001444,2020-09-02 05:42:44+00:00,2459094.74528848,-6.28927772147454,1.1647652387619,0.1434,0.001,HIRES
T001444,2020-09-02 11:13:32+00:00,2459094.97368366,-1.96714822920097,1.24431586265564,0.144,0.001,HIRES
T001444,2020-09-05 09:09:31+00:00,2459097.88725517,-1.02070288861195,1.26448535919189,0.1483,0.001,HIRES
T001444,2020-09-05 12:42:31+00:00,2459098.03800978,-11.4646003108938,1.51515460014343,0.1402,0.001,HIRES
T001444,2020-09-07 09:01:00+00:00,2459099.88351698,-7.99526225224926,1.21466875076294,0.1382,0.001,HIRES
T001444,2020-09-08 12:18:36+00:00,2459101.02023731,-1.80497174416209,1.3666707277298,0.1425,0.001,HIRES
T001444,2020-09-09 06:42:55+00:00,2459101.78544723,-3.78509393416124,1.19751954078674,0.1444,0.001,HIRES
T001444,2020-09-09 12:14:02+00:00,2459102.01681703,3.85382192490055,1.2971658706665,0.1472,0.001,HIRES
T001444,2020-09-22 05:35:35+00:00,2459114.73860316,5.68247722354873,1.26362407207489,0.147,0.001,HIRES
T001444,2020-09-22 11:06:14+00:00,2459114.9698791,-8.80868827645947,1.32947981357574,0.1446,0.001,HIRES
T001444,2020-09-23 06:07:50+00:00,2459115.76109322,3.6630773836916,1.31872415542603,0.1465,0.001,HIRES
T001444,2020-09-23 11:17:57+00:00,2459115.97716089,-2.67355350853043,1.38271009922028,0.1458,0.001,HIRES
T001444,2020-09-24 10:47:06+00:00,2459116.95621202,-0.834404551597172,1.37631464004517,0.1447,0.001,HIRES
T001444,2020-09-25 05:36:03+00:00,2459117.73888353,-7.206292351412,1.27271294593811,0.1488,0.001,HIRES
T001444,2020-09-25 06:38:38+00:00,2459117.78228705,-3.37853878686112,1.28825426101685,0.146,0.001,HIRES
T001444,2020-09-25 11:43:22+00:00,2459117.99565753,0.541982868293491,1.42935395240784,0.1431,0.001,HIRES
T001444,2020-09-26 05:05:55+00:00,2459118.71815408,-3.51773123072798,1.263298869133,0.1479,0.001,HIRES
T001444,2020-09-26 10:39:12+00:00,2459118.95154775,8.37393523173593,1.38173246383667,0.1401,0.001,HIRES
T001444,2020-09-27 05:44:05+00:00,2459119.74528386,-1.42767376056037,1.32460558414459,0.1463,0.001,HIRES
T001444,2020-09-27 08:51:46+00:00,2459119.87663932,5.24955588555551,1.42686581611633,0.1441,0.001,HIRES
T001444,2020-09-28 07:56:11+00:00,2459120.83747198,3.09698735899616,1.31946957111359,0.1451,0.001,HIRES
T001444,2020-09-28 11:04:52+00:00,2459120.97050638,0.570144579222623,1.55664694309235,0.1337,0.001,HIRES
T001444,2020-09-29 05:40:24+00:00,2459121.74250473,2.88799766994237,1.45706963539124,0.1467,0.001,HIRES
T001444,2020-09-29 10:41:56+00:00,2459121.9524379,1.37998117290215,1.32795405387878,0.1417,0.001,HIRES
T001444,2020-09-30 05:16:43+00:00,2459122.72558299,6.0292182971006,1.36387383937836,0.1471,0.001,HIRES
T001444,2020-09-30 10:32:15+00:00,2459122.9458042,0.341478772280696,1.601118683815,0.1456,0.001,HIRES
T001444,2020-10-01 05:05:53+00:00,2459123.71773401,9.63606612733636,1.35613310337067,0.1459,0.001,HIRES
T001444,2020-10-01 09:23:36+00:00,2459123.89782776,-1.08600383861623,1.40552711486816,0.1444,0.001,HIRES
T001444,2020-10-20 10:42:34+00:00,2459142.95336556,-7.36891879881007,1.85475647449493,0.1452,0.001,HIRES
T001444,2020-10-29 06:51:45+00:00,2459151.79306175,-9.75306219339904,1.82456135749817,0.1369,0.001,HIRES
T001444,2020-12-06 06:40:39+00:00,2459189.78543642,-0.0020188449995579,2.04168224334717,0.1494,0.001,HIRES
T001444,2020-12-25 05:02:42+00:00,2459208.71705872,0.836436170203594,1.81445848941803,0.1468,0.001,HIRES
T001444,2021-04-09 15:08:32+00:00,2459314.13255232,-5.67144424690875,2.02644419670105,0.1522,0.001,HIRES
T001444,2021-05-21 13:30:03+00:00,2459356.06601463,-7.73377579390034,1.52102625370026,0.1578,0.001,HIRES
T001444,2021-06-19 13:27:25+00:00,2459385.06420087,1.99769565019636,1.68211138248444,0.1609,0.001,HIRES
T001444,2021-07-18 13:19:57+00:00,2459414.05894043,-4.48284179326901,1.78662741184235,0.1566,0.001,HIRES
T001444,2021-08-18 14:10:40+00:00,2459445.09444452,2.88573905143016,1.58686685562134,0.1466,0.001,HIRES
T001444,2021-08-22 12:12:31+00:00,2459449.01465412,-0.162452774612854,1.36453974246979,0.158,0.001,HIRES
T001444,2021-09-21 10:01:48+00:00,2459478.92441819,2.70686421227367,1.31426310539246,0.1573,0.001,HIRES
T001444,2021-10-19 07:41:08+00:00,2459506.82443364,-2.17428006715119,2.21586394309998,0.1619,0.001,HIRES
T001444,2021-11-24 06:56:53+00:00,2459542.79690992,6.6650399853287,1.74887728691101,0.1497,0.001,HIRES
T001444,2021-12-26 05:14:13+00:00,2459574.72481702,0.0726014828008026,1.61687922477722,0.1529,0.001,HIRES
T001444,2022-04-02 15:16:23+00:00,2459672.1406368,-7.21223062796791,1.58666121959686,0.1515,0.001,HIRES
T001444,2022-05-10 14:17:24+00:00,2459710.09898268,-0.0538160945765713,1.5317394733429,0.1527,0.001,HIRES
T001444,2022-06-08 13:26:43+00:00,2459739.06421813,-0.579839105452506,1.35836374759674,0.1568,0.001,HIRES
T001444,2022-06-11 13:53:53+00:00,2459742.08296918,6.76384719836945,1.36075723171234,0.1557,0.001,HIRES
T001444,2022-06-19 10:26:06+00:00,2459749.93897068,8.4209652314967,1.35237276554108,0.1589,0.001,HIRES
T001444,2022-07-08 13:06:56+00:00,2459769.05078466,-5.53603078755036,1.31745481491089,0.1554,0.001,HIRES
T001444,2022-07-20 12:23:59+00:00,2459781.02170731,-0.494400316223585,1.41252136230469,0.1562,0.001,HIRES
T001451,2019-11-21 15:06:45+00:00,2458809.13059866,,,0.197,0.001,HIRES
T001451,2019-12-10 14:49:43+00:00,2458828.12202268,0.721299526770719,1.43649733066559,0.1655,0.001,HIRES
T001451,2019-12-13 12:18:28.280000+00:00,2458831.02151577,6.54489268726579,5.24848127365112,0.173568790163,0.002,APF
T001451,2019-12-13 12:39:12.420000+00:00,2458831.03622777,-5.96446332558661,5.21315908432007,0.143658666352,0.002,APF
T001451,2019-12-15 15:16:49+00:00,2458833.14130146,-4.31737303593797,1.37058997154236,0.1642,0.001,HIRES
T001451,2019-12-16 14:15:29+00:00,2458834.09866544,-5.95812147087413,1.29738295078278,0.1574,0.001,HIRES
T001451,2019-12-16 14:43:06+00:00,2458834.11782142,,,0.1566,0.001,HIRES
T001451,2019-12-16 14:50:25+00:00,2458834.12276368,,,0.1564,0.001,HIRES
T001451,2019-12-20 12:24:29.390000+00:00,2458838.02718392,-20.2828017041754,6.50245141983032,0.145944733935,0.002,APF
T001451,2019-12-20 12:45:13.550000+00:00,2458838.04010092,-3.14513409404916,6.78790044784546,0.124742678885,0.002,APF
T001451,2020-01-03 11:39:43.430000+00:00,2458851.99591722,-13.8050094759762,4.92781114578247,0.143474662857,0.002,APF
T001451,2020-01-03 12:00:27.640000+00:00,2458852.01046622,-15.8066451241897,5.75251531600952,0.171780123408,0.002,APF
T001451,2020-01-04 14:26:51+00:00,2458853.10900633,2.84430704587462,1.49139535427094,0.1508,0.001,HIRES
T001451,2020-01-11 06:39:52.990000+00:00,2458859.78846938,4.71776254020357,6.38807535171509,0.145312192507,0.002,APF
T001451,2020-01-11 07:00:37.150000+00:00,2458859.80175638,-6.48820287615283,7.09523963928223,0.175778672443,0.002,APF
T001451,2020-01-23 06:07:08.070000+00:00,2458871.76557663,3.03427121796826,6.32092809677124,0.155189975883,0.002,APF
T001451,2020-01-23 06:27:52.220000+00:00,2458871.78013663,19.8134343379612,6.51678609848022,0.131552255043,0.002,APF
T001451,2020-01-24 09:47:20.460000+00:00,2458872.91556965,-7.20371968428003,8.10431957244873,0.158624623868,0.002,APF
T001451,2020-01-24 09:59:21.610000+00:00,2458872.92644965,7.4062800893265,8.02363109588623,0.241224539431,0.002,APF
T001451,2020-01-28 08:23:29.760000+00:00,2458876.85967273,12.7241438723671,7.45368909835815,0.16595373013,0.002,APF
T001451,2020-01-28 08:44:14.010000+00:00,2458876.87268273,6.85461453786229,16.0329685211182,0.240180581725,0.002,APF
T001451,2020-01-30 11:53:09.550000+00:00,2458879.00569777,5.27664833924528,6.72847652435303,0.163729589892,0.002,APF
T001451,2020-01-30 12:13:53.710000+00:00,2458879.02036277,8.28761106004418,7.24180698394775,0.161795569011,0.002,APF
T001451,2020-01-31 07:53:58.590000+00:00,2458879.84155779,14.4541174780218,10.2822790145874,0.0642681448622,0.002,APF
T001451,2020-01-31 08:14:42.820000+00:00,2458879.85105979,6.3349335216385,11.7426300048828,0.110696952872,0.002,APF
T001451,2020-02-01 05:25:35.650000+00:00,2458880.73468581,-8.47531704580109,8.72257709503174,0.0762679035903,0.002,APF
T001451,2020-02-01 05:39:33.040000+00:00,2458880.74436181,5.45403216821146,8.57127952575684,0.100218914823,0.002,APF
T001451,2020-02-01 12:45:21+00:00,2458881.03882343,3.29511135885823,1.41873025894165,0.1463,0.001,HIRES
T001451,2020-02-02 07:48:07.670000+00:00,2458881.83601183,-3.27656101444879,4.46183443069458,0.148253463054,0.002,APF
T001451,2020-02-04 03:53:49.840000+00:00,2458883.67331887,7.10632865939331,14.7309122085571,0.135171137996,0.002,APF
T001451,2020-02-05 04:11:16.240000+00:00,2458884.68573889,-47.993892171482,36.8832473754883,0.198769532964,0.002,APF
T001451,2020-02-05 10:34:12+00:00,2458884.9466225,6.4548251306669,1.3339159488678,0.148,0.001,HIRES
T001451,2020-02-06 03:52:43.350000+00:00,2458885.67264991,-4.41732805393524,7.78833818435669,0.136744649333,0.002,APF
T001451,2020-02-07 03:35:35.290000+00:00,2458886.66033393,-9.56912251416016,7.28971529006958,0.242863818845,0.002,APF
T001451,2020-02-08 07:42:55.630000+00:00,2458887.83241795,-5.53993785261769,5.01435708999634,0.146812577917,0.002,APF
T001451,2020-02-09 07:28:59.960000+00:00,2458888.82290197,5.53020081478139,10.1463928222656,0.25445656688,0.002,APF
T001451,2020-02-11 10:24:26.880000+00:00,2458890.94456201,6.23576631336812,6.95880222320557,0.142735422011,0.002,APF
T001451,2020-02-12 07:12:47.500000+00:00,2458891.81111803,10.8928550366425,5.6424241065979,0.1389017834,0.002,APF
T001451,2020-02-13 08:50:15.610000+00:00,2458892.87919105,-10.589389732087,4.82662773132324,0.155884879349,0.002,APF
T001451,2020-02-15 05:28:17.460000+00:00,2458894.73895509,-6.47791686853945,4.89869403839111,0.151399918636,0.002,APF
T001451,2020-02-16 06:06:02.790000+00:00,2458895.76549611,-21.7990397578189,8.5162992477417,0.162162447484,0.002,APF
T001451,2020-02-17 07:17:33.310000+00:00,2458896.81475713,-3.83312566457345,5.76332950592041,0.1428870416,0.002,APF
T001451,2020-02-18 04:56:32.800000+00:00,2458897.71684115,-12.2354017645139,9.36870574951172,0.0808517440827,0.002,APF
T001451,2020-02-19 05:20:54.760000+00:00,2458898.73356517,-14.1873899918478,5.84219551086426,0.146288370766,0.002,APF
T001451,2020-02-20 06:31:56.470000+00:00,2458899.78304219,9.25508381402141,4.66096162796021,0.156066363867,0.002,APF
T001451,2020-02-21 09:46:48.970000+00:00,2458900.91713721,-4.3512745528416,6.18108654022217,0.158089477411,0.002,APF
T001451,2020-02-23 05:59:41.030000+00:00,2458902.76068225,-12.1821998132864,11.4439449310303,0.15790462459,0.002,APF
T001451,2020-02-24 06:41:45.230000+00:00,2458903.78985527,-9.21152074595354,5.72710561752319,0.148576283598,0.002,APF
T001451,2020-02-25 04:40:07.340000+00:00,2458904.70564729,-15.2811723025829,6.61389303207397,0.133526485886,0.002,APF
T001451,2020-02-27 07:23:25.520000+00:00,2458906.81897633,4.01541581796879,4.59019041061401,0.154229527772,0.002,APF
T001451,2020-02-27 09:38:42+00:00,2458906.90892966,7.22541494071875,1.29289567470551,0.143,0.001,HIRES
T001451,2020-02-28 04:07:13.080000+00:00,2458907.68019434,-4.13867409929731,11.4683094024658,0.0931875286516,0.002,APF
T001451,2020-03-03 09:06:29+00:00,2458911.88648768,-5.3178178857169,1.48337268829346,0.1418,0.001,HIRES
T001451,2020-03-04 05:37:01.630000+00:00,2458912.74507544,-5.69372110147483,5.61595869064331,0.283204754846,0.002,APF
T001451,2020-03-06 06:06:25.010000+00:00,2458914.76502048,-25.3773375337913,7.2573447227478,0.161039636209,0.002,APF
T001451,2020-03-08 11:00:15+00:00,2458916.96532948,-31.758700912578,3.93924069404602,0.1485,0.001,HIRES
T001451,2020-03-12 04:45:12.450000+00:00,2458920.7085866,13.6050814445932,6.71106100082397,0.146014604034,0.002,APF
T001451,2020-03-13 04:12:26.040000+00:00,2458921.68549762,-5.16772456000956,6.68642139434814,0.153982144944,0.002,APF
T001451,2020-04-16 04:03:45.960000+00:00,2458955.67877726,0.683897461961749,5.62812089920044,0.139249651291,0.002,APF
T001451,2020-04-22 06:09:35+00:00,2458961.76585537,6.24922942753582,5.13099813461304,0.182232969726,0.002,APF
T001451,2020-04-24 05:38:25.360000+00:00,2458963.74404241,4.77903227551543,4.62046051025391,0.135708170178,0.002,APF
T001451,2020-04-25 08:13:13.250000+00:00,2458964.85154443,7.63064501947443,4.60425662994385,0.143868560623,0.002,APF
T001451,2020-04-26 08:13:57.340000+00:00,2458965.85172444,2.28612958034105,5.90521097183228,0.142744320019,0.002,APF
T001451,2020-04-27 05:03:44.050000+00:00,2458966.72026746,-3.33141761439747,5.63179588317871,0.149509467541,0.002,APF
T001451,2020-04-30 06:40:06.390000+00:00,2458969.78665952,18.2659711338524,5.61511039733887,0.175258166144,0.002,APF
T001451,2020-05-01 07:43:20.530000+00:00,2458970.83050453,-1.83624628461897,6.19686222076416,0.150812381443,0.002,APF
T001451,2020-05-02 06:39:26.350000+00:00,2458971.78584755,-1.25692048256954,4.75009393692017,0.117463525625,0.002,APF
T001451,2020-05-04 07:08:31.090000+00:00,2458973.80608659,-5.50854150378818,4.40885639190674,0.15151767854,0.002,APF
T001451,2020-05-05 08:37:51.460000+00:00,2458974.86811261,-10.1369471944061,4.54308223724365,0.151533186438,0.002,APF
T001451,2020-05-07 08:09:30.510000+00:00,2458976.84837664,-10.0079647089252,7.06761121749878,0.13826579361,0.002,APF
T001451,2020-05-08 07:48:09.240000+00:00,2458977.83350766,0.411289930038023,4.80864858627319,0.145303685542,0.002,APF
T001451,2020-05-10 10:20:57.920000+00:00,2458979.9392837,-5.75578442584438,5.21689176559448,0.130467952087,0.002,APF
T001451,2020-05-27 08:29:12.530000+00:00,2458996.86092099,-0.189498468623754,4.63643455505371,0.13452302036,0.002,APF
T001451,2020-06-02 09:02:54+00:00,2459002.87932143,0.191354654928602,1.3486453294754,0.1378,0.001,HIRES
T001451,2020-06-03 08:19:27+00:00,2459003.84929255,-3.71540794065957,1.37089192867279,0.1383,0.001,HIRES
T001451,2020-06-06 07:39:22+00:00,2459006.82129904,-0.244472822697389,1.28092348575592,0.1388,0.001,HIRES
T001451,2020-06-07 07:44:27+00:00,2459007.82571435,-3.1645261123818,1.29412233829498,0.1407,0.001,HIRES
T001451,2020-06-10 08:31:35+00:00,2459010.85791816,-14.793938749439,1.4074068069458,0.1369,0.001,HIRES
T001451,2020-06-12 08:52:12+00:00,2459012.87261841,-2.88690209181763,1.89546155929565,0.1384,0.001,HIRES
T001451,2020-06-13 07:19:36+00:00,2459013.80794225,-6.14612598967054,1.34417617321014,0.1392,0.001,HIRES
T001451,2020-06-22 09:05:20.760000+00:00,2459022.88470243,-0.156062672470533,6.77565288543701,0.133766147943,0.002,APF
T001451,2020-06-23 09:27:10.510000+00:00,2459023.89955144,16.0174309362946,5.97671985626221,0.154897375877,0.002,APF
T001451,2020-06-25 06:19:05+00:00,2459025.76506948,-3.99406190962969,1.240682721138,0.1385,0.001,HIRES
T001451,2020-06-27 06:21:43+00:00,2459027.7660452,-1.97755404983554,1.33593106269836,0.1387,0.001,HIRES
T001451,2020-07-01 09:22:48.290000+00:00,2459031.89646057,-9.97018288505546,6.23560810089111,0.122300085553,0.002,APF
T001451,2020-07-04 08:54:29.410000+00:00,2459034.87645662,-2.59668826565028,5.43593072891235,0.136375404416,0.002,APF
T001451,2020-07-08 06:33:20+00:00,2459038.77437713,8.04348616284315,1.23764944076538,0.14,0.001,HIRES
T001451,2020-07-10 05:50:15+00:00,2459040.74233854,14.7671760606537,2.13129115104675,0.138,0.001,HIRES
T001451,2020-07-10 06:52:38+00:00,2459040.78647996,3.56674001697045,2.24228596687317,0.1456,0.001,HIRES
T001451,2020-07-10 07:59:51+00:00,2459040.83338829,2.12193680088911,2.14495730400085,0.1437,0.001,HIRES
T001451,2020-08-06 05:52:03+00:00,2459067.74467564,4.58477748842293,2.11119294166565,0.1466,0.001,HIRES
T001451,2020-08-28 05:39:24+00:00,2459089.7357962,6.4823310497926,1.37957870960236,0.1457,0.001,HIRES
T001451,2020-10-13 02:23:45.300000+00:00,2459135.60535604,-3.13479624480309,6.25395965576172,0.169505223132,0.002,APF
T001451,2020-11-02 11:15:46.080000+00:00,2459155.97578129,-10.9200170212143,5.56450796127319,0.143726120839,0.002,APF
T001451,2020-11-04 11:49:19.850000+00:00,2459157.99937531,1.85118097222387,4.99710655212402,0.234303755783,0.002,APF
T001451,2020-11-05 11:09:14.450000+00:00,2459158.97165032,-1.8635022836438,5.96649217605591,0.15827965168,0.002,APF
T001451,2020-11-15 13:08:23.900000+00:00,2459169.05501344,11.8920419008332,5.17056703567505,0.141950868767,0.002,APF
T001451,2020-11-16 11:54:03.510000+00:00,2459170.00370145,10.2088985958739,6.06689310073853,0.163428013711,0.002,APF
T001451,2020-12-06 13:06:35.090000+00:00,2459190.05866768,6.62445378943911,5.60380077362061,0.153919106175,0.002,APF
T001451,2020-12-24 14:25:28+00:00,2459208.10419207,4.51745254014988,1.95090484619141,0.1783,0.001,HIRES
T001451,2020-12-25 13:03:51+00:00,2459209.04977978,-2.80450752504633,1.38213670253754,0.1698,0.001,HIRES
T001451,2020-12-30 11:43:20.930000+00:00,2459214.00196694,-1.61351959525847,4.87703657150269,0.138991035968,0.002,APF
T001451,2021-01-20 06:40:28.600000+00:00,2459234.79054814,3.69104886940652,10.7005653381348,0.123381913479,0.002,APF
T001451,2021-02-11 05:17:28.530000+00:00,2459256.73411934,0.681541610810229,6.38242435455322,0.155095716652,0.002,APF
T001451,2021-02-26 09:14:02+00:00,2459271.88943412,-2.14653777096744,2.13374924659729,0.1546,0.001,HIRES
T001451,2021-03-14 07:12:40.120000+00:00,2459287.8141166,3.23420497594351,4.72928905487061,0.145058158449,0.002,APF
T001451,2021-03-23 12:27:36+00:00,2459297.02568045,-3.62089127502041,1.49558460712433,0.1504,0.001,HIRES
T001451,2021-03-26 10:27:10+00:00,2459299.94190584,2.923356495798,1.26804435253143,0.1487,0.001,HIRES
T001451,2021-04-23 07:51:36.800000+00:00,2459327.84074886,-5.95675395643744,6.15720844268799,0.157098486377,0.002,APF
T001451,2021-05-14 05:20:09.780000+00:00,2459348.73386196,3.26975869833169,3.64577054977417,0.130774644591,0.002,APF
T001451,2021-05-24 05:28:20.850000+00:00,2459358.73872601,-0.278018929233582,4.46603107452393,0.151069554472,0.002,APF
T001451,2021-05-27 08:07:10+00:00,2459361.84073223,-8.36339967562445,1.17854702472687,0.1477,0.001,HIRES
T001451,2021-05-30 05:39:25.110000+00:00,2459364.74649903,-8.97071109352186,5.41229677200317,0.133235102155,0.002,APF
T001451,2021-06-06 05:37:58.350000+00:00,2459371.74335806,-2.23201172015223,4.78422451019287,0.13462854836,0.002,APF
T001451,2021-06-11 06:35:24+00:00,2459376.77656906,-9.35717141460663,1.28875458240509,0.1483,0.001,HIRES
T001451,2021-06-14 08:18:56+00:00,2459379.84829965,-3.13131405145134,1.19638741016388,0.147,0.001,HIRES
T001451,2021-06-17 05:13:40.500000+00:00,2459382.7269421,-11.4236117534745,4.27441549301147,0.155563902802,0.002,APF
T001451,2021-06-18 07:08:19+00:00,2459383.79875349,-1.05769765603599,1.49852132797241,0.149,0.001,HIRES
T001451,2021-06-19 07:19:27+00:00,2459384.80814998,0.68275955431541,1.27425181865692,0.1481,0.001,HIRES
T001451,2021-06-20 07:21:16+00:00,2459385.80785941,2.52220456197608,1.24773502349854,0.1484,0.001,HIRES
T001451,2021-06-30 07:55:09+00:00,2459395.83101005,2.00308624310432,1.24820125102997,0.1486,0.001,HIRES
T001451,2021-07-04 07:28:00+00:00,2459399.81295498,9.05316307808096,1.34489333629608,0.1487,0.001,HIRES
T001451,2021-07-11 07:16:37+00:00,2459406.80393374,3.27632617211638,1.2910281419754,0.15,0.001,HIRES
T001451,2021-07-13 08:36:18.200000+00:00,2459408.86694318,-21.6897890504224,6.0442590713501,0.144416429352,0.002,APF
T001451,2021-07-24 05:00:14.250000+00:00,2459419.7168142,23.3204713921265,4.38707160949707,0.164384821595,0.002,APF
T001451,2021-08-09 06:11:24+00:00,2459435.75822243,2.69501673405499,1.51510524749756,0.1546,0.001,HIRES
T001451,2021-08-17 05:46:17+00:00,2459443.74055308,-2.66726408968798,1.3736435174942,0.1522,0.001,HIRES
T001451,2021-08-19 06:27:26+00:00,2459445.76983199,-4.48364470622174,1.47179043292999,0.1543,0.001,HIRES
T001451,2021-08-20 06:06:53+00:00,2459446.75579141,4.78831501289149,1.46409714221954,0.1521,0.001,HIRES
T001451,2021-08-23 05:43:41+00:00,2459449.73929118,3.85631255998154,1.466468334198,0.1555,0.001,HIRES
T001451,2021-08-24 06:39:48+00:00,2459450.77859941,2.79819324881095,1.73906087875366,0.1534,0.001,HIRES
T001451,2021-11-19 15:15:09+00:00,2459538.13898151,-2.34643375003397,1.41876709461212,0.1722,0.001,HIRES
T001451,2021-11-21 12:26:00.210000+00:00,2459540.02989916,-5.02657796396053,4.42415380477905,0.138457609867,0.002,APF
T001451,2021-11-22 15:01:20+00:00,2459541.12971879,-6.68180780077389,1.35316491127014,0.1752,0.001,HIRES
T001451,2021-11-23 15:04:27+00:00,2459542.13265751,-6.26841729307769,1.38210356235504,0.172,0.001,HIRES
T001451,2021-11-24 15:25:22+00:00,2459543.14719384,-5.07118782066103,1.39326977729797,0.1722,0.001,HIRES
T001451,2021-11-25 15:17:00+00:00,2459544.14139294,-2.20935139817354,1.4823796749115,0.1689,0.001,HIRES
T001451,2021-11-27 12:00:01.270000+00:00,2459546.00487814,-9.27511730593026,7.61548900604248,0.202044754415,0.002,APF
T001451,2021-11-27 14:48:38+00:00,2459546.12175942,2.61591355135113,1.40770995616913,0.1796,0.001,HIRES
T001451,2021-11-28 12:15:11.170000+00:00,2459547.02220314,14.6717220548183,3.99533724784851,0.160020748969,0.002,APF
T001451,2021-11-28 15:21:27+00:00,2459547.14461784,5.17887361768849,1.30162072181702,0.1753,0.001,HIRES
T001451,2021-12-03 12:30:45.990000+00:00,2459552.03338512,7.67508496542034,4.12738704681396,0.146836548749,0.002,APF
T001451,2021-12-11 10:20:17.560000+00:00,2459559.94438009,2.11368335475595,5.52729272842407,0.1106731318,0.002,APF
T001451,2021-12-17 13:47:41+00:00,2459566.0798581,-0.148997398185606,1.28544735908508,0.1654,0.001,HIRES
T001451,2021-12-18 11:01:42.540000+00:00,2459566.97239107,-2.00183745190838,4.42890882492065,0.14294682099,0.002,APF
T001451,2022-01-06 11:17:39.310000+00:00,2459585.98455599,-1.62911880166243,4.86729097366333,0.140954300626,0.002,APF
T001451,2022-01-11 07:29:37.180000+00:00,2459590.83076297,1.71613247001245,6.7418098449707,0.115916603571,0.002,APF
T001451,2022-01-13 11:48:31+00:00,2459592.99905374,-1.0153576049144,1.63666236400604,0.1614,0.001,HIRES
T001451,2022-01-17 10:26:41.790000+00:00,2459596.94997494,7.96241531418883,5.25689315795898,0.165225779795,0.002,APF
T001451,2022-01-19 09:42:02.080000+00:00,2459598.91823793,15.5980863171508,4.67035722732544,0.148007881653,0.002,APF
T001451,2022-01-24 11:58:18.370000+00:00,2459604.0128119,5.58403518601493,3.69996428489685,0.139935816133,0.002,APF
T001451,2022-01-24 12:29:02.500000+00:00,2459604.0344099,8.88135147894158,3.7315719127655,0.140173146329,0.002,APF
T001451,2022-01-27 11:46:02.610000+00:00,2459607.00452089,-4.05970073325996,4.20678281784058,0.143807814469,0.002,APF
T001451,2022-01-30 10:38:11.010000+00:00,2459609.95464687,4.36780155711679,5.82998132705688,0.16522295718,0.002,APF
T001451,2022-02-04 11:41:21.840000+00:00,2459614.99474784,13.9373910524121,9.5700159072876,0.123288871757,0.002,APF
T001451,2022-02-07 07:22:37.720000+00:00,2459617.82163183,2.037582358943,4.31602430343628,0.134201484848,0.002,APF
T001451,2022-02-13 06:55:16.890000+00:00,2459623.8028788,-8.95287370358924,4.35296392440796,0.142132884486,0.002,APF
T001451,2022-02-16 09:26:14+00:00,2459626.90067709,2.58834081825249,1.49444150924683,0.1596,0.001,HIRES
T001451,2022-02-16 09:40:01+00:00,2459626.9103531,-0.395184128673171,1.60834634304047,0.1584,0.001,HIRES
T001451,2022-02-18 08:46:30.120000+00:00,2459628.88028377,9.74274832583775,4.52912521362305,0.157259988515,0.002,APF
T001451,2022-02-21 09:08:59+00:00,2459631.88806714,5.54930513505606,1.38998377323151,0.1555,0.001,HIRES
T001451,2022-02-26 08:14:58.860000+00:00,2459636.85859172,-3.50576447271917,4.68499898910522,0.141104471714,0.002,APF
T001451,2022-03-07 07:14:06.250000+00:00,2459645.81587366,1.67051774469207,4.97742748260498,0.149693453624,0.002,APF
T001451,2022-03-12 07:57:11.600000+00:00,2459650.84560263,3.9010420885072,4.22297954559326,0.146857455616,0.002,APF
T001451,2022-03-16 10:19:05+00:00,2459654.93630518,-5.0383422566057,1.4565817117691,0.1496,0.001,HIRES
T001451,2022-03-17 08:32:44.850000+00:00,2459655.86988059,-9.7719980403384,4.7293119430542,0.15343952839,0.002,APF
T001451,2022-03-23 06:32:41.750000+00:00,2459661.78637855,6.78701195492862,4.97178745269775,0.111684447312,0.002,APF
T001451,2022-03-23 13:45:47+00:00,2459662.0803517,1.94186050056481,1.39462268352509,0.1498,0.001,HIRES
T001451,2022-03-31 06:37:40.830000+00:00,2459669.78990349,6.46221129810608,4.59636211395264,0.145978096067,0.002,APF
T001451,2022-04-02 11:26:21+00:00,2459671.98325787,1.96020589706408,1.5276073217392,0.1533,0.001,HIRES
T001451,2022-04-05 07:04:34.770000+00:00,2459674.80696545,2.27048125272347,5.45154190063477,0.143344299418,0.002,APF
T001451,2022-04-11 06:18:23.780000+00:00,2459680.7729754,10.1834258298506,6.34238338470459,0.133406936417,0.002,APF
T001451,2022-04-12 07:47:07+00:00,2459681.83005793,7.88973267187524,1.31665420532227,0.1491,0.001,HIRES
T001451,2022-04-18 05:54:08.020000+00:00,2459687.75927435,0.716826046997227,4.62883806228638,0.146309821341,0.002,APF
T001451,2022-04-24 05:31:33.690000+00:00,2459693.7431003,8.52851238203749,5.57398080825806,0.13335077015,0.002,APF
T001451,2022-04-25 11:45:51+00:00,2459694.99493534,3.34539022269679,1.34879720211029,0.1507,0.001,HIRES
T001451,2022-04-29 05:39:37.250000+00:00,2459698.74830625,7.12122039922009,4.84822177886963,0.127075457427,0.002,APF
T001451,2022-05-04 05:59:54.190000+00:00,2459703.76208121,6.13107264270101,4.73413753509521,0.136181397637,0.002,APF
T001451,2022-05-12 08:57:12+00:00,2459711.87676765,-0.174644382215675,1.33086180686951,0.1495,0.001,HIRES
T001451,2022-05-15 05:37:19.110000+00:00,2459714.7457531,-7.66914224947143,5.1881275177002,0.139716843308,0.002,APF
T001451,2022-05-21 05:24:29.680000+00:00,2459720.73670605,-7.07846780470936,5.4247875213623,0.152915741771,0.002,APF
T001451,2022-05-25 06:39:20+00:00,2459724.78016328,-4.30055646259515,1.25474286079407,0.1515,0.001,HIRES
T001451,2022-05-26 05:35:36.620000+00:00,2459725.743976,-12.1549530110071,5.58371686935425,0.149045303871,0.002,APF
T001451,2022-06-02 05:41:02.100000+00:00,2459732.74739092,11.2284556268542,4.82961177825928,0.141213305023,0.002,APF
T001451,2022-06-07 05:46:03.200000+00:00,2459737.74985687,-7.6823770200034,4.6449122428894,0.161621226652,0.002,APF
T001451,2022-06-16 05:30:35.040000+00:00,2459746.73797477,8.37387407618428,5.8842658996582,0.130082572925,0.002,APF
T001451,2022-06-22 05:39:43.070000+00:00,2459752.74551071,0.268667633532637,5.29682922363281,0.161947700451,0.002,APF
T001451,2022-07-03 05:28:19.050000+00:00,2459763.73709158,0.902018828545046,5.52281332015991,0.138989096791,0.002,APF
T001451,2022-07-11 06:49:49+00:00,2459771.7858055,-1.43002557289762,1.40930676460266,0.1478,0.001,HIRES
T001451,2022-07-15 05:10:48.280000+00:00,2459775.72322043,-3.54508866901433,5.49011898040771,0.136325059846,0.002,APF
T001451,2022-07-28 04:49:46.690000+00:00,2459788.70823127,-4.64927047179286,5.92876958847046,0.135760308567,0.002,APF
T001451,2022-11-14 13:17:50.410000+00:00,2459898.06483468,1.35634305107379,3.65077996253967,0.140725577057,0.002,APF
T001451,2023-01-27 11:34:55.200000+00:00,2459971.99341141,-4.9006079687381,5.36213207244873,0.129973435165,0.002,APF
T001451,2023-02-01 11:35:00.060000+00:00,2459976.99709132,-5.40716437368251,3.68113851547241,0.141758912658,0.002,APF
T001467,2020-01-30 07:30:17+00:00,2458878.81461763,,,0.6481,0.001,HIRES
T001467,2020-02-05 06:45:08+00:00,2458884.7823586,,,0.4838,0.001,HIRES
T001467,2020-08-11 13:24:09+00:00,2459073.06714129,8.18020544921875,1.66926658153534,0.5828,0.001,HIRES
T001467,2020-08-28 13:03:20+00:00,2459090.05397602,1.38421988705369,1.68021893501282,0.8928,0.001,HIRES
T001467,2020-08-30 12:55:47+00:00,2459092.05052497,-1.10907442365456,1.59894251823425,0.7651,0.001,HIRES
T001467,2020-09-05 14:53:41+00:00,2459098.13111085,-4.51608578964913,1.74315786361694,0.7361,0.001,HIRES
T001467,2020-09-07 13:55:12+00:00,2459100.09400159,1.63494451961725,2.34104371070862,0.6115,0.001,HIRES
T001467,2020-09-22 13:43:54+00:00,2459115.08439675,-10.3474200181732,1.85430216789246,0.7153,0.001,HIRES
T001467,2020-09-25 13:02:46+00:00,2459118.05576308,2.30679948284589,1.84192800521851,0.7656,0.001,HIRES
T001467,2020-09-26 13:33:18+00:00,2459119.07985887,-2.038565352334,1.83410656452179,0.7128,0.001,HIRES
T001467,2020-09-28 13:34:35+00:00,2459121.08104503,-4.6557724484359,2.10510730743408,0.7201,0.001,HIRES
T001467,2020-09-30 11:59:10+00:00,2459123.01511705,,,0.7622,0.001,HIRES
T001467,2020-10-01 11:21:05+00:00,2459123.98663712,-3.24302603941614,1.85371947288513,0.7573,0.001,HIRES
T001467,2020-10-31 10:01:57+00:00,2459153.93060648,4.32021496925606,1.87038338184357,0.7048,0.001,HIRES
T001467,2020-12-05 10:39:29+00:00,2459188.95711225,1.48585835185592,2.57553958892822,0.712,0.001,HIRES
T001467,2020-12-25 08:23:02+00:00,2459208.86028455,-6.85109267915465,1.93071579933167,0.6422,0.001,HIRES
T001467,2021-02-22 05:24:26+00:00,2459267.73171701,4.68509886070171,1.84102249145508,0.6299,0.001,HIRES
T001467,2021-02-24 05:47:30+00:00,2459269.7487584,2.64928416872827,1.95000171661377,0.7285,0.001,HIRES
T001467,2021-02-26 05:55:46+00:00,2459271.75419516,0.373578750799709,2.92002987861633,0.6999,0.001,HIRES
T001467,2021-06-30 14:02:22+00:00,2459396.09222268,-5.86331523783589,1.88931035995483,0.8475,0.001,HIRES
T001467,2021-07-17 14:27:27+00:00,2459413.11062809,-0.843470344010008,2.0078661441803,0.9627,0.001,HIRES
T001467,2021-07-18 13:41:50+00:00,2459414.07942708,1.45509408391032,1.74110555648804,0.9414,0.001,HIRES
T001467,2021-07-27 14:23:08+00:00,2459423.1074219,0.887071306816381,1.88451874256134,0.914,0.001,HIRES
T001467,2021-08-20 13:54:33+00:00,2459447.08974013,2.11604014901297,1.82119393348694,0.9544,0.001,HIRES
T001467,2021-08-22 13:51:05+00:00,2459449.08643677,-5.0189146073613,1.73508703708649,0.945,0.001,HIRES
T001467,2021-08-23 13:02:58+00:00,2459450.05319663,-4.18521641732787,1.91911339759827,0.9469,0.001,HIRES
T001467,2021-08-25 13:52:59+00:00,2459452.08814519,1.52655160156647,1.75858926773071,0.909,0.001,HIRES
T001467,2021-08-26 09:54:37+00:00,2459452.92343528,0.340340507699018,1.90491580963135,1.009,0.001,HIRES
T001467,2021-08-29 09:32:49+00:00,2459455.90829644,6.59067989206637,1.80359148979187,0.9482,0.001,HIRES
T001467,2021-08-30 14:18:14+00:00,2459457.1066886,6.97482234684837,1.67932975292206,0.8941,0.001,HIRES
T001467,2021-09-12 10:04:41+00:00,2459469.92825683,0.956794847884083,2.18584799766541,0.8527,0.001,HIRES
T001467,2021-09-15 08:48:51+00:00,2459472.87909643,-1.48489168481904,1.75727295875549,0.9745,0.001,HIRES
T001467,2021-09-18 09:16:45+00:00,2459475.89904066,2.375005522204,1.96301913261414,0.8692,0.001,HIRES
T001467,2021-09-21 10:52:19+00:00,2459478.96206819,5.01429636250892,1.91419887542725,1.029,0.001,HIRES
T001467,2021-09-24 10:16:21+00:00,2459481.93953915,-0.893745336775266,1.69301080703735,0.924,0.001,HIRES
T001467,2021-09-25 11:17:39+00:00,2459482.98354543,-2.25789570574587,2.04092836380005,0.9266,0.001,HIRES
T001467,2021-09-27 10:47:02+00:00,2459484.96054363,-9.57216911014598,1.73070025444031,0.9665,0.001,HIRES
T001467,2021-10-11 09:49:40+00:00,2459498.92125742,0.418663329152538,1.74402344226837,0.8016,0.001,HIRES
T001467,2021-10-15 10:51:03+00:00,2459502.96422528,-8.15565026024014,1.5058057308197,0.7758,0.001,HIRES
T001467,2021-10-16 09:39:19+00:00,2459503.91447721,-8.89147064002552,1.91674399375916,0.9127,0.001,HIRES
T001467,2021-10-19 08:50:57+00:00,2459506.8815338,0.190805798212391,1.68741393089294,1.026,0.001,HIRES
T001467,2021-10-21 08:29:42+00:00,2459508.86614681,4.05458446329985,1.94809854030609,0.7159,0.001,HIRES
T001467,2021-10-22 11:57:48+00:00,2459510.01215773,-3.47700046602201,1.89729821681976,0.7545,0.001,HIRES
T001467,2021-10-26 10:43:25+00:00,2459513.95932469,3.88568848192215,1.73363268375397,0.8007,0.001,HIRES
T001467,2021-10-29 08:40:02+00:00,2459516.87389914,1.50720111974175,1.77983403205872,0.7964,0.001,HIRES
T001467,2021-11-19 08:54:03+00:00,2459537.88311438,-4.88755762135418,1.79699349403381,0.665,0.001,HIRES
T001467,2021-11-22 10:59:20+00:00,2459540.9713159,-13.9059140739986,1.98643147945404,0.955,0.001,HIRES
T001467,2021-11-23 10:08:07+00:00,2459541.93595171,-3.26901486053787,2.07924842834473,0.6554,0.001,HIRES
T001467,2021-11-24 09:16:30+00:00,2459542.89950936,-8.55713627663026,1.67739319801331,0.6751,0.001,HIRES
T001467,2021-11-25 06:06:03+00:00,2459543.76776799,-10.2103752671619,1.73520886898041,0.609,0.001,HIRES
T001467,2021-11-27 10:29:44+00:00,2459545.95066636,-4.67787787073711,2.44361448287964,0.716,0.001,HIRES
T001467,2021-11-28 09:32:32+00:00,2459546.91089824,1.28963919110672,2.01956796646118,0.693,0.001,HIRES
T001467,2021-12-17 07:47:03+00:00,2459565.83696532,1.25205039980301,1.91230523586273,0.7941,0.001,HIRES
T001467,2021-12-25 08:56:39+00:00,2459573.88358502,-8.01472880865992,1.89870548248291,0.6029,0.001,HIRES
T001467,2021-12-28 07:44:06+00:00,2459576.83351567,0.847267061160181,1.75320875644684,0.6339,0.001,HIRES
T001467,2022-01-08 05:48:17+00:00,2459587.75134703,2.52518010391111,1.83552956581116,0.7119,0.001,HIRES
T001467,2022-01-12 07:12:02+00:00,2459591.81092412,-2.23355666058256,1.97822761535645,0.7516,0.001,HIRES
T001467,2022-01-13 07:18:49+00:00,2459592.81451616,2.45956147034281,1.64617347717285,0.7513,0.001,HIRES
T001467,2022-01-19 05:55:43+00:00,2459598.75752637,6.92113134926251,1.9165221452713,1.17,0.001,HIRES
T001467,2022-02-21 05:47:48+00:00,2459631.74905025,1.77631061159167,1.96543192863464,0.8009,0.001,HIRES
T001467,2022-03-11 05:46:13+00:00,2459649.74224708,4.79757345563692,2.75892281532288,1.001,0.001,HIRES
T001467,2022-06-18 14:21:32+00:00,2459749.10534735,-5.70699335683043,2.19548320770264,0.9696,0.001,HIRES
T001467,2022-06-19 13:59:10+00:00,2459750.08895725,3.08787922769892,1.98448133468628,1.005,0.001,HIRES
T001467,2022-06-26 14:05:01+00:00,2459757.09246465,5.99947684612708,1.8562536239624,0.8771,0.001,HIRES
T001467,2022-07-08 13:53:24+00:00,2459769.08466691,3.57589527420947,1.81388854980469,0.9147,0.001,HIRES
T001472,2019-12-10 06:50:42+00:00,2458827.78953052,,,0.1776,0.001,HIRES
T001472,2019-12-27 06:27:42+00:00,2458844.77252224,,,0.2468,0.001,HIRES
T001472,2020-08-09 14:32:00+00:00,2459071.1104656,-2.63954389672996,1.67477631568909,0.2451,0.001,HIRES
T001472,2020-08-31 13:11:41+00:00,2459093.0558646,-6.72358337870166,1.6679253578186,0.2364,0.001,HIRES
T001472,2020-09-24 12:52:51+00:00,2459117.04416476,-16.2158800357533,1.53342187404633,0.2578,0.001,HIRES
T001472,2020-09-26 13:10:05+00:00,2459119.05755648,-5.36274100174309,1.61183989048004,0.2529,0.001,HIRES
T001472,2020-09-26 14:10:50+00:00,2459119.09949008,-2.88850889162733,1.7899557352066,0.2442,0.001,HIRES
T001472,2020-09-26 15:11:24+00:00,2459119.14282573,-6.81968828223763,1.88557815551758,0.2353,0.001,HIRES
T001472,2020-09-29 12:39:35+00:00,2459122.03807251,,,0.2334,0.001,HIRES
T001472,2020-09-30 11:41:56+00:00,2459122.99630003,,,0.234,0.001,HIRES
T001472,2020-11-08 10:50:47+00:00,2459161.96032528,-10.3804495552028,1.66291832923889,,,HIRES
T001472,2020-12-05 10:13:19+00:00,2459188.93717167,14.8535565830523,1.90443313121796,0.2556,0.001,HIRES
T001472,2021-01-18 06:19:45+00:00,2459232.76801522,0.734159095452696,1.66824793815613,0.2383,0.001,HIRES
T001472,2021-02-23 05:14:14+00:00,2459268.72068695,7.05472062165333,1.88568031787872,0.2299,0.001,HIRES
T001472,2021-06-12 14:32:01+00:00,2459378.10631315,-9.74130613658896,1.65136706829071,0.2695,0.001,HIRES
T001472,2021-07-13 14:43:13+00:00,2459409.11563396,-3.77882940428549,1.50328195095062,0.3061,0.001,HIRES
T001472,2021-08-18 14:43:47+00:00,2459445.11898517,4.40695049272128,1.49662780761719,0.2849,0.001,HIRES
T001472,2021-09-13 09:56:34+00:00,2459470.92092773,8.01495318385337,1.48721492290497,0.2785,0.001,HIRES
T001472,2021-10-10 08:49:22+00:00,2459497.87786922,-0.691278245851704,1.81314992904663,0.2595,0.001,HIRES
T001472,2021-10-24 11:03:31+00:00,2459511.9700487,-8.02308824668119,1.89723658561707,0.2884,0.001,HIRES
T001472,2021-11-23 10:34:10+00:00,2459541.9493012,-1.32983868408387,1.70623862743378,0.2661,0.001,HIRES
T001472,2021-12-26 06:09:33+00:00,2459574.7626346,0.985546975568894,1.68466567993164,0.2702,0.001,HIRES
T001472,2022-01-19 05:06:50+00:00,2459598.71801775,2.68657568740737,1.88264191150665,0.2795,0.001,HIRES
T001472,2022-02-22 05:37:37+00:00,2459632.73680179,-7.82281407982478,1.68021523952484,0.2718,0.001,HIRES
T001472,2022-06-07 14:32:47+00:00,2459738.10700751,2.78558817103326,1.87092745304108,0.2907,0.001,HIRES
T001472,2022-06-29 14:15:51+00:00,2459760.09636471,2.28161240783513,1.84825837612152,0.2975,0.001,HIRES
T001472,2022-07-15 14:28:11+00:00,2459776.10572821,8.64048646544509,1.73581492900848,0.2955,0.001,HIRES
T001601,2020-02-25 05:25:17+00:00,2458904.72534463,,,0.1081,0.001,HIRES
T001601,2020-06-25 14:29:26+00:00,2459026.10317876,84.7551101032941,2.41629528999329,0.1222,0.001,HIRES
T001601,2020-06-28 14:37:48+00:00,2459029.10849916,-98.5930633455557,2.28908967971802,0.1242,0.001,HIRES
T001601,2020-06-29 14:27:24+00:00,2459030.10122673,-49.5199383270642,2.46864366531372,0.1264,0.001,HIRES
T001601,2020-06-30 14:37:12+00:00,2459031.10813424,73.971654829902,2.28234434127808,0.1289,0.001,HIRES
T001601,2020-07-10 14:59:25+00:00,2459041.12514101,-4.38077588758164,2.63136076927185,0.1233,0.001,HIRES
T001601,2020-08-02 14:45:35+00:00,2459064.11794469,108.078909648146,2.34057378768921,0.1264,0.001,HIRES
T001601,2020-08-05 14:59:15+00:00,2459067.12671732,-77.6573931426335,2.30674290657043,0.1268,0.001,HIRES
T001601,2020-08-07 15:08:57+00:00,2459069.13334233,106.600098525188,2.31638026237488,0.1277,0.001,HIRES
T001601,2020-08-09 14:50:55+00:00,2459071.12089109,-73.5344881187346,2.42976260185242,0.1247,0.001,HIRES
T001601,2020-08-17 14:22:19+00:00,2459079.10159045,64.6927795333112,2.48304009437561,0.131,0.001,HIRES
T001601,2020-08-28 13:48:53+00:00,2459090.079297,96.7956461284155,2.18949627876282,0.1253,0.001,HIRES
T001601,2020-08-28 14:14:03+00:00,2459090.09791059,,,0.1278,0.001,HIRES
T001601,2020-08-30 14:03:07+00:00,2459092.08960712,-18.1380578731551,2.19137382507324,0.1285,0.001,HIRES
T001601,2020-09-09 13:42:24+00:00,2459102.07598123,54.9557789029791,2.36381840705872,0.1233,0.001,HIRES
T001601,2020-09-23 14:00:58+00:00,2459116.08979442,31.763310550656,2.25797176361084,0.1227,0.001,HIRES
T001601,2020-09-24 13:02:33+00:00,2459117.04951087,100.548620882228,2.46758985519409,0.1258,0.001,HIRES
T001601,2020-09-30 15:00:28+00:00,2459123.13160286,80.9852662508564,2.72721028327942,0.1279,0.001,HIRES
T001601,2020-10-01 11:54:42+00:00,2459124.0028458,-17.6527590584671,2.39062213897705,0.1291,0.001,HIRES
T001601,2020-10-29 08:33:49+00:00,2459151.86475877,-101.358232273271,2.81027674674988,0.1296,0.001,HIRES
T001601,2020-10-31 10:24:31+00:00,2459153.94105803,89.3519342278952,2.77362775802612,0.1318,0.001,HIRES
T001601,2020-11-08 12:56:25+00:00,2459162.04718137,-98.3767301755981,2.69941163063049,,,HIRES
T001601,2020-11-28 08:33:58+00:00,2459181.8640843,81.1690903687554,2.49154806137085,0.1304,0.001,HIRES
T001601,2020-12-04 09:08:22+00:00,2459187.88803436,-25.2319216928825,2.59513401985168,0.1252,0.001,HIRES
T001601,2020-12-06 12:45:55+00:00,2459190.04031327,-44.3856807558314,2.64121627807617,0.1188,0.001,HIRES
T001601,2021-01-18 06:29:58+00:00,2459232.77489122,-50.5207384336271,2.59531593322754,0.1283,0.001,HIRES
T001601,2021-02-22 05:19:06+00:00,2459267.72263579,21.2521962990891,2.64747071266174,0.1294,0.001,HIRES
T001601,2021-03-07 05:42:45+00:00,2459280.73801423,-51.3131026755807,2.72310590744019,0.1313,0.001,HIRES
T001601,2021-06-30 14:47:09+00:00,2459396.11505649,-43.3710600945342,2.48121094703674,0.1329,0.001,HIRES
T001601,2021-07-10 14:36:24+00:00,2459406.10799641,41.3873168798974,2.29504132270813,0.134,0.001,HIRES
T001601,2021-07-16 14:33:38+00:00,2459412.1082933,-44.110525514029,2.32288861274719,0.1344,0.001,HIRES
T001601,2021-07-18 14:27:54+00:00,2459414.10300285,-38.5839865484285,2.14686965942383,0.1343,0.001,HIRES
T001601,2021-07-22 14:25:22+00:00,2459418.10127358,-110.300067439786,3.16086721420288,0.1346,0.001,HIRES
T001601,2021-07-25 13:09:35+00:00,2459421.05078173,123.079419540212,2.39468026161194,0.1375,0.001,HIRES
T001601,2021-08-19 12:30:08+00:00,2459446.02397822,-46.3072555464467,2.34302043914795,0.1363,0.001,HIRES
T001601,2021-08-22 14:55:50+00:00,2459449.12547834,-14.3892938728433,2.39901494979858,0.1339,0.001,HIRES
T001601,2021-08-23 13:24:50+00:00,2459450.06244637,-91.6456936779841,2.09540939331055,0.1359,0.001,HIRES
T001601,2021-11-23 10:47:40+00:00,2459541.95727889,-45.9175385289097,2.43496203422546,0.1301,0.001,HIRES
T001601,2021-12-26 08:20:33+00:00,2459574.85383274,47.3388820728726,2.79565072059631,0.1314,0.001,HIRES
T001669,2020-02-25 05:43:02+00:00,2458904.73983451,,,0.143,0.001,HIRES
T001669,2020-07-27 14:14:50+00:00,2459058.09402423,-1.99760616708682,1.8992213010788,0.1247,0.001,HIRES
T001669,2020-08-06 13:53:18+00:00,2459068.07782495,3.96422644405575,2.4451916217804,0.1414,0.001,HIRES
T001669,2020-08-28 14:02:55+00:00,2459090.0867239,10.721998853558,1.56026136875153,0.1335,0.001,HIRES
T001669,2020-09-23 14:09:13+00:00,2459116.09224965,8.84851724625945,1.671830534935,0.137,0.001,HIRES
T001669,2020-09-30 14:33:21+00:00,2459123.11266245,,,0.1354,0.001,HIRES
T001669,2020-11-08 13:18:12+00:00,2459162.05895339,18.0794236173762,1.94328892230988,,,HIRES
T001669,2020-12-05 11:10:45+00:00,2459188.97213323,13.4149450709997,2.04180097579956,0.1418,0.001,HIRES
T001669,2020-12-25 08:48:46+00:00,2459208.87179975,20.4582140955646,1.83222711086273,0.1484,0.001,HIRES
T001669,2021-01-24 06:07:15+00:00,2459238.76031733,18.2919087397837,1.93499040603638,0.1532,0.001,HIRES
T001669,2021-02-23 06:59:35+00:00,2459268.79437535,4.63142026700029,1.98721122741699,0.1408,0.001,HIRES
T001669,2021-07-14 14:53:26+00:00,2459410.12019056,-26.5039820525707,1.75073766708374,0.1411,0.001,HIRES
T001669,2021-08-14 15:11:47+00:00,2459441.13404094,-13.5682131988164,1.72874534130096,0.1351,0.001,HIRES
T001669,2021-09-21 14:34:57+00:00,2459479.11033387,-21.2653582305055,1.76736915111542,0.1405,0.001,HIRES
T001669,2021-10-19 09:15:34+00:00,2459506.88988916,-19.1683237513947,1.76020443439484,0.1398,0.001,HIRES
T001669,2021-11-19 09:32:49+00:00,2459537.90221735,-15.9491498198439,1.85317134857178,0.1454,0.001,HIRES
T001669,2021-12-17 08:32:15+00:00,2459565.86089539,-13.079528985901,1.95269596576691,0.1464,0.001,HIRES
T001669,2022-01-12 08:00:21+00:00,2459591.8383132,-6.71021710562138,1.91555845737457,0.1514,0.001,HIRES
T001669,2022-02-22 07:06:19+00:00,2459632.79919273,-3.30984103682783,1.65976560115814,0.1429,0.001,HIRES
T001669,2022-07-20 14:52:50+00:00,2459781.1199508,-8.44125188108895,1.67593789100647,0.1361,0.001,HIRES
T001691,2020-03-10 14:58:48+00:00,2458919.12539934,,,0.105,0.001,HIRES
T001691,2020-06-28 09:02:41+00:00,2459028.87847013,1.57629844500257,1.42053997516632,0.1679,0.001,HIRES
T001691,2020-07-14 12:48:45+00:00,2459045.03607596,0.451817428571284,2.63605165481567,0.1433,0.001,HIRES
T001691,2020-08-06 11:26:59+00:00,2459067.97935471,10.1836509554674,3.31160831451416,0.1757,0.001,HIRES
T001691,2020-08-30 09:45:36+00:00,2459091.90885107,4.4665862151641,1.92916488647461,0.1803,0.001,HIRES
T001691,2020-09-02 06:26:44+00:00,2459094.77143074,-0.48979432930687,2.0211398601532,0.1884,0.001,HIRES
T001691,2020-09-02 07:38:56+00:00,2459094.82061133,4.68560328639481,1.73121404647827,0.1925,0.001,HIRES
T001691,2020-09-02 09:07:14+00:00,2459094.88145729,3.11258925979864,1.87746012210846,0.1884,0.001,HIRES
T001691,2020-09-28 08:11:36+00:00,2459120.84387487,4.38741891228579,1.9551647901535,0.1898,0.001,HIRES
T001691,2020-09-30 06:20:24+00:00,2459122.76869748,,,0.1923,0.001,HIRES
T001691,2020-12-06 05:26:45+00:00,2459189.73142133,-5.77218034470319,2.30719494819641,0.1794,0.001,HIRES
T001691,2021-02-23 15:31:14+00:00,2459269.15077217,0.140814998829228,2.31612968444824,0.1291,0.001,HIRES
T001691,2021-04-09 14:55:14+00:00,2459314.12316756,4.15606819063987,2.05147218704224,0.1515,0.001,HIRES
T001691,2021-05-21 13:19:43+00:00,2459356.05565026,-11.4014793667071,2.28863096237183,0.1676,0.001,HIRES
T001691,2021-06-12 14:08:21+00:00,2459378.08923671,2.7045787979509,1.95865273475647,0.1747,0.001,HIRES
T001691,2021-07-13 11:48:43+00:00,2459408.99232844,-10.4258323842713,2.04276156425476,0.1792,0.001,HIRES
T001691,2021-08-17 09:29:07+00:00,2459443.89600689,-3.68820902608653,1.8546576499939,0.1936,0.001,HIRES
T001691,2021-08-19 12:52:31+00:00,2459446.03747964,-2.70376271166246,1.81256794929504,0.1954,0.001,HIRES
T001691,2021-09-19 06:40:38+00:00,2459476.78024099,1.86848240946974,1.8347704410553,0.2035,0.001,HIRES
T001691,2021-10-16 06:57:14+00:00,2459503.79297411,6.36445469615185,2.02663612365723,0.1965,0.001,HIRES
T001691,2021-11-23 06:07:20+00:00,2459541.75908261,-3.51597747653561,2.04991745948792,0.1852,0.001,HIRES
T001691,2022-01-13 15:26:45+00:00,2459593.14817144,-6.96803934752561,2.23619866371155,0.1593,0.001,HIRES
T001691,2022-02-22 13:55:27+00:00,2459633.08325059,1.0869906758753,1.91219794750214,0.1561,0.001,HIRES
T001691,2022-03-18 13:38:10+00:00,2459657.07093428,0.677231180674823,2.11667418479919,0.1537,0.001,HIRES
T001691,2022-04-20 14:06:02+00:00,2459690.0883713,-0.209231957441133,2.06500315666199,0.1578,0.001,HIRES
T001691,2022-05-13 10:42:49+00:00,2459712.94734278,4.04132782699743,2.18430328369141,0.1536,0.001,HIRES
T001691,2022-06-09 08:16:20+00:00,2459739.84501603,-0.965023717076447,1.97887027263641,0.1699,0.001,HIRES
T001691,2022-07-08 12:15:37+00:00,2459769.01101504,-1.81561054374509,2.15018320083618,0.1759,0.001,HIRES
T001691,2022-07-31 08:34:06+00:00,2459791.85766761,-2.47218406495494,2.15155935287476,0.1851,0.001,HIRES
T001694,2020-02-01 10:17:58+00:00,2458880.93376313,,,0.09284,0.001,HIRES
T001694,2020-08-30 15:02:29+00:00,2459092.13074806,30.0951775473777,1.68088066577911,0.1705,0.001,HIRES
T001694,2020-08-31 14:52:26+00:00,2459093.12214336,16.714033080008,1.48972392082214,0.1689,0.001,HIRES
T001694,2020-09-24 14:29:13+00:00,2459117.10806343,25.5803499093014,1.76814317703247,0.1822,0.001,HIRES
T001694,2020-10-31 12:11:12+00:00,2459154.01577774,-9.83443793449319,1.73803722858429,0.1748,0.001,HIRES
T001694,2020-10-31 12:40:24+00:00,2459154.03929816,,,0.1706,0.001,HIRES
T001694,2020-12-05 11:40:25+00:00,2459188.99690766,-0.0333656550843688,2.00943231582642,0.1839,0.001,HIRES
T001694,2020-12-28 14:02:26+00:00,2459212.09536881,-6.83721107533161,2.03005647659302,0.1385,0.001,HIRES
T001694,2021-01-24 06:29:23+00:00,2459238.77882606,-8.50672073366297,2.62529850006104,0.1948,0.001,HIRES
T001694,2021-02-24 07:50:11+00:00,2459269.83285035,-36.439781971296,1.62267899513245,0.1844,0.001,HIRES
T001694,2021-05-19 05:50:38+00:00,2459353.74605284,-19.7581287898623,1.72352230548859,0.2083,0.001,HIRES
T001694,2021-08-30 14:55:20+00:00,2459457.12498228,42.2676803751609,1.62985706329346,0.196,0.001,HIRES
T001694,2021-09-21 14:41:37+00:00,2459479.11713688,30.5412866799679,1.49857473373413,0.2058,0.001,HIRES
T001694,2021-10-15 13:59:30+00:00,2459503.09052876,23.8348150796434,2.17506194114685,0.2041,0.001,HIRES
T001694,2021-11-19 10:45:12+00:00,2459537.95680392,-3.89709654431327,1.72916579246521,0.2126,0.001,HIRES
T001694,2021-12-17 09:09:07+00:00,2459565.89008486,2.97966908057684,1.78273713588715,0.1769,0.001,HIRES
T001694,2022-01-12 07:46:40+00:00,2459591.83295961,-15.9506845270141,1.86766147613525,0.1957,0.001,HIRES
T001694,2022-02-16 07:33:49+00:00,2459626.82312589,-12.6727660796094,1.9330598115921,0.1898,0.001,HIRES
T001694,2022-03-16 06:09:30+00:00,2459654.7627508,-42.3842391419814,1.95284187793732,0.1859,0.001,HIRES
T001694,2022-04-12 06:51:46+00:00,2459681.78898846,-42.0050585051531,1.68461263179779,0.2006,0.001,HIRES
T001694,2022-05-12 05:59:31+00:00,2459711.75293964,-38.724691284376,1.85855329036713,0.2004,0.001,HIRES
T001710,2020-02-24 06:40:12+00:00,2458903.78037347,,,0.09555,0.001,HIRES
T001710,2020-09-27 15:10:28+00:00,2459120.13604292,4.58574439293795,2.7026903629303,0.2117,0.001,HIRES
T001710,2020-09-28 14:58:56+00:00,2459121.12611306,7.5036727829885,2.11508846282959,0.2042,0.001,HIRES
T001710,2020-10-31 13:06:40+00:00,2459154.0519528,,,0.1917,0.001,HIRES
T001710,2020-10-31 13:20:14+00:00,2459154.05976617,1.71139468730825,1.83341085910797,0.1987,0.001,HIRES
T001710,2020-12-05 11:36:14+00:00,2459188.98842159,7.14354140457026,2.17660164833069,0.2062,0.001,HIRES
T001710,2020-12-28 13:58:11+00:00,2459212.08734394,-5.00369042335081,2.07092833518982,0.1986,0.001,HIRES
T001710,2021-01-22 08:53:30+00:00,2459236.87684817,5.27931007293473,2.15989899635315,0.1984,0.001,HIRES
T001710,2021-02-23 07:09:32+00:00,2459268.80135304,5.37890740415524,2.0131356716156,0.1872,0.001,HIRES
T001710,2021-05-19 05:34:42+00:00,2459353.7311261,0.0163183337259483,1.91175830364227,0.1825,0.001,HIRES
T001710,2021-05-22 05:14:22.540000+00:00,2459356.72214194,-1.72879383649475,3.03094530105591,,,APF
T001710,2021-05-22 05:31:46.510000+00:00,2459356.73406294,-6.54195274218807,3.09978342056274,,,APF
T001710,2021-05-27 05:19:38.290000+00:00,2459361.72673183,-7.48756810536172,2.44625854492188,,,APF
T001710,2021-05-27 05:41:12.560000+00:00,2459361.74171983,4.86454284571689,2.31027865409851,,,APF
T001710,2021-06-02 05:21:15.780000+00:00,2459367.72787569,12.9194872699291,2.08356094360352,,,APF
T001710,2021-06-02 05:42:49.940000+00:00,2459367.74282869,12.8817477291776,2.22272706031799,,,APF
T001710,2021-06-12 05:19:38.640000+00:00,2459377.72439345,-2.51738752575796,3.5687837600708,,,APF
T001710,2021-06-13 05:28:00.600000+00:00,2459378.73166243,-11.7421074546291,2.27357840538025,,,APF
T001710,2021-06-13 05:49:34.740000+00:00,2459378.74747243,-4.62816610207932,2.29118037223816,,,APF
T001710,2021-06-24 08:49:28.280000+00:00,2459389.87250216,20.1776119815256,2.88080406188965,,,APF
T001710,2021-06-24 09:11:02.490000+00:00,2459389.88692316,14.7495313214858,2.54669857025146,,,APF
T001710,2021-06-28 05:05:20.790000+00:00,2459393.71624007,8.56544591303457,2.81765866279602,,,APF
T001710,2021-06-28 05:26:54.980000+00:00,2459393.73199207,-5.3816224448228,2.75348854064941,,,APF
T001710,2021-06-30 04:50:02.410000+00:00,2459395.70597402,3.92422513163857,2.81545782089233,,,APF
T001710,2021-06-30 05:11:36.520000+00:00,2459395.72106602,-2.04348967218465,2.75187969207764,,,APF
T001710,2021-07-03 08:22:03.380000+00:00,2459398.85293294,-1.77919699492934,2.55709218978882,,,APF
T001710,2021-07-03 08:43:37.500000+00:00,2459398.86809494,4.51970535034566,2.479248046875,,,APF
T001710,2021-07-04 08:38:40.780000+00:00,2459399.86470292,-15.9581549857635,2.46421480178833,,,APF
T001710,2021-07-04 09:00:14.940000+00:00,2459399.87969092,-9.42266151540187,2.53328800201416,,,APF
T001710,2021-07-07 07:44:36.620000+00:00,2459402.82742384,-19.5922055814145,2.63042330741882,,,APF
T001710,2021-07-07 08:06:10.920000+00:00,2459402.84270184,-2.75318802575342,2.87468481063843,,,APF
T001710,2021-07-12 08:37:54.200000+00:00,2459407.86424172,-3.03763285071676,2.70250630378723,,,APF
T001710,2021-07-12 08:59:28.380000+00:00,2459407.87963572,13.1427123507227,2.6378972530365,,,APF
T001710,2021-07-22 09:39:17.620000+00:00,2459417.90707947,11.9925812953283,2.61117100715637,,,APF
T001710,2021-07-22 10:00:51.770000+00:00,2459417.92272847,28.9844797521149,2.54893565177917,,,APF
T001710,2021-07-24 08:11:03.900000+00:00,2459419.84605942,14.054003024562,2.55600881576538,,,APF
T001710,2021-07-24 08:32:38.020000+00:00,2459419.86070042,0.697573351829959,2.55025720596313,,,APF
T001710,2021-07-31 09:08:27.560000+00:00,2459426.88486424,-4.01487186591546,3.26865100860596,,,APF
T001710,2021-07-31 09:30:01.760000+00:00,2459426.90141524,3.4094039444139,4.24005651473999,,,APF
T001710,2021-08-01 09:28:04.390000+00:00,2459427.89958822,-9.01931162194745,2.47217988967896,,,APF
T001710,2021-08-01 09:49:38.500000+00:00,2459427.91451922,-6.97114068278784,2.55885481834412,,,APF
T001710,2021-09-07 10:03:45.490000+00:00,2459464.92627226,6.89321333434074,2.36521530151367,,,APF
T001710,2021-09-07 10:03:45.490000+00:00,2459464.92627226,6.89321333434074,2.36521530151367,,,APF
T001710,2021-09-07 10:25:19.630000+00:00,2459464.94120326,-2.14694773396675,2.34187078475952,,,APF
T001710,2021-09-07 10:25:19.630000+00:00,2459464.94120326,-2.14694773396675,2.34187078475952,,,APF
T001710,2021-09-08 12:14:51.910000+00:00,2459466.01751524,17.6649709919672,2.18820524215698,,,APF
T001710,2021-09-08 12:36:26.110000+00:00,2459466.03242324,5.80621198152509,2.44390773773193,,,APF
T001710,2021-09-11 10:19:04.800000+00:00,2459468.93716416,-10.4119852628275,2.71998524665833,,,APF
T001710,2021-09-11 10:40:38.970000+00:00,2459468.95253516,4.24596278905135,2.5366199016571,,,APF
T001710,2021-09-12 10:19:03.140000+00:00,2459469.93703713,0.756499774618717,2.04961824417114,,,APF
T001710,2021-09-12 10:40:37.300000+00:00,2459469.95235013,-10.6271662783051,2.02638292312622,,,APF
T001710,2021-09-13 12:03:33.400000+00:00,2459471.0097731,0.0207612525863397,2.13093876838684,,,APF
T001710,2021-09-13 12:25:07.760000+00:00,2459471.0247971,-8.32494700109669,2.15356183052063,,,APF
T001710,2021-09-17 11:20:12.110000+00:00,2459474.979985,-5.45726856196461,2.08715605735779,,,APF
T001710,2021-09-17 11:41:46.290000+00:00,2459474.994847,-3.39873210370047,2.0682578086853,,,APF
T001710,2021-09-24 15:22:25+00:00,2459482.14212461,-10.0553789375472,1.73833811283112,0.2011,0.001,HIRES
T001710,2021-09-27 12:21:22.110000+00:00,2459485.02308473,-9.7994755648433,1.7890625,,,APF
T001710,2021-09-27 12:42:56.420000+00:00,2459485.03798073,-0.561196368668883,1.83356404304504,,,APF
T001710,2021-09-29 10:47:15.870000+00:00,2459486.95642868,4.13822264204992,3.56056118011475,,,APF
T001710,2021-09-29 11:04:40.320000+00:00,2459486.96833968,18.546104303433,2.95964574813843,,,APF
T001710,2021-09-30 11:12:27.580000+00:00,2459487.97540165,19.2159588197686,1.99234867095947,,,APF
T001710,2021-09-30 11:34:01.750000+00:00,2459487.99017165,19.3183799789423,1.9579576253891,,,APF
T001710,2021-10-02 11:26:38.250000+00:00,2459489.9852316,17.9144829957872,2.14091444015503,,,APF
T001710,2021-10-02 11:48:12.400000+00:00,2459490.0003376,5.11575229387782,2.25375461578369,,,APF
T001710,2021-10-10 10:16:33.210000+00:00,2459497.93788538,-5.0340593120665,1.9438441991806,,,APF
T001710,2021-10-10 10:40:37.340000+00:00,2459497.95457638,-4.8577320531566,1.83364760875702,,,APF
T001710,2021-10-15 10:31:09.600000+00:00,2459502.94834425,0.966196144487014,1.79017102718353,,,APF
T001710,2021-10-15 10:55:13.740000+00:00,2459502.96020925,-5.54102432868621,2.58943033218384,,,APF
T001710,2021-10-16 09:50:38.140000+00:00,2459503.92015822,1.17266597862212,1.78461730480194,,,APF
T001710,2021-10-16 10:14:42.290000+00:00,2459503.92936022,-24.9222044660302,11.3949966430664,,,APF
T001710,2021-10-17 09:26:11.620000+00:00,2459504.90359219,-16.4921573114001,2.3739652633667,,,APF
T001710,2021-10-17 09:50:15.750000+00:00,2459504.91999419,-2.41583233465548,2.38506031036377,,,APF
T001710,2021-10-22 13:41:34+00:00,2459510.07359577,3.76546834589225,1.77294313907623,0.2165,0.001,HIRES
T001710,2021-10-29 10:23:59.550000+00:00,2459516.94398287,4.73128525847629,1.85227870941162,,,APF
T001710,2021-10-29 10:48:03.770000+00:00,2459516.96098587,-2.79441396762056,1.90220332145691,,,APF
T001710,2021-11-05 11:36:34.970000+00:00,2459523.99489467,-4.70804122018918,1.8053320646286,,,APF
T001710,2021-11-05 12:00:39.090000+00:00,2459524.00756867,-12.5233063814984,2.73331713676453,,,APF
T001710,2021-11-11 08:06:12.840000+00:00,2459529.84905751,7.9063765362965,2.03541207313538,,,APF
T001710,2021-11-11 08:30:17.130000+00:00,2459529.86589851,-3.75592039359141,2.07749700546265,,,APF
T001710,2021-11-12 09:19:15.960000+00:00,2459530.89997948,13.9038370046371,1.93765509128571,,,APF
T001710,2021-11-12 09:43:20.110000+00:00,2459530.91650748,-0.628761722668649,2.08134508132935,,,APF
T001710,2021-11-17 12:02:30.260000+00:00,2459536.01323934,15.0200339272561,2.23047566413879,,,APF
T001710,2021-11-17 12:26:34.400000+00:00,2459536.02823934,-5.16122958615054,2.9319851398468,,,APF
T001710,2021-11-22 12:12:06.950000+00:00,2459541.0209182,5.80676254457611,2.12532186508179,,,APF
T001710,2021-11-22 12:36:11.110000+00:00,2459541.0371222,-1.89961561759193,2.43875241279602,,,APF
T001710,2021-11-22 13:22:29+00:00,2459541.06170596,-8.81925589542107,2.00255870819092,0.1987,0.001,HIRES
T001710,2021-11-28 07:13:02.420000+00:00,2459546.81281904,8.82556221668989,2.33862137794495,,,APF
T001710,2021-11-28 07:37:06.680000+00:00,2459546.82927804,3.84130846302666,2.31574392318726,,,APF
T001710,2021-12-03 07:01:19.260000+00:00,2459551.8047069,-0.486033130095524,2.17234587669373,,,APF
T001710,2021-12-03 07:25:23.370000+00:00,2459551.8215019,2.15452179003412,2.0254647731781,,,APF
T001710,2021-12-08 07:12:55.210000+00:00,2459556.81317877,-0.153697423057224,2.5856761932373,,,APF
T001710,2021-12-08 07:36:59.340000+00:00,2459556.82964976,18.490605606852,2.65222215652466,,,APF
T001710,2021-12-18 06:04:13.210000+00:00,2459566.76492949,-8.72278038239396,2.53511524200439,,,APF
T001710,2021-12-18 06:28:17.410000+00:00,2459566.78189649,-7.75946398144883,2.19663524627686,,,APF
T001710,2021-12-28 10:07:00+00:00,2459576.92679383,-2.53660948916378,2.14736032485962,0.2002,0.001,HIRES
T001710,2022-01-06 07:37:08.170000+00:00,2459585.82964395,2.87233321762541,2.18437266349792,,,APF
T001710,2022-01-06 08:01:12.410000+00:00,2459585.84625195,4.84213672901568,2.11912107467651,,,APF
T001710,2022-01-11 03:52:42.760000+00:00,2459590.67131982,-17.7171714867851,2.91069221496582,,,APF
T001710,2022-01-11 04:09:33.510000+00:00,2459590.68283482,1.90209857724128,2.80678868293762,,,APF
T001710,2022-01-19 03:50:05.250000+00:00,2459598.67189359,-7.40071057177846,3.74872756004333,,,APF
T001710,2022-01-19 04:14:09.400000+00:00,2459598.69024959,-13.031698255992,3.09680604934692,,,APF
T001710,2022-01-19 09:11:18+00:00,2459598.88732841,-7.97276440013262,1.93165349960327,0.1845,0.001,HIRES
T001710,2022-01-24 04:35:51.530000+00:00,2459603.70345645,8.64823272906819,1.9082658290863,,,APF
T001710,2022-01-24 04:59:55.630000+00:00,2459603.72013445,4.68496280808402,2.12909746170044,,,APF
T001710,2022-01-24 06:07:21.160000+00:00,2459603.76681045,10.5656202941981,1.85934090614319,,,APF
T001710,2022-01-24 06:31:25.350000+00:00,2459603.78387044,9.40438770764295,1.96795868873596,,,APF
T001710,2022-01-27 04:17:51.650000+00:00,2459606.69107636,-0.608380497757373,2.21468734741211,,,APF
T001710,2022-01-27 04:41:55.780000+00:00,2459606.70752236,9.21210414319665,2.39357733726501,,,APF
T001710,2022-01-30 08:34:01.500000+00:00,2459609.86863427,-2.91658215449547,2.44014620780945,,,APF
T001710,2022-01-30 08:58:05.660000+00:00,2459609.88538127,8.43961301466318,2.36281800270081,,,APF
T001710,2022-02-04 08:40:51.280000+00:00,2459614.87295013,2.22333919875118,2.28925180435181,,,APF
T001710,2022-02-04 09:04:55.420000+00:00,2459614.88997513,6.78334900502449,2.36455059051514,,,APF
T001710,2022-02-09 08:59:05.900000+00:00,2459619.88540599,2.60180374537805,2.0738742351532,,,APF
T001710,2022-02-09 09:23:10.070000+00:00,2459619.90204899,4.1835592959259,2.08127760887146,,,APF
T001710,2022-02-14 09:19:13.050000+00:00,2459624.89918684,10.105558713103,2.14388251304626,,,APF
T001710,2022-02-14 09:43:17.240000+00:00,2459624.91555184,11.2238911019027,2.03140449523926,,,APF
T001710,2022-02-16 07:30:17+00:00,2459626.81631437,6.96007604912976,2.08486843109131,0.188,0.001,HIRES
T001710,2022-02-20 04:14:58.170000+00:00,2459630.68571268,13.2576153078847,3.07341456413269,,,APF
T001710,2022-02-20 04:33:11.540000+00:00,2459630.69969268,9.4674530114534,2.51617527008057,,,APF
T001710,2022-02-26 04:22:40.900000+00:00,2459636.6907385,-10.7507785899087,3.82807493209839,,,APF
T001710,2022-02-26 04:40:54.700000+00:00,2459636.7035265,-5.40810501094919,3.81317782402039,,,APF
T001710,2022-03-03 04:43:28.050000+00:00,2459641.70464736,7.42997558632453,3.03142857551575,,,APF
T001710,2022-03-03 05:07:32.220000+00:00,2459641.72388236,-7.25926889268138,3.80022025108337,,,APF
T001710,2022-03-09 03:57:48.220000+00:00,2459647.67519319,7.83497426637106,2.48450016975403,,,APF
T001710,2022-03-09 04:21:52.330000+00:00,2459647.69161619,0.963832829766531,2.39712381362915,,,APF
T001710,2022-03-17 04:08:33.760000+00:00,2459655.68211295,3.10802477968718,2.63324475288391,,,APF
T001710,2022-03-17 04:32:37.970000+00:00,2459655.69840895,9.45236867522689,2.09810543060303,,,APF
T001710,2022-03-23 03:44:41.200000+00:00,2459661.66516778,8.80394574155412,2.15616941452026,,,APF
T001710,2022-03-23 04:08:45.330000+00:00,2459661.68163678,16.2070341361568,1.91796410083771,,,APF
T001710,2022-04-10 04:22:27.820000+00:00,2459679.68743224,7.65503966922319,4.31820869445801,,,APF
T001710,2022-04-12 06:48:53+00:00,2459681.78415342,-1.52180073431238,1.89981484413147,0.1829,0.001,HIRES
T001710,2022-05-13 06:46:59+00:00,2459712.78196427,-11.400371869112,2.00668811798096,0.1809,0.001,HIRES
T001710,2022-05-24 05:05:58.050000+00:00,2459723.71816791,2.65287000006646,2.96521782875061,,,APF
T001710,2022-05-24 05:30:02.190000+00:00,2459723.73493791,-18.9127416375877,3.35442185401917,,,APF
T001710,2022-05-30 05:10:46.710000+00:00,2459729.72121372,-1.10640401436865,2.3695867061615,,,APF
T001710,2022-05-30 05:34:50.920000+00:00,2459729.73847072,6.7439934029523,2.64036273956299,,,APF
T001710,2022-06-07 05:10:01.410000+00:00,2459737.71715247,-0.912332571157663,3.41834449768066,,,APF
T001710,2022-06-14 05:07:39.810000+00:00,2459744.71870525,-4.40683272487454,2.66113710403442,,,APF
T001710,2022-06-14 05:31:43.930000+00:00,2459744.73565025,-1.96076703244895,2.87888312339783,,,APF
T001710,2022-06-19 05:16:31.400000+00:00,2459749.7245161,-3.57056504951433,2.45007181167603,,,APF
T001710,2022-06-19 05:40:35.670000+00:00,2459749.7431501,-8.78824399528775,2.5886082649231,,,APF
T001710,2022-06-27 09:11:26.340000+00:00,2459757.88833184,-13.3194401161721,2.31292867660522,,,APF
T001710,2022-06-27 09:35:30.580000+00:00,2459757.90450084,-12.5185609876115,2.60314583778381,,,APF
T001710,2022-07-02 09:17:05.670000+00:00,2459762.89214769,-7.84824806470519,2.52033019065857,,,APF
T001710,2022-07-02 09:41:09.790000+00:00,2459762.90908069,-12.0786128056051,2.72683429718018,,,APF
T001710,2022-07-10 07:52:01.360000+00:00,2459770.83318444,-1.65604561200709,2.84270429611206,,,APF
T001710,2022-07-10 08:16:05.460000+00:00,2459770.85049944,-8.17316761372299,2.54120969772339,,,APF
T001710,2022-07-14 10:06:01.530000+00:00,2459774.92630331,10.2778187950182,2.38433814048767,,,APF
T001710,2022-07-14 10:30:05.650000+00:00,2459774.94312131,-1.40650218787408,2.24581503868103,,,APF
T001710,2022-07-20 04:46:27.980000+00:00,2459780.70439912,-1.09991852773012,2.63637781143188,,,APF
T001710,2022-07-20 05:10:32.150000+00:00,2459780.72139112,-8.83324167154164,2.75267958641052,,,APF
T001710,2022-08-15 11:26:08.300000+00:00,2459806.9833333,-3.31371721052998,1.77058577537537,,,APF
T001710,2022-08-15 11:50:12.620000+00:00,2459806.9997923,2.38954854543237,1.66807723045349,,,APF
T001710,2022-08-21 08:21:03.730000+00:00,2459812.85157811,-9.13559705365365,2.59114575386047,,,APF
T001710,2022-08-21 08:35:33.760000+00:00,2459812.86168311,-9.90045122916822,2.72546935081482,,,APF
T001710,2022-09-05 10:24:49.070000+00:00,2459827.94146964,1.17182558619427,1.81881427764893,,,APF
T001710,2022-09-05 10:48:53.260000+00:00,2459827.95844964,5.82973544589131,1.99045467376709,,,APF
T001710,2022-09-13 11:45:59.740000+00:00,2459835.99556838,-7.40148735608078,3.53291273117065,,,APF
T001710,2022-09-13 11:45:59.740000+00:00,2459835.99556838,-7.40148735608078,3.53291273117065,,,APF
T001710,2022-09-13 12:10:04.050000+00:00,2459836.01206238,1.61495282080631,5.7067985534668,,,APF
T001710,2022-09-13 12:10:04.050000+00:00,2459836.01206238,1.61495282080631,5.7067985534668,,,APF
T001710,2022-09-23 12:03:08.250000+00:00,2459846.01085107,-4.26796419174617,1.64096009731293,,,APF
T001710,2022-09-23 12:03:08.250000+00:00,2459846.01085107,-4.26796419174617,1.64096009731293,,,APF
T001710,2022-09-23 12:27:12.410000+00:00,2459846.02772707,2.78718291030704,1.68752729892731,,,APF
T001710,2022-09-23 12:27:12.410000+00:00,2459846.02772707,2.78718291030704,1.68752729892731,,,APF
T001710,2022-09-28 12:25:34.400000+00:00,2459851.01976191,-25.2513790410483,3.97029161453247,,,APF
T001710,2022-09-28 12:25:34.400000+00:00,2459851.01976191,-25.2513790410483,3.97029161453247,,,APF
T001710,2022-10-04 11:46:36.460000+00:00,2459856.99943472,-5.15096520260695,1.94872534275055,,,APF
T001710,2022-10-04 11:46:36.460000+00:00,2459856.99943472,-5.15096520260695,1.94872534275055,,,APF
T001710,2022-10-04 11:46:36.460000+00:00,2459856.99943472,-5.15096520260695,1.94872534275055,,,APF
T001710,2022-10-04 12:10:40.600000+00:00,2459857.01709772,-11.8995995816098,1.83030533790588,,,APF
T001710,2022-10-04 12:10:40.600000+00:00,2459857.01709772,-11.8995995816098,1.83030533790588,,,APF
T001710,2022-10-04 12:10:40.600000+00:00,2459857.01709772,-11.8995995816098,1.83030533790588,,,APF
T001710,2022-10-11 10:28:02.920000+00:00,2459863.94633251,1.36711794793639,1.74399697780609,,,APF
T001710,2022-10-12 09:40:20.590000+00:00,2459864.91292748,16.3207705734582,1.99221622943878,,,APF
T001710,2022-10-12 10:04:24.740000+00:00,2459864.92980347,2.87074734668325,2.11781859397888,,,APF
T001710,2022-10-19 10:43:49.710000+00:00,2459871.95718725,-4.71323759477357,1.89326059818268,,,APF
T001710,2022-10-19 11:07:53.860000+00:00,2459871.97416725,-5.63860125227392,2.22428321838379,,,APF
T001710,2022-11-12 09:46:12.060000+00:00,2459895.91807151,-15.0385221738279,1.99867045879364,,,APF
T001710,2022-11-12 10:10:16.280000+00:00,2459895.93600051,-1.9088138703876,1.86299657821655,,,APF
T001710,2022-11-18 09:05:39.970000+00:00,2459901.89062232,-2.30584875828198,1.72715425491333,,,APF
T001710,2022-11-18 09:29:44.120000+00:00,2459901.90750932,-2.63461085861921,1.76474249362946,,,APF
T001710,2022-11-23 10:01:46.440000+00:00,2459906.92709617,0.650235739735692,2.27207493782043,,,APF
T001710,2022-11-24 10:26:17.060000+00:00,2459907.94667513,-2.31583313693309,1.95384800434113,,,APF
T001710,2022-11-24 10:50:21.320000+00:00,2459907.96397913,-2.96010661247149,1.92829060554504,,,APF
T001710,2022-11-30 09:52:38.210000+00:00,2459913.92375795,-12.8681962895291,1.88849592208862,,,APF
T001710,2022-11-30 10:16:42.380000+00:00,2459913.94035495,-11.2763190432922,1.63465738296509,,,APF
T001710,2022-12-17 07:39:33.960000+00:00,2459930.83135742,-9.43564241205405,1.59637951850891,,,APF
T001710,2022-12-17 08:03:32.150000+00:00,2459930.84812842,1.25019278575864,1.73810148239136,,,APF
T001710,2022-12-25 07:54:44+00:00,2459938.84173618,-2.00703466396267,1.83776640892029,,,APF
T001710,2022-12-25 08:18:48.210000+00:00,2459938.85923617,5.97970906210117,1.78208947181702,,,APF
T001710,2023-01-21 06:07:45.820000+00:00,2459965.76745534,-6.58045907453584,1.9736807346344,,,APF
T001710,2023-01-21 06:31:50.080000+00:00,2459965.78395934,-12.84300215026,1.77400386333466,,,APF
T001710,2023-01-26 08:49:44.530000+00:00,2459970.87203919,12.1923190171669,15.3975124359131,,,APF
T001710,2023-01-27 05:57:37.370000+00:00,2459971.76014516,9.07088871123665,2.16405153274536,,,APF
T001710,2023-01-27 06:21:41.630000+00:00,2459971.77670716,2.76011872823881,2.11535906791687,,,APF
T001723,2020-02-25 08:50:45+00:00,2458904.87190543,,,0.1049,0.001,HIRES
T001723,2020-05-30 05:46:56+00:00,2458999.7391008,-4.96151576681882,2.06212902069092,0.1459,0.001,HIRES
T001723,2020-09-22 15:02:55+00:00,2459115.12765987,-0.497325883581733,1.73668324947357,0.1527,0.001,HIRES
T001723,2020-09-29 14:37:29+00:00,2459122.11226259,,,0.1467,0.001,HIRES
T001723,2020-10-20 13:56:30+00:00,2459143.08334468,-2.94713299828044,2.09579801559448,0.1528,0.001,HIRES
T001723,2020-12-05 12:08:19+00:00,2459189.01095961,-9.66483311013597,2.2401077747345,0.1607,0.001,HIRES
T001723,2020-12-28 14:18:34+00:00,2459212.10178506,11.9025487502517,2.25937247276306,0.1603,0.001,HIRES
T001723,2021-01-22 09:22:38+00:00,2459236.89807346,2.4879722220428,2.286865234375,0.1608,0.001,HIRES
T001723,2021-02-23 10:34:55+00:00,2459268.94564548,1.32264029307414,2.10969924926758,0.17,0.001,HIRES
T001723,2021-03-26 10:09:45+00:00,2459299.92707786,14.4274956631285,1.89882576465607,0.1567,0.001,HIRES
T001723,2021-05-19 05:46:49+00:00,2459353.73965238,2.51047368910283,2.04470109939575,0.1629,0.001,HIRES
T001723,2021-05-23 05:15:32.430000+00:00,2459357.73374524,2.26826444434965,4.05685663223267,,,APF
T001723,2021-06-01 05:01:02.020000+00:00,2459366.72186505,0.931361657838195,4.70406818389893,,,APF
T001723,2021-06-12 06:03:27+00:00,2459377.75056179,-7.85631907035223,1.91527724266052,0.1498,0.001,HIRES
T001723,2021-06-14 05:19:23.520000+00:00,2459379.73533877,-1.47457226889753,4.35116243362427,,,APF
T001723,2021-06-29 05:06:27.910000+00:00,2459394.72725043,-1.18287205962185,6.65263652801514,,,APF
T001723,2021-07-18 11:07:27.480000+00:00,2459413.97682699,1.54685453570956,5.18298864364624,,,APF
T001723,2021-07-30 10:11:10.800000+00:00,2459425.92234071,-24.9981752323803,26.9576282501221,,,APF
T001723,2021-07-31 10:04:51.040000+00:00,2459426.93207869,17.4819747593537,10.742901802063,,,APF
T001723,2021-09-07 10:47:03.430000+00:00,2459464.96477375,-5.90321983305643,4.10096073150635,,,APF
T001723,2021-09-07 10:47:03.430000+00:00,2459464.96477375,-5.90321983305643,4.10096073150635,,,APF
T001723,2021-09-21 14:56:53+00:00,2459479.12328748,-4.6933430323281,1.97085678577423,0.1635,0.001,HIRES
T001723,2021-09-29 11:22:59.070000+00:00,2459486.98660419,-20.9483478361913,4.79338884353638,,,APF
T001723,2021-10-13 08:09:21.280000+00:00,2459500.85553982,1.99897185621071,4.59306192398071,,,APF
T001723,2021-10-22 13:37:51+00:00,2459510.07054745,-4.94348504713142,1.87646162509918,0.167,0.001,HIRES
T001723,2021-10-29 11:53:51.110000+00:00,2459517.01423839,-5.26782230027379,3.36098337173462,,,APF
T001723,2021-11-11 08:54:26.360000+00:00,2459529.89059104,7.51915906446555,3.37629652023315,,,APF
T001723,2021-11-17 08:10:45.400000+00:00,2459535.85007987,23.6119738894038,12.0590772628784,,,APF
T001723,2021-11-22 08:20:20.720000+00:00,2459540.86634774,4.0156384612504,3.55524134635925,,,APF
T001723,2021-11-22 13:18:30+00:00,2459541.0588336,-6.24058849541233,1.92235159873962,0.1635,0.001,HIRES
T001723,2021-11-27 08:33:06.350000+00:00,2459545.8753936,-10.9150242966549,5.02972221374512,,,APF
T001723,2021-11-28 09:04:43.120000+00:00,2459546.89843557,-4.54444284205051,3.7329728603363,,,APF
T001723,2021-12-03 09:06:56.040000+00:00,2459551.90005643,1.58027961355573,3.82156920433044,,,APF
T001723,2021-12-08 09:26:48.160000+00:00,2459556.91014829,-1.4269049503367,8.26504039764404,,,APF
T001723,2021-12-11 06:48:41.070000+00:00,2459559.80171721,5.6499566599471,5.1566162109375,,,APF
T001723,2021-12-18 07:20:09.740000+00:00,2459566.82623101,-3.85397554260853,3.82080721855164,,,APF
T001723,2021-12-28 09:33:38+00:00,2459576.90394934,4.74711321765454,2.20237588882446,0.1544,0.001,HIRES
T001723,2022-01-06 08:25:28.640000+00:00,2459585.87168647,3.86797297819756,3.91740369796753,,,APF
T001723,2022-01-11 04:41:57.640000+00:00,2459590.71316633,12.0993600125547,4.50640296936035,,,APF
T001723,2022-01-15 03:21:50.590000+00:00,2459594.65940921,-5.80095679842425,6.00208187103271,,,APF
T001723,2022-01-15 03:21:50.590000+00:00,2459594.65940921,-5.80095679842425,6.00208187103271,,,APF
T001723,2022-01-19 04:38:19.520000+00:00,2459598.7133401,1.10018878345785,4.79617738723755,,,APF
T001723,2022-01-19 09:21:12+00:00,2459598.89493467,-1.28378859880133,2.01260304450989,0.1592,0.001,HIRES
T001723,2022-01-24 07:37:16.050000+00:00,2459603.83860495,2.54898747782875,3.53387832641602,,,APF
T001723,2022-01-24 08:24:40.170000+00:00,2459603.87091895,17.8691570118605,3.6222836971283,,,APF
T001723,2022-01-28 06:37:06.350000+00:00,2459607.79521583,1.00467733683033,4.62479734420776,,,APF
T001723,2022-01-31 09:27:49.150000+00:00,2459610.91425474,-4.28787573514614,3.81195306777954,,,APF
T001723,2022-02-06 06:34:59.200000+00:00,2459616.79627257,-6.85353528330776,4.86773490905762,,,APF
T001723,2022-02-11 06:40:24.830000+00:00,2459621.79821342,-8.12899835238015,3.99401998519897,,,APF
T001723,2022-02-16 07:55:47+00:00,2459626.83485046,-13.66370424974,1.94916260242462,0.1621,0.001,HIRES
T001723,2022-02-18 04:19:58.150000+00:00,2459628.69554822,5.72071108174776,4.76435899734497,,,APF
T001723,2022-02-26 05:26:00.360000+00:00,2459636.74209698,-16.5122531305916,5.25562620162964,,,APF
T001723,2022-03-03 05:32:06.160000+00:00,2459641.74774983,-5.92182921560348,8.19182682037354,,,APF
T001723,2022-03-09 04:46:10.160000+00:00,2459647.71832665,10.7821743092381,4.09289836883545,,,APF
T001723,2022-03-14 04:49:36.750000+00:00,2459652.7191345,18.4348098501445,4.21554946899414,,,APF
T001723,2022-03-16 06:05:39+00:00,2459654.75695416,1.69543901964926,2.15838932991028,0.1625,0.001,HIRES
T001723,2022-03-21 04:43:55.140000+00:00,2459659.71438129,-0.824746686997344,4.67949485778809,,,APF
T001723,2022-05-12 05:46:39+00:00,2459711.73997207,-0.335505707310887,1.85986530780792,0.1645,0.001,HIRES
T001723,2022-05-15 04:56:59.480000+00:00,2459714.70518456,40.0587192587278,19.8070087432861,,,APF
T001723,2022-05-18 04:58:11.150000+00:00,2459717.72375646,1.77167072700858,5.55170631408691,,,APF
T001723,2022-06-01 05:02:55.760000+00:00,2459731.723937,0.0127409241731016,4.05196094512939,,,APF
T001723,2022-06-08 05:21:26.950000+00:00,2459738.73818577,-16.6004813591233,5.1513524055481,,,APF
T001723,2022-06-15 04:53:43.440000+00:00,2459745.71764854,-7.96010665215979,4.15139961242676,,,APF
T001723,2022-06-22 04:51:51.740000+00:00,2459752.7154273,10.9862791666743,5.34850549697876,,,APF
T001723,2022-07-04 04:38:08.460000+00:00,2459764.7050749,7.80424983324821,4.53279447555542,,,APF
T001723,2022-07-11 04:59:48.750000+00:00,2459771.72148666,13.4901277101993,4.49973917007446,,,APF
T001723,2022-07-18 11:10:32.280000+00:00,2459778.97809742,16.1866064671751,6.22809171676636,,,APF
T001723,2022-07-27 11:13:10.250000+00:00,2459787.98187811,13.9925853480438,5.44790649414062,,,APF
T001723,2022-08-23 11:24:24.670000+00:00,2459814.98915718,-0.348831310419078,3.38400936126709,,,APF
T001723,2022-09-29 11:57:33.090000+00:00,2459852.0143789,-0.55965259614553,3.8484787940979,,,APF
T001723,2022-09-29 11:57:33.090000+00:00,2459852.0143789,-0.55965259614553,3.8484787940979,,,APF
T001723,2022-10-04 12:34:50.300000+00:00,2459857.04099572,-9.84093708054227,3.17307686805725,,,APF
T001723,2022-10-04 12:34:50.300000+00:00,2459857.04099572,-9.84093708054227,3.17307686805725,,,APF
T001723,2022-10-04 12:34:50.300000+00:00,2459857.04099572,-9.84093708054227,3.17307686805725,,,APF
T001723,2022-10-05 11:23:37.060000+00:00,2459857.99146569,-9.18214658671071,3.09236121177673,,,APF
T001723,2022-10-05 11:23:37.060000+00:00,2459857.99146569,-9.18214658671071,3.09236121177673,,,APF
T001723,2022-10-12 10:53:18.300000+00:00,2459864.97200145,-7.30811685343719,3.37057161331177,,,APF
T001723,2022-10-19 12:37:49.820000+00:00,2459872.0441592,-3.59335799294812,3.38839673995972,,,APF
T001723,2022-11-14 11:37:10.070000+00:00,2459898.0033413,-12.1548398214915,3.10426902770996,,,APF
T001723,2022-11-20 09:21:23.010000+00:00,2459903.89522109,-8.02896597921196,8.12858295440674,,,APF
T001723,2022-11-22 09:56:02.720000+00:00,2459905.93370002,1.12773441884343,3.70933198928833,,,APF
T001723,2022-11-27 10:19:04.100000+00:00,2459910.94995785,-11.3153316868775,3.19915437698364,,,APF
T001723,2022-12-17 09:53:13.730000+00:00,2459930.93256015,-10.8204918629841,3.25029182434082,,,APF
T001723,2022-12-25 10:12:43.820000+00:00,2459938.94605587,2.67962878995994,3.62092399597168,,,APF
T001723,2023-01-21 07:38:02.090000+00:00,2459965.83837392,1.85440576932814,3.53392934799194,,,APF
T001723,2023-01-26 07:49:22.810000+00:00,2459970.84310974,-5.91063645114986,4.70617246627808,,,APF
T001723,2023-02-01 07:04:37.310000+00:00,2459976.81595753,-1.54390575482289,3.06857490539551,,,APF
T001736,2020-08-02 14:59:58+00:00,2459064.12462893,96.1204488143267,1.61434412002563,0.1371,0.001,HIRES
T001736,2020-08-05 15:06:36+00:00,2459067.12941042,97.7888586938486,1.61468911170959,0.1431,0.001,HIRES
T001736,2020-08-06 13:48:36+00:00,2459068.07572716,102.506676323495,1.73847806453705,0.1409,0.001,HIRES
T001736,2020-08-07 15:06:11+00:00,2459069.12923868,102.179881642626,1.70099651813507,0.1456,0.001,HIRES
T001736,2020-08-09 14:47:09+00:00,2459071.11618673,108.687704118881,1.79733800888062,0.1444,0.001,HIRES
T001736,2020-08-11 14:19:03+00:00,2459073.09671182,114.452211121112,1.63278925418854,0.1438,0.001,HIRES
T001736,2020-08-11 14:25:26+00:00,2459073.10172413,,,0.14,0.001,HIRES
T001736,2020-08-16 14:53:37+00:00,2459078.12187203,104.555223366739,1.14411592483521,0.1417,0.001,HIRES
T001736,2020-08-17 14:50:49+00:00,2459079.11994344,103.547178959474,1.2868720293045,0.1436,0.001,HIRES
T001736,2020-08-26 12:29:42+00:00,2459088.02434979,110.740484304472,1.61976897716522,0.1443,0.001,HIRES
T001736,2020-08-27 13:32:23+00:00,2459089.06648838,110.68903179213,1.16408669948578,0.1419,0.001,HIRES
T001736,2020-08-28 13:43:26+00:00,2459090.07390277,106.571138506642,1.21392846107483,0.1412,0.001,HIRES
T001736,2020-08-29 14:19:14+00:00,2459091.09888731,101.224410542804,1.18691051006317,0.1433,0.001,HIRES
T001736,2020-08-30 13:51:02+00:00,2459092.07966701,99.2513976000877,1.15494620800018,0.1424,0.001,HIRES
T001736,2020-08-31 13:38:41+00:00,2459093.07069135,106.752905351484,1.08784115314484,0.142,0.001,HIRES
T001736,2020-09-02 12:10:23+00:00,2459095.00983116,103.174498506726,1.12718224525452,0.1399,0.001,HIRES
T001736,2020-09-05 12:08:11+00:00,2459098.00796204,99.457154937722,1.63728630542755,0.1431,0.001,HIRES
T001736,2020-09-07 13:51:14+00:00,2459100.07952832,98.1368414173246,1.85282051563263,0.143,0.001,HIRES
T001736,2020-09-08 12:36:39+00:00,2459101.02883626,104.582849551498,1.2363862991333,0.1396,0.001,HIRES
T001736,2020-09-09 15:19:30+00:00,2459102.14153331,100.757214755548,1.14602410793304,0.1436,0.001,HIRES
T001736,2020-09-22 13:26:17+00:00,2459115.06269331,102.111157142823,1.73098826408386,0.1429,0.001,HIRES
T001736,2020-09-23 14:06:54+00:00,2459116.09090147,99.5104653331457,1.68658220767975,0.143,0.001,HIRES
T001736,2020-09-24 12:49:42+00:00,2459117.03733341,92.2345417793703,1.59680676460266,0.1391,0.001,HIRES
T001736,2020-09-25 13:26:46+00:00,2459118.06427955,93.4874647232934,1.2826920747757,0.1413,0.001,HIRES
T001736,2020-09-26 14:04:33+00:00,2459119.09058813,90.9059114024562,1.17455184459686,0.1414,0.001,HIRES
T001736,2020-09-27 12:34:41+00:00,2459120.02823319,91.2585434276112,1.19521760940552,0.1396,0.001,HIRES
T001736,2020-09-29 14:02:43+00:00,2459122.08942517,92.5421834833605,1.1521133184433,0.1401,0.001,HIRES
T001736,2020-09-30 14:54:36+00:00,2459123.12544208,94.6526093473329,1.22350180149078,0.1437,0.001,HIRES
T001736,2020-10-01 13:13:21+00:00,2459124.0542426,94.4056780207078,1.84688138961792,0.1444,0.001,HIRES
T001736,2020-10-20 13:26:52+00:00,2459143.06453457,86.1416497059392,2.14468812942505,0.1432,0.001,HIRES
T001736,2020-10-29 08:30:04+00:00,2459151.85886869,88.3934568297676,2.02655673027039,0.139,0.001,HIRES
T001736,2020-10-29 08:41:27+00:00,2459151.868267,90.4217324389664,1.53178453445435,0.1396,0.001,HIRES
T001736,2020-10-31 10:30:40+00:00,2459153.94374839,77.8967165992559,1.56389319896698,0.1401,0.001,HIRES
T001736,2020-11-08 13:14:54+00:00,2459162.05697944,69.1624321730472,2.17201662063599,,,HIRES
T001736,2020-11-28 08:26:00+00:00,2459181.85632459,55.5810395734489,2.01319670677185,0.15,0.001,HIRES
T001736,2020-11-28 08:28:38+00:00,2459181.85905559,55.8446116826771,1.46019876003265,0.1485,0.001,HIRES
T001736,2020-12-04 09:15:08+00:00,2459187.89052546,63.3683362189076,1.99874889850616,0.1465,0.001,HIRES
T001736,2020-12-05 11:06:38+00:00,2459188.96829496,51.8245506333868,2.17846202850342,0.1506,0.001,HIRES
T001736,2020-12-06 09:13:19+00:00,2459189.88927069,53.1959218164662,2.0992534160614,0.1516,0.001,HIRES
T001736,2020-12-24 10:57:00+00:00,2459207.96083784,39.310504903685,1.97453415393829,0.1558,0.001,HIRES
T001736,2020-12-25 08:46:25+00:00,2459208.8700818,33.6322571959179,1.8989030122757,0.1536,0.001,HIRES
T001736,2020-12-26 10:34:18+00:00,2459209.94517569,25.2143868270297,1.93896043300629,0.1611,0.001,HIRES
T001736,2020-12-28 11:00:10+00:00,2459211.96518037,22.1610243601779,1.4982613325119,0.1575,0.001,HIRES
T001736,2020-12-31 11:02:58+00:00,2459214.96589694,21.0482119251144,1.3406708240509,0.1579,0.001,HIRES
T001736,2021-01-18 06:35:32+00:00,2459232.77818964,-26.4833168794283,1.9150698184967,0.1585,0.001,HIRES
T001736,2021-01-22 08:22:33+00:00,2459236.85528963,-24.7800500149685,1.7060569524765,0.1534,0.001,HIRES
T001736,2021-01-23 08:27:02+00:00,2459237.85726012,-28.0038800845686,2.30351543426514,0.1571,0.001,HIRES
T001736,2021-01-24 06:16:55+00:00,2459238.76658513,-35.7413931023024,1.43153178691864,0.1563,0.001,HIRES
T001736,2021-02-18 03:42:07.010000+00:00,2459263.66560952,56.2068957874039,2.00844764709473,,,APF
T001736,2021-02-22 05:47:32+00:00,2459267.74360834,-113.210339393401,1.43936932086945,0.1514,0.001,HIRES
T001736,2021-02-23 03:44:59.980000+00:00,2459268.66730937,34.1103918188082,1.55285596847534,,,APF
T001736,2021-02-23 06:54:04+00:00,2459268.79002206,-112.706485562253,1.34599614143372,0.153,0.001,HIRES
T001736,2021-02-24 03:42:53.710000+00:00,2459269.66591334,25.9839595781607,1.75683081150055,,,APF
T001736,2021-02-24 07:33:38+00:00,2459269.81763998,-112.497916074356,1.44482779502869,0.1526,0.001,HIRES
T001736,2021-02-26 04:56:09.350000+00:00,2459271.71686728,25.7611615931846,1.70166647434235,,,APF
T001736,2021-02-26 06:22:16+00:00,2459271.76916761,-111.757261430781,1.57750713825226,0.1512,0.001,HIRES
T001736,2021-03-07 05:55:14+00:00,2459280.74900167,-146.966509932618,1.51342070102692,0.1485,0.001,HIRES
T001736,2021-03-08 04:07:54.520000+00:00,2459281.68147598,-18.6703443241236,1.92159593105316,,,APF
T001736,2021-03-14 04:53:21.020000+00:00,2459287.71594279,-36.5565509558597,1.94029092788696,,,APF
T001736,2021-03-22 04:49:47.680000+00:00,2459295.70988855,-73.9683728553176,2.05048584938049,,,APF
T001736,2021-03-25 03:47:11.970000+00:00,2459298.66316446,-74.85378222493,4.60717439651489,,,APF
T001736,2021-03-27 07:32:47.370000+00:00,2459300.82392139,-72.3213547952892,1.85932850837708,,,APF
T001736,2021-03-28 05:53:29.270000+00:00,2459301.75447036,-91.5327360133078,1.55919921398163,,,APF
T001736,2021-03-29 03:47:47.680000+00:00,2459302.66738233,-89.5060783251209,1.70342683792114,,,APF
T001736,2021-04-10 04:03:59.440000+00:00,2459314.67796596,-136.170500410475,2.36174535751343,,,APF
T001736,2021-04-12 05:40:17.590000+00:00,2459316.7443739,-149.532734718697,2.01524615287781,,,APF
T001736,2021-04-13 06:30:45.160000+00:00,2459317.77948886,-148.123895279121,2.03685617446899,,,APF
T001736,2021-04-14 06:15:23.780000+00:00,2459318.76912083,-160.872008557514,5.49381065368652,,,APF
T001736,2021-04-16 04:12:51.470000+00:00,2459320.68394577,-148.53521765468,2.1908962726593,,,APF
T001736,2021-04-17 04:38:58.150000+00:00,2459321.70135574,-155.363318597634,2.54271531105042,,,APF
T001736,2021-04-19 05:04:52.590000+00:00,2459323.71978068,-166.222196349991,2.59174180030823,,,APF
T001736,2021-04-24 04:52:50.320000+00:00,2459328.71066852,-166.078474985951,3.90435886383057,,,APF
T001736,2021-04-28 03:46:23.100000+00:00,2459332.66437839,-182.973440933701,2.14528727531433,,,APF
T001736,2021-04-30 03:48:31.370000+00:00,2459334.66637733,-161.520078044792,3.16582822799683,,,APF
T001736,2021-05-01 10:57:13.200000+00:00,2459335.96536729,-188.646601032251,4.12365007400513,,,APF
T001736,2021-05-02 04:13:53.060000+00:00,2459336.67850727,-181.465818737644,5.66833114624023,,,APF
T001736,2021-05-03 03:51:52.930000+00:00,2459337.66872324,-182.691305326617,2.49971866607666,,,APF
T001736,2021-05-04 03:52:07.360000+00:00,2459338.6689392,-174.878006153937,2.28208756446838,,,APF
T001736,2021-05-05 03:52:54.660000+00:00,2459339.66928417,-191.759690781126,1.98628687858582,,,APF
T001736,2021-05-06 03:54:05.460000+00:00,2459340.66996614,-188.972417600078,1.93046748638153,,,APF
T001736,2021-05-08 03:54:03.530000+00:00,2459342.67024508,-180.077551946173,1.93667054176331,,,APF
T001736,2021-05-09 03:54:59.070000+00:00,2459343.67059404,-184.592354956857,2.18005323410034,,,APF
T001736,2021-05-11 10:23:12+00:00,2459345.94022597,-179.64056631662,2.0549008846283,,,APF
T001736,2021-05-14 04:00:10.130000+00:00,2459348.67414889,-190.002716659436,1.87369215488434,,,APF
T001736,2021-05-15 04:06:01.060000+00:00,2459349.67839385,-191.999013543393,3.22553157806396,,,APF
T001736,2021-05-17 04:03:36.740000+00:00,2459351.67643379,-176.360621829567,2.62531018257141,,,APF
T001736,2021-05-18 04:17:49.370000+00:00,2459352.68663076,-179.883864944818,3.53129386901855,,,APF
T001736,2021-05-19 04:07:10.530000+00:00,2459353.67898073,-188.908646379998,2.84243392944336,,,APF
T001736,2021-06-05 04:46:13.120000+00:00,2459370.70692818,-147.862543054458,2.32273602485657,,,APF
T001736,2021-06-08 04:23:38.520000+00:00,2459373.69019908,-154.213338063417,4.49998807907104,,,APF
T001736,2021-06-13 08:16:18.390000+00:00,2459378.85260991,-126.448813522589,2.13831782341003,,,APF
T001736,2021-06-16 04:29:33.450000+00:00,2459381.69560182,-141.576892859496,2.52355170249939,,,APF
T001736,2021-06-19 08:11:56.850000+00:00,2459384.85003272,-109.278164021237,2.73071479797363,,,APF
T001736,2021-06-19 10:05:10.920000+00:00,2459384.92830972,-111.976947561283,1.97685170173645,,,APF
T001736,2021-06-20 10:04:29.050000+00:00,2459385.92725668,-109.943245776363,1.62023949623108,,,APF
T001736,2021-06-22 10:04:46.130000+00:00,2459387.92763162,-110.487758940508,3.74886107444763,,,APF
T001736,2021-06-23 07:30:43.300000+00:00,2459388.82094159,-132.67140965139,4.6253514289856,,,APF
T001736,2021-06-23 10:12:13.870000+00:00,2459388.93277359,-107.940571638767,2.39181709289551,,,APF
T001736,2021-06-24 10:06:16.270000+00:00,2459389.92938655,-109.337699544669,2.05851078033447,,,APF
T001736,2021-06-25 10:08:49+00:00,2459390.93059552,-101.790333340792,1.57254457473755,,,APF
T001736,2021-06-26 10:56:37.330000+00:00,2459391.96305649,-91.1239410572812,1.99121725559235,,,APF
T001736,2021-06-27 10:10:07.320000+00:00,2459392.93246146,-88.5141669369735,1.93751549720764,,,APF
T001736,2021-06-28 10:19:07.010000+00:00,2459393.93783942,-94.0490467667788,1.84059536457062,,,APF
T001736,2021-06-29 10:31:31.630000+00:00,2459394.94639039,-91.8655058952252,2.83897066116333,,,APF
T001736,2021-06-30 10:49:19.880000+00:00,2459395.95849636,-95.3027354411827,1.76440918445587,,,APF
T001736,2021-07-02 11:07:31.120000+00:00,2459397.97170229,-84.5649021276557,1.60639691352844,,,APF
T001736,2021-07-03 10:20:55.120000+00:00,2459398.93949126,-80.7654876999537,1.55849874019623,,,APF
T001736,2021-07-04 10:24:35.450000+00:00,2459399.94224823,-80.1660787686675,1.63839828968048,,,APF
T001736,2021-07-06 10:08:21.070000+00:00,2459401.93032116,-75.5945853198353,1.72058475017548,,,APF
T001736,2021-07-09 10:13:24.120000+00:00,2459404.93484006,-64.6313599545321,1.82005083560944,,,APF
T001736,2021-07-13 10:08:29.630000+00:00,2459408.93101893,-57.5382326078593,1.57942199707031,,,APF
T001736,2021-07-13 14:58:17+00:00,2459409.1231108,-215.537433676153,1.47161626815796,0.1534,0.001,HIRES
T001736,2021-07-14 14:46:17+00:00,2459410.11514656,-213.093960449187,1.39176428318024,0.1544,0.001,HIRES
T001736,2021-07-15 05:11:03.580000+00:00,2459410.72461887,-60.8489955085224,2.07539916038513,,,APF
T001736,2021-07-16 10:28:02.310000+00:00,2459411.94483783,-45.5631243322417,1.56415927410126,,,APF
T001736,2021-07-16 14:44:08+00:00,2459412.11510003,-206.185555115879,1.45889723300934,0.1528,0.001,HIRES
T001736,2021-07-17 10:32:21.250000+00:00,2459412.9474078,-37.5624396163172,1.79187512397766,,,APF
T001736,2021-07-18 14:34:34+00:00,2459414.10757903,-196.507635567873,1.33337128162384,0.1543,0.001,HIRES
T001736,2021-07-19 10:49:11.200000+00:00,2459414.96265573,-45.3430170230991,1.97205865383148,,,APF
T001736,2021-07-20 10:08:13.770000+00:00,2459415.9310717,-42.0396822313141,1.5637788772583,,,APF
T001736,2021-07-21 10:24:05.830000+00:00,2459416.94245267,-43.8255530664975,1.70107114315033,,,APF
T001736,2021-07-22 10:24:38.730000+00:00,2459417.94289763,-30.8986012759512,1.50899398326874,,,APF
T001736,2021-07-22 14:21:27+00:00,2459418.09726845,-185.510415647064,1.80673670768738,0.156,0.001,HIRES
T001736,2021-07-23 10:49:11.330000+00:00,2459418.9598596,-33.9370752969671,1.67201256752014,,,APF
T001736,2021-07-24 10:18:08.740000+00:00,2459419.93856757,-23.5668131109261,1.5092089176178,,,APF
T001736,2021-07-25 07:35:13.510000+00:00,2459420.82555854,-14.2151276167296,2.04454374313354,,,APF
T001736,2021-07-27 14:20:16+00:00,2459423.09668635,-176.682616089073,1.73338794708252,0.1562,0.001,HIRES
T001736,2021-07-29 08:26:30.590000+00:00,2459424.86563741,-29.5414236973666,2.28680086135864,,,APF
T001736,2021-07-29 10:12:11.840000+00:00,2459424.9337194,-25.1059645567888,1.74578845500946,,,APF
T001736,2021-07-30 08:57:02.100000+00:00,2459425.88260337,-10.7658462786291,1.63774955272675,,,APF
T001736,2021-07-31 08:37:37.760000+00:00,2459426.87040134,-23.437321789959,1.97141647338867,,,APF
T001736,2021-08-01 07:20:33.980000+00:00,2459427.81521231,-13.6871863549902,1.73551785945892,,,APF
T001736,2021-08-01 10:11:20.690000+00:00,2459427.9341073,-2.98307624675976,1.51666486263275,,,APF
T001736,2021-08-03 10:59:15.640000+00:00,2459429.96746424,-21.4600047860642,1.46453070640564,,,APF
T001736,2021-08-04 10:42:51.130000+00:00,2459430.9562142,-14.2682036558453,1.54718339443207,,,APF
T001736,2021-08-10 11:01:09.320000+00:00,2459436.969129,-4.03080310449424,1.35254275798798,,,APF
T001736,2021-08-13 11:18:35.470000+00:00,2459439.9816969,-4.57661727017305,1.63393783569336,,,APF
T001736,2021-08-18 14:30:59+00:00,2459445.10641342,-134.935808625994,1.12944889068604,0.1536,0.001,HIRES
T001736,2021-08-19 15:04:07+00:00,2459446.12942873,-133.990090099118,1.1608008146286,0.1542,0.001,HIRES
T001736,2021-08-20 15:05:36+00:00,2459447.13048784,-135.188807122728,1.17256104946136,0.1538,0.001,HIRES
T001736,2021-08-22 14:48:45+00:00,2459449.11908569,-122.501528366971,1.17164325714111,0.154,0.001,HIRES
T001736,2021-08-23 14:21:48+00:00,2459450.100444,-124.736872931684,1.16461038589478,0.1547,0.001,HIRES
T001736,2021-08-24 12:41:16+00:00,2459451.03182322,-124.002745144694,1.36409258842468,0.1529,0.001,HIRES
T001736,2021-08-25 14:55:27+00:00,2459452.1238258,-128.36595452798,1.20946872234344,0.1543,0.001,HIRES
T001736,2021-08-31 09:48:46.610000+00:00,2459457.9199713,29.0339452429743,1.49984645843506,,,APF
T001736,2021-09-02 10:23:21.350000+00:00,2459459.94430224,29.5712542078353,1.68469285964966,,,APF
T001736,2021-09-07 08:29:40.240000+00:00,2459464.86517107,36.5677360841184,1.63995921611786,,,APF
T001736,2021-09-07 08:29:40.240000+00:00,2459464.86517107,36.5677360841184,1.63995921611786,,,APF
T001736,2021-09-08 09:06:57.170000+00:00,2459465.89155504,34.2952868356933,1.69905495643616,,,APF
T001736,2021-09-09 08:23:24.400000+00:00,2459466.861489,37.2763038591465,1.62022066116333,,,APF
T001736,2021-09-11 08:41:32.110000+00:00,2459468.87408094,51.4623682558043,2.10580396652222,,,APF
T001736,2021-09-12 08:44:16.750000+00:00,2459469.8758909,59.2301209388391,1.40894019603729,,,APF
T001736,2021-09-13 08:25:49.190000+00:00,2459470.86345187,59.3306662004737,1.50021493434906,,,APF
T001736,2021-09-14 10:30:07.840000+00:00,2459471.94982683,50.4760289791188,1.46011674404144,,,APF
T001736,2021-09-18 08:47:17.770000+00:00,2459475.8777407,66.8230435117843,1.61398541927338,,,APF
T001736,2021-09-21 11:35:33+00:00,2459478.9856703,-84.1871538009138,1.61306250095367,0.1546,0.001,HIRES
T001736,2021-09-27 10:35:57.900000+00:00,2459484.9546384,71.684638027633,1.58014512062073,,,APF
T001736,2021-09-29 08:35:48.180000+00:00,2459486.87128533,64.1809757264317,1.6046462059021,,,APF
T001736,2021-09-30 10:08:21.530000+00:00,2459487.93568429,63.2855665972432,1.42542147636414,,,APF
T001736,2021-10-01 12:49:13.240000+00:00,2459489.04727326,73.2253806327086,1.44384121894836,,,APF
T001736,2021-10-02 10:55:47.880000+00:00,2459489.96845723,80.5121509644671,1.48540019989014,,,APF
T001736,2021-10-06 12:46:57.670000+00:00,2459494.04625209,74.512460606996,3.73079395294189,,,APF
T001736,2021-10-10 09:44:40.030000+00:00,2459497.91954696,88.3172106550586,1.43232250213623,,,APF
T001736,2021-10-11 07:16:42.970000+00:00,2459498.81703193,83.9777083601284,1.87979125976562,,,APF
T001736,2021-10-13 07:37:56.860000+00:00,2459500.83164086,78.9804007966247,1.51007199287415,,,APF
T001736,2021-10-14 09:07:02.760000+00:00,2459501.89370382,85.0506261965424,1.56423950195312,,,APF
T001736,2021-10-15 09:19:56.090000+00:00,2459502.90273079,80.8401384308374,1.40712130069733,,,APF
T001736,2021-10-15 11:13:03+00:00,2459502.97132124,-60.7979765225923,1.90890896320343,0.1565,0.001,HIRES
T001736,2021-10-16 09:19:47.900000+00:00,2459503.90228876,78.8840648446353,1.48930883407593,,,APF
T001736,2021-10-17 06:48:05.220000+00:00,2459504.79744273,101.47490603133,1.69116461277008,,,APF
T001736,2021-10-29 12:42:54.070000+00:00,2459517.04429431,109.102302977886,1.60425102710724,,,APF
T001736,2021-10-30 05:49:21.110000+00:00,2459517.75673629,109.000554485426,1.60655844211578,,,APF
T001736,2021-10-31 09:55:31.860000+00:00,2459518.92768725,106.442000217073,2.1171088218689,,,APF
T001736,2021-11-05 06:18:50.620000+00:00,2459523.77810009,113.180935893367,1.61988461017609,,,APF
T001736,2021-11-06 05:51:37.150000+00:00,2459524.76041606,106.244811606967,2.17859268188477,,,APF
T001736,2021-11-08 05:07:38.980000+00:00,2459526.72867899,113.886316806732,2.3846971988678,,,APF
T001736,2021-11-11 07:34:21.780000+00:00,2459529.83082689,108.346728360807,1.54672956466675,,,APF
T001736,2021-11-12 06:01:06.550000+00:00,2459530.76532285,122.877910954813,1.5474249124527,,,APF
T001736,2021-11-12 08:48:24.010000+00:00,2459530.88153985,112.251994946467,1.52049660682678,,,APF
T001736,2021-11-13 06:13:49.820000+00:00,2459531.77461082,118.007804675515,1.59297275543213,,,APF
T001736,2021-11-13 08:48:08.040000+00:00,2459531.88152282,111.317494842642,1.42386984825134,,,APF
T001736,2021-11-14 07:21:52.710000+00:00,2459532.82168879,117.278288496655,1.48419833183289,,,APF
T001736,2021-11-15 05:03:33.960000+00:00,2459533.72513976,120.332821964853,1.69161665439606,,,APF
T001736,2021-11-17 07:09:26.410000+00:00,2459535.81141769,130.228624951251,4.79469728469849,,,APF
T001736,2021-11-18 04:53:49.790000+00:00,2459536.71902166,112.347729777037,1.62891328334808,,,APF
T001736,2021-11-19 09:30:08+00:00,2459537.90079346,-28.7717977259976,1.79098927974701,0.1506,0.001,HIRES
T001736,2021-11-21 08:16:11.480000+00:00,2459539.85781355,124.677289853438,1.91676676273346,,,APF
T001736,2021-11-22 05:26:51.380000+00:00,2459540.74209052,133.429931539329,1.60419166088104,,,APF
T001736,2021-11-23 07:23:47.970000+00:00,2459541.82306948,126.970609741019,1.42530465126038,,,APF
T001736,2021-11-23 11:32:27+00:00,2459541.98724915,-24.5867517082211,1.43284225463867,0.1523,0.001,HIRES
T001736,2021-11-24 04:34:37.750000+00:00,2459542.70209045,116.746518303608,2.90024328231812,,,APF
T001736,2021-11-24 11:39:08+00:00,2459542.99056406,-25.250328183739,1.94318699836731,0.1547,0.001,HIRES
T001736,2021-11-25 05:46:21.740000+00:00,2459543.75497642,114.747790633806,1.95190489292145,,,APF
T001736,2021-11-27 05:40:25.450000+00:00,2459545.75054835,119.230964413923,1.83193814754486,,,APF
T001736,2021-11-27 11:03:54+00:00,2459545.9681529,-24.7546119999769,1.51756107807159,0.1514,0.001,HIRES
T001736,2021-11-28 04:07:59.630000+00:00,2459546.68697232,131.471136938508,1.63116598129272,,,APF
T001736,2021-11-28 08:08:14+00:00,2459546.8441483,-22.5739888321277,1.84443068504333,0.1538,0.001,HIRES
T001736,2021-11-29 04:32:28.040000+00:00,2459547.70402029,121.913540922307,1.52391564846039,,,APF
T001736,2021-11-30 03:41:24.080000+00:00,2459548.66914626,133.910950332304,1.50223183631897,,,APF
T001736,2021-12-01 07:37:03.580000+00:00,2459549.83244122,117.395236426812,1.63818228244781,,,APF
T001736,2021-12-02 04:37:44.430000+00:00,2459550.70776219,123.880502676455,1.49587798118591,,,APF
T001736,2021-12-03 03:31:18.750000+00:00,2459551.66120616,129.986142185558,1.52557289600372,,,APF
T001736,2021-12-04 03:07:50.860000+00:00,2459552.64522812,134.273448570403,1.61861979961395,,,APF
T001736,2021-12-04 13:42:16.410000+00:00,2459553.08559511,128.342929543071,1.98337936401367,,,APF
T001736,2021-12-08 06:42:04.160000+00:00,2459556.79462298,127.676463438834,2.03471851348877,,,APF
T001736,2021-12-11 03:04:17.800000+00:00,2459559.64191289,134.689320799665,2.15437507629395,,,APF
T001736,2021-12-12 03:14:40.130000+00:00,2459560.65038086,133.903864180843,1.78117454051971,,,APF
T001736,2021-12-17 08:51:48+00:00,2459565.87518004,-7.41435430696786,1.44292318820953,0.1604,0.001,HIRES
T001736,2021-12-18 05:23:22.970000+00:00,2459566.73910665,139.568503819584,1.78851926326752,,,APF
T001736,2021-12-19 05:01:22.550000+00:00,2459567.72396862,146.099990264289,1.58216845989227,,,APF
T001736,2021-12-20 03:48:06.600000+00:00,2459568.67277659,136.03357815718,2.65839505195618,,,APF
T001736,2021-12-26 08:17:14+00:00,2459574.84988629,-6.58118215110707,1.98750174045563,0.1627,0.001,HIRES
T001736,2021-12-28 08:09:27+00:00,2459576.84434759,-8.98742191326866,1.8114618062973,0.1616,0.001,HIRES
T001736,2022-01-06 07:06:16.950000+00:00,2459585.81010102,135.855295875867,1.81099784374237,,,APF
T001736,2022-01-08 08:14:25+00:00,2459587.84736494,-2.0773342324333,1.96164059638977,0.1616,0.001,HIRES
T001736,2022-01-11 02:49:24.300000+00:00,2459590.63185886,151.427737934655,1.74730920791626,,,APF
T001736,2022-01-12 02:15:11.430000+00:00,2459591.60672083,149.321162051702,1.78141760826111,,,APF
T001736,2022-01-12 08:06:40+00:00,2459591.8418614,-1.91933344114923,1.90815079212189,0.1635,0.001,HIRES
T001736,2022-01-13 08:02:40+00:00,2459592.83903654,-5.74723360188549,1.90456783771515,0.1629,0.001,HIRES
T001736,2022-01-15 02:20:08.600000+00:00,2459594.61051373,147.018681452244,1.9035986661911,,,APF
T001736,2022-01-19 09:04:55+00:00,2459598.88198832,-9.65218665863304,2.01124978065491,0.163,0.001,HIRES
T001736,2022-01-23 04:18:29.500000+00:00,2459602.69232946,143.006075507482,1.61179733276367,,,APF
T001736,2022-01-24 04:05:00.470000+00:00,2459603.68324743,146.750099134294,1.52895700931549,,,APF
T001736,2022-01-25 03:32:16.590000+00:00,2459604.6608324,144.814745853893,1.51228594779968,,,APF
T001736,2022-01-26 03:36:09.490000+00:00,2459605.66342636,135.623995782743,1.85606622695923,,,APF
T001736,2022-01-27 02:51:21.430000+00:00,2459606.63224933,140.969604428134,1.73493432998657,,,APF
T001736,2022-01-28 03:18:54.130000+00:00,2459607.6515083,137.817323454232,1.71973979473114,,,APF
T001736,2022-01-29 03:55:17.580000+00:00,2459608.67628727,137.253328838528,1.58232617378235,,,APF
T001736,2022-01-30 03:02:54.710000+00:00,2459609.64002723,133.254666566948,1.626349568367,,,APF
T001736,2022-01-31 03:29:12.600000+00:00,2459610.6576292,140.716885337913,1.72272276878357,,,APF
T001736,2022-01-31 08:56:43.020000+00:00,2459610.88679419,146.321833702264,2.66128444671631,,,APF
T001736,2022-02-01 02:46:48.530000+00:00,2459611.62700517,152.058002954695,1.75230062007904,,,APF
T001736,2022-02-02 04:22:49.280000+00:00,2459612.69521613,150.896670923748,2.34902858734131,,,APF
T001736,2022-02-05 04:06:51.290000+00:00,2459615.68379703,136.803953830892,1.64298009872437,,,APF
T001736,2022-02-07 03:30:18.820000+00:00,2459617.65818897,147.720055392771,1.72445094585419,,,APF
T001736,2022-02-08 02:58:56.670000+00:00,2459618.63647294,147.910722481604,1.66000258922577,,,APF
T001736,2022-02-09 05:39:25.860000+00:00,2459619.7481519,146.53672219349,2.01470398902893,,,APF
T001736,2022-02-10 04:07:22.930000+00:00,2459620.68446987,145.456985456621,1.97725915908813,,,APF
T001736,2022-02-11 03:56:40.790000+00:00,2459621.67693084,144.082667427975,1.5861781835556,,,APF
T001736,2022-02-12 03:52:30.260000+00:00,2459622.6736378,148.652250858031,1.6599268913269,,,APF
T001736,2022-02-13 03:02:21.090000+00:00,2459623.63824077,145.948436087523,1.53153264522552,,,APF
T001736,2022-02-14 04:05:24.800000+00:00,2459624.68195874,140.70648837464,1.71738123893738,,,APF
T001736,2022-02-16 03:10:23.490000+00:00,2459626.64390467,154.014793853391,2.1909761428833,,,APF
T001736,2022-02-18 05:19:23.210000+00:00,2459628.7339316,147.682670045491,1.69752514362335,,,APF
T001736,2022-02-19 03:37:46.460000+00:00,2459629.66337357,138.755331241914,1.77436518669128,,,APF
T001736,2022-02-20 04:54:02.700000+00:00,2459630.71542354,138.593198966186,1.71207821369171,,,APF
T001736,2022-02-21 03:18:22.990000+00:00,2459631.65103451,156.0568645456,2.62787985801697,,,APF
T001736,2022-03-01 03:39:27.470000+00:00,2459639.66370624,147.52252582679,1.60184276103973,,,APF
T001736,2022-03-02 03:38:32.340000+00:00,2459640.66221721,148.797596323582,1.75650632381439,,,APF
T001736,2022-03-03 04:12:37.760000+00:00,2459641.68661818,167.750430113136,1.65627074241638,,,APF
T001736,2022-03-07 03:38:12.880000+00:00,2459645.66153405,150.665063531919,2.04090213775635,,,APF
T001736,2022-03-09 03:31:10.870000+00:00,2459647.65565398,161.324342540135,2.15015745162964,,,APF
T001736,2022-03-10 03:32:28.050000+00:00,2459648.65806695,157.11224460225,1.96886014938354,,,APF
T001736,2022-03-11 07:21:48.380000+00:00,2459649.81722891,144.147351108452,2.74474263191223,,,APF
T001736,2022-03-12 04:00:36.440000+00:00,2459650.67800788,143.866091796512,1.55737257003784,,,APF
T001736,2022-03-13 03:52:38.830000+00:00,2459651.67133685,150.37492917881,2.09864234924316,,,APF
T001736,2022-03-17 03:29:20.630000+00:00,2459655.65527871,144.955823226678,1.72439002990723,,,APF
T001736,2022-03-18 03:41:11.150000+00:00,2459656.66267068,154.692354629775,1.98086178302765,,,APF
T001736,2022-03-21 03:41:35.260000+00:00,2459659.66275558,146.842329054334,2.18386244773865,,,APF
T001736,2022-03-23 03:13:51.300000+00:00,2459661.64436252,154.663473138113,1.56136798858643,,,APF
T001736,2022-03-24 03:51:39.800000+00:00,2459662.66953348,148.024193549194,1.77668058872223,,,APF
T001736,2022-03-25 03:39:14.060000+00:00,2459663.66166345,149.260630988487,1.62235128879547,,,APF
T001736,2022-04-01 03:42:48.020000+00:00,2459670.66097122,143.633357397736,2.15449404716492,,,APF
T001736,2022-04-02 03:29:16.350000+00:00,2459671.64678618,149.8107148058,2.60233402252197,,,APF
T001736,2022-04-03 03:48:54.910000+00:00,2459672.67219515,138.884640855218,3.85867047309875,,,APF
T001736,2022-04-04 03:47:32.610000+00:00,2459673.66693412,147.660611535012,2.26655387878418,,,APF
T001736,2022-04-06 03:46:39.910000+00:00,2459675.66628805,155.254394130394,3.22623372077942,,,APF
T001736,2022-04-08 03:41:45.730000+00:00,2459677.66294798,136.935022207992,1.81711006164551,,,APF
T001736,2022-04-09 03:42:24.090000+00:00,2459678.66311895,132.233734505516,1.68279635906219,,,APF
T001736,2022-04-10 03:51:09.160000+00:00,2459679.66849892,147.048538163325,2.34983730316162,,,APF
T001736,2022-04-11 03:32:28.080000+00:00,2459680.65628789,140.611764569857,2.63240480422974,,,APF
T001736,2022-04-18 03:38:18+00:00,2459687.65922065,144.180776438839,1.76545870304108,,,APF
T001736,2022-04-30 04:11:08.850000+00:00,2459699.68239125,141.984396520903,1.96951067447662,,,APF
T001736,2022-05-01 11:20:46.250000+00:00,2459700.98052421,155.616919049534,3.18715715408325,,,APF
T001736,2022-05-02 04:11:06.160000+00:00,2459701.67982118,127.215485701636,2.80744481086731,,,APF
T001736,2022-05-03 04:13:09.900000+00:00,2459702.68338215,125.725624882563,3.59256553649902,,,APF
T001736,2022-05-15 04:26:33.530000+00:00,2459714.69215875,127.701763765005,2.56678557395935,,,APF
T001736,2022-06-23 09:27:14.160000+00:00,2459753.90163144,108.418866026434,2.25524377822876,,,APF
T001736,2022-06-28 11:20:37.550000+00:00,2459758.98049427,115.846521832685,1.70411062240601,,,APF
T001736,2022-06-30 09:09:09.450000+00:00,2459760.88992021,103.78412882056,1.95395612716675,,,APF
T001736,2022-07-03 08:42:02+00:00,2459763.87025511,96.4661359501024,2.57656979560852,,,APF
T001736,2022-07-07 10:37:39.230000+00:00,2459767.95028197,97.2847552025651,2.3585376739502,,,APF
T001736,2022-07-09 08:36:19.140000+00:00,2459769.86718791,73.3577164786427,2.44493794441223,,,APF
T001736,2022-07-13 08:58:08.940000+00:00,2459773.88203578,98.080581446341,1.89929568767548,,,APF
T001736,2022-07-16 11:25:41.040000+00:00,2459776.98410968,72.5435401858566,1.98100614547729,,,APF
T001736,2022-07-19 11:40:58.860000+00:00,2459779.99559558,76.1844959792924,1.56117558479309,,,APF
T001736,2022-07-20 11:37:06.080000+00:00,2459780.99294754,69.8709432614126,1.60997486114502,,,APF
T001736,2022-07-21 11:16:33.330000+00:00,2459781.97873751,75.406956371726,1.49851763248444,,,APF
T001736,2022-07-22 11:40:36.460000+00:00,2459782.99553648,67.2752109519514,1.50107502937317,,,APF
T001736,2022-07-23 07:21:36.300000+00:00,2459783.81577545,67.9771018741966,1.92157793045044,,,APF
T001736,2022-07-25 07:41:59.250000+00:00,2459785.82998939,62.3448539226592,2.12124943733215,,,APF
T001736,2022-07-27 10:41:38.180000+00:00,2459787.95465132,62.051567014603,1.94134795665741,,,APF
T001736,2022-07-28 07:24:29.370000+00:00,2459788.81756829,58.2741481685582,2.09344792366028,,,APF
T001736,2022-07-29 06:59:21.320000+00:00,2459789.80199726,60.6456585707327,5.38638257980347,,,APF
T001736,2022-07-30 10:30:19.860000+00:00,2459790.94768522,62.6815266650603,2.86713314056396,,,APF
T001736,2022-08-11 11:41:38.350000+00:00,2459802.99613083,35.5269964660675,1.33861672878265,,,APF
T001736,2022-08-12 10:32:05.180000+00:00,2459803.9472538,22.3504263740979,1.32837116718292,,,APF
T001736,2022-08-12 10:32:05.180000+00:00,2459803.9472538,22.3504263740979,1.32837116718292,,,APF
T001736,2022-08-15 10:36:05.030000+00:00,2459806.9520107,19.6181522303466,1.37677693367004,,,APF
T001736,2022-08-19 09:49:58.180000+00:00,2459810.92061457,25.4532778173994,1.33665072917938,,,APF
T001736,2022-08-20 11:11:22.990000+00:00,2459811.97635254,5.57478532424519,1.41802883148193,,,APF
T001736,2022-08-21 07:49:45.960000+00:00,2459812.83676551,8.81519783298388,1.61835706233978,,,APF
T001736,2022-08-23 09:26:42.770000+00:00,2459814.90411844,8.93778320994102,1.38105535507202,,,APF
T001736,2022-08-24 09:31:03.840000+00:00,2459815.90621941,-0.127300234699629,1.52728629112244,,,APF
T001736,2022-08-26 08:12:05.520000+00:00,2459817.85296435,9.56631770786026,1.59929203987122,,,APF
T001736,2022-08-26 08:12:05.520000+00:00,2459817.85296435,9.56631770786026,1.59929203987122,,,APF
T001736,2022-08-27 08:28:03.930000+00:00,2459818.86245031,3.20298596577068,1.72681939601898,,,APF
T001736,2022-08-28 08:41:26.490000+00:00,2459819.87332428,-4.15359900463272,1.4524884223938,,,APF
T001736,2022-09-02 09:33:57.210000+00:00,2459824.91003612,-19.6816539477025,1.62280917167664,,,APF
T001736,2022-09-02 09:33:57.210000+00:00,2459824.91003612,-19.6816539477025,1.62280917167664,,,APF
T001736,2022-09-03 10:55:46.310000+00:00,2459825.96681609,-24.9562876094313,1.50350856781006,,,APF
T001736,2022-09-03 10:55:46.310000+00:00,2459825.96681609,-24.9562876094313,1.50350856781006,,,APF
T001736,2022-09-04 09:15:36.140000+00:00,2459826.89709506,-37.5674710970713,1.58671057224274,,,APF
T001736,2022-09-04 09:15:36.140000+00:00,2459826.89709506,-37.5674710970713,1.58671057224274,,,APF
T001736,2022-09-05 09:53:55.440000+00:00,2459827.92467202,-44.9155177134596,1.62541115283966,,,APF
T001736,2022-09-13 09:56:09.570000+00:00,2459835.92478177,-62.7771625804048,2.11679673194885,,,APF
T001736,2022-09-13 09:56:09.570000+00:00,2459835.92478177,-62.7771625804048,2.11679673194885,,,APF
T001736,2022-09-24 10:44:38.290000+00:00,2459846.96023942,-97.5608328328157,1.27053678035736,,,APF
T001736,2022-09-24 10:44:38.290000+00:00,2459846.96023942,-97.5608328328157,1.27053678035736,,,APF
T001736,2022-09-28 10:58:59.100000+00:00,2459850.9608723,-110.297857849864,4.58779382705688,,,APF
T001736,2022-09-28 10:58:59.100000+00:00,2459850.9608723,-110.297857849864,4.58779382705688,,,APF
T001736,2022-09-30 07:26:29.110000+00:00,2459852.82344124,-115.157245956128,1.31712627410889,,,APF
T001736,2022-09-30 07:26:29.110000+00:00,2459852.82344124,-115.157245956128,1.31712627410889,,,APF
T001736,2022-10-01 10:14:37.120000+00:00,2459853.9395102,-119.371018911759,1.32363796234131,,,APF
T001736,2022-10-01 10:14:37.120000+00:00,2459853.9395102,-119.371018911759,1.32363796234131,,,APF
T001736,2022-10-04 11:15:45.410000+00:00,2459856.98308711,-131.844133923423,1.39820492267609,,,APF
T001736,2022-10-04 11:15:45.410000+00:00,2459856.98308711,-131.844133923423,1.39820492267609,,,APF
T001736,2022-10-04 11:15:45.410000+00:00,2459856.98308711,-131.844133923423,1.39820492267609,,,APF
T001736,2022-10-05 09:27:42.440000+00:00,2459857.90763808,-126.183870056701,1.28830397129059,,,APF
T001736,2022-10-05 09:27:42.440000+00:00,2459857.90763808,-126.183870056701,1.28830397129059,,,APF
T001736,2022-10-06 08:44:54.280000+00:00,2459858.87790805,-133.312272109852,1.22154593467712,,,APF
T001736,2022-10-06 08:44:54.280000+00:00,2459858.87790805,-133.312272109852,1.22154593467712,,,APF
T001736,2022-10-08 11:11:17.410000+00:00,2459860.98044498,-143.650950558188,1.35742998123169,,,APF
T001736,2022-10-09 09:33:55.530000+00:00,2459861.91218096,-151.157762874607,1.35125946998596,,,APF
T001736,2022-10-10 09:55:01.420000+00:00,2459862.92444192,-144.572967556074,2.18929481506348,,,APF
T001736,2022-10-11 09:01:26.190000+00:00,2459863.89004389,-147.667455161257,1.51877129077911,,,APF
T001736,2022-10-14 09:51:49.560000+00:00,2459866.9246878,-172.033096576827,1.46294438838959,,,APF
T001736,2022-10-16 09:21:07.300000+00:00,2459868.90354974,-187.920139074503,1.31959986686707,,,APF
T001736,2022-10-19 10:19:53.550000+00:00,2459871.94203665,-187.714216007149,1.98736643791199,,,APF
T001736,2022-10-20 10:51:34.340000+00:00,2459872.96633761,-186.685930220202,1.53248834609985,,,APF
T001736,2022-10-21 09:05:40.300000+00:00,2459873.89316958,-189.934275165753,1.38216507434845,,,APF
T001736,2022-10-21 09:05:40.300000+00:00,2459873.89316958,-189.934275165753,1.38216507434845,,,APF
T001736,2022-10-21 09:05:40.300000+00:00,2459873.89316958,-189.934275165753,1.38216507434845,,,APF
T001736,2022-11-12 08:31:52.570000+00:00,2459895.87044691,-261.121386395404,1.38994765281677,,,APF
T001736,2022-11-14 08:14:04.980000+00:00,2459897.85787685,-277.817999054818,1.37705969810486,,,APF
T001736,2022-11-17 07:57:14.300000+00:00,2459900.84583576,-275.475627330575,1.44682157039642,,,APF
T001736,2022-11-18 06:19:36.890000+00:00,2459901.77843974,-285.349598461016,1.46275627613068,,,APF
T001736,2022-11-19 06:45:43.180000+00:00,2459902.79369471,-297.034522907938,1.63273704051971,,,APF
T001736,2022-11-20 06:14:50.950000+00:00,2459903.77533568,-290.706554550273,1.37883579730988,,,APF
T001736,2022-11-21 06:58:50.060000+00:00,2459904.80584265,-298.782387993119,1.42313718795776,,,APF
T001736,2022-11-22 06:03:55.860000+00:00,2459905.76837362,-301.06174100252,1.45865738391876,,,APF
T001736,2022-11-23 06:18:09.550000+00:00,2459906.77780159,-294.322573889951,1.48522353172302,,,APF
T001736,2022-11-24 12:20:24.340000+00:00,2459908.02888455,-283.712301748135,1.73372220993042,,,APF
T001736,2022-11-27 07:09:42.500000+00:00,2459910.81140447,-299.157174306358,1.99307751655579,,,APF
T001736,2022-11-28 06:45:04.660000+00:00,2459911.79641644,-302.149700606495,1.56089401245117,,,APF
T001736,2022-12-18 04:28:21.240000+00:00,2459931.70059485,-282.633754969627,1.32149136066437,,,APF
T001736,2022-12-19 07:42:25.370000+00:00,2459932.83553481,-277.531254438247,1.55546844005585,,,APF
T001736,2022-12-25 05:41:10.900000+00:00,2459938.75161664,-261.008767188182,1.76965200901031,,,APF
T001736,2023-01-22 05:37:29.350000+00:00,2459966.74590083,-209.617255806695,2.504727602005,,,APF
T001736,2023-01-23 06:57:42.810000+00:00,2459967.7954738,-182.783063120208,4.37096500396729,,,APF
T001736,2023-01-28 06:08:15.930000+00:00,2459972.76770766,-188.146784731155,2.0721230506897,,,APF
T001753,2020-03-10 13:41:56+00:00,2458919.0727778,,,0.1456,0.001,HIRES
T001753,2020-08-27 07:39:47+00:00,2459088.82480941,0.977117645664669,2.65822291374207,0.1226,0.001,HIRES
T001753,2020-09-22 08:06:39+00:00,2459114.84306734,1.23488509328762,1.9618706703186,0.141,0.001,HIRES
T001753,2021-02-26 13:25:44+00:00,2459272.06821056,-5.36290135840305,2.56428194046021,0.1369,0.001,HIRES
T001753,2021-05-27 10:49:22+00:00,2459361.95665903,-0.807740197752038,1.64240169525146,0.154,0.001,HIRES
T001753,2021-05-29 11:09:52+00:00,2459363.97428852,,,0.1518,0.001,HIRES
T001753,2021-06-20 08:46:26+00:00,2459385.87085812,-10.8912835314635,1.8410404920578,0.1556,0.001,HIRES
T001753,2021-07-26 10:59:31+00:00,2459421.96857882,5.56838539373568,2.25090885162354,0.14,0.001,HIRES
T001753,2021-08-14 11:21:51+00:00,2459440.98102012,-2.61928331056896,1.98052370548248,0.1473,0.001,HIRES
T001753,2021-09-12 07:02:38+00:00,2459469.79793687,0.625950919158468,1.6126434803009,0.1544,0.001,HIRES
T001753,2021-10-02 06:48:34+00:00,2459489.78970324,-5.24662069610259,2.01336908340454,0.1555,0.001,HIRES
T001753,2021-10-26 05:22:33+00:00,2459513.72966976,-5.04140599413953,2.09312844276428,0.147,0.001,HIRES
T001753,2022-02-15 15:10:29+00:00,2459626.13854938,8.63809224666099,2.30118727684021,0.1529,0.001,HIRES
T001753,2022-03-16 12:25:06+00:00,2459655.02391069,-2.25972074468593,2.15799927711487,0.1507,0.001,HIRES
T001753,2022-04-12 10:04:51+00:00,2459681.9268513,-14.7077909519602,2.11246252059937,0.1535,0.001,HIRES
T001753,2022-05-10 13:32:52+00:00,2459710.07230852,-1.72825709794699,2.12620210647583,0.1542,0.001,HIRES
T001753,2022-06-08 09:48:03+00:00,2459738.91506151,7.01279665726606,1.92429935932159,0.1545,0.001,HIRES
T001753,2022-06-17 08:09:58+00:00,2459747.84853408,10.3199437752611,1.86907303333282,0.1541,0.001,HIRES
T001753,2022-06-17 10:41:39+00:00,2459747.95187767,4.93961449741757,1.89063954353333,0.1541,0.001,HIRES
T001753,2022-06-17 12:30:59+00:00,2459748.02990858,2.67825823450487,1.86862432956696,0.1518,0.001,HIRES
T001753,2022-07-15 11:08:56+00:00,2459775.97011397,6.77405062471932,2.01274085044861,0.159,0.001,HIRES
T001758,2020-06-29 14:38:58+00:00,2459030.10946937,,,0.1317,0.001,HIRES
T001758,2020-08-07 13:59:34+00:00,2459069.08572184,5.39041069048564,1.76648688316345,0.1594,0.001,HIRES
T001758,2020-08-29 14:07:36+00:00,2459091.09201321,4.70477885535656,1.76708126068115,0.1624,0.001,HIRES
T001758,2020-09-23 11:35:20+00:00,2459115.98733722,7.12537829441922,1.66575253009796,0.164,0.001,HIRES
T001758,2020-09-30 11:18:41+00:00,2459122.97686762,,,0.1625,0.001,HIRES
T001758,2020-10-20 13:17:25+00:00,2459143.05960031,1.07865733249723,2.05148482322693,0.1515,0.001,HIRES
T001758,2020-11-28 10:07:40+00:00,2459181.92816666,-2.45386551158045,2.00460267066956,0.1518,0.001,HIRES
T001758,2020-12-25 08:01:39+00:00,2459208.83984084,-3.64895665032038,2.11526083946228,0.163,0.001,HIRES
T001758,2021-01-18 06:11:36+00:00,2459232.76227433,1.25798183089138,1.78717708587646,0.1622,0.001,HIRES
T001758,2021-06-22 14:45:48+00:00,2459388.11594628,-4.10339855100603,1.65895128250122,0.1708,0.001,HIRES
T001758,2021-07-27 14:02:24+00:00,2459423.08700746,-0.716523822008439,1.80607855319977,0.1749,0.001,HIRES
T001758,2021-08-29 10:15:34+00:00,2459455.93079562,8.87659222162964,1.61315953731537,0.1783,0.001,HIRES
T001758,2021-09-21 11:18:29+00:00,2459478.97562797,0.239595721941351,1.66369152069092,0.1712,0.001,HIRES
T001758,2021-10-19 08:32:01+00:00,2459506.86084703,2.95274673637951,1.79543554782867,0.1762,0.001,HIRES
T001758,2021-11-19 08:38:24+00:00,2459537.86522923,-2.58597842001189,1.73017942905426,0.1651,0.001,HIRES
T001758,2021-11-26 07:19:56+00:00,2459544.81154476,-9.42141643924639,1.89068746566772,0.1577,0.001,HIRES
T001758,2021-12-26 06:32:03+00:00,2459574.77736038,-6.61590089688448,1.81123185157776,0.1653,0.001,HIRES
T001758,2022-01-16 06:16:07+00:00,2459595.76595284,-1.24396463062934,1.91059160232544,0.1748,0.001,HIRES
T001758,2022-02-21 05:21:59+00:00,2459631.72748855,8.55297932372146,1.92149817943573,0.1725,0.001,HIRES
T001758,2022-06-26 14:29:20+00:00,2459757.10466833,2.46364449319525,1.72673833370209,0.1733,0.001,HIRES
T001758,2022-07-15 14:02:14+00:00,2459776.08676262,0.0621325612597046,1.72373938560486,0.1677,0.001,HIRES
T001759,2020-06-24 13:06:16+00:00,2459025.04661782,,,0.5453,0.001,HIRES
T001759,2020-06-28 12:55:25+00:00,2459029.0435651,-10.6859244129322,1.23761999607086,0.8663,0.001,HIRES
T001759,2020-07-05 13:42:22+00:00,2459036.07698715,-8.34433142737604,1.30228304862976,0.9366,0.001,HIRES
T001759,2020-07-06 09:51:08+00:00,2459036.91545702,-10.4277760012033,1.2406417131424,0.9161,0.001,HIRES
T001759,2020-07-08 13:44:07+00:00,2459039.07876005,-6.53106552756103,1.36623787879944,0.9422,0.001,HIRES
T001759,2020-07-09 13:59:27+00:00,2459040.08978381,-6.53986320200609,1.40079474449158,0.925,0.001,HIRES
T001759,2020-07-11 09:57:40+00:00,2459041.92124482,-3.50430365550272,1.5000022649765,0.9084,0.001,HIRES
T001759,2020-07-27 13:47:00+00:00,2459058.08484479,8.13151432967237,1.61808180809021,0.9767,0.001,HIRES
T001759,2020-08-07 13:33:23+00:00,2459069.07213118,-4.91016291065528,1.33673441410065,0.9308,0.001,HIRES
T001759,2020-08-09 14:08:07+00:00,2459071.09744416,-7.94625944812272,1.40978395938873,0.8937,0.001,HIRES
T001759,2020-08-10 14:01:06+00:00,2459072.09327609,,,0.9234,0.001,HIRES
T001759,2020-08-11 13:52:45+00:00,2459073.08582159,-4.77112909991545,1.39674377441406,0.8908,0.001,HIRES
T001759,2020-08-17 12:58:02+00:00,2459079.0483533,6.16137950892737,1.47919762134552,0.8506,0.001,HIRES
T001759,2020-08-27 12:22:56+00:00,2459089.02445432,-1.28890906021521,1.45515835285187,0.9615,0.001,HIRES
T001759,2020-08-29 13:38:14+00:00,2459091.07626735,-1.75472635437628,1.53551185131073,0.6831,0.001,HIRES
T001759,2020-09-08 11:40:54+00:00,2459100.99663666,1.85138150920324,1.73319923877716,0.7754,0.001,HIRES
T001759,2020-09-09 12:46:38+00:00,2459102.04296574,-3.0959518640962,1.54102969169617,0.8128,0.001,HIRES
T001759,2020-09-22 11:47:33+00:00,2459115.00004728,-0.364701245071405,1.57524466514587,0.8364,0.001,HIRES
T001759,2020-09-23 12:56:16+00:00,2459116.04771031,1.04539000221396,1.4623281955719,0.825,0.001,HIRES
T001759,2020-09-24 12:14:43+00:00,2459117.02012787,-0.0291083219192307,1.58183443546295,0.8481,0.001,HIRES
T001759,2020-10-20 11:04:21+00:00,2459142.97068216,-0.879793667685973,1.73054599761963,0.9035,0.001,HIRES
T001759,2020-10-29 07:15:40+00:00,2459151.81389115,4.47767151000254,1.69852924346924,0.8444,0.001,HIRES
T001759,2020-11-28 09:35:01+00:00,2459181.91142358,-4.1675588991727,2.14474940299988,0.2964,0.001,HIRES
T001759,2020-12-06 08:21:41+00:00,2459189.85827224,6.79926825952191,1.84839117527008,0.9322,0.001,HIRES
T001759,2020-12-25 05:18:47+00:00,2459208.72826704,0.574279388743918,1.67378079891205,1.008,0.001,HIRES
T001759,2021-01-18 05:48:42+00:00,2459232.74746998,-0.0464065565014664,1.65376889705658,0.9681,0.001,HIRES
T001759,2021-05-21 12:53:45+00:00,2459356.04216516,3.05677973599966,1.57349014282227,1.121,0.001,HIRES
T001759,2021-06-12 14:14:12+00:00,2459378.09850083,-3.24624053771768,1.40774178504944,1.063,0.001,HIRES
T001759,2021-06-14 13:52:28+00:00,2459380.08237822,-12.8899225471561,1.3792827129364,1.051,0.001,HIRES
T001759,2021-06-18 13:46:50+00:00,2459384.0782292,-6.25127416970451,1.53360509872437,1.128,0.001,HIRES
T001759,2021-06-23 13:26:37+00:00,2459389.06560327,-8.7573180169562,1.33113479614258,1.097,0.001,HIRES
T001759,2021-06-24 10:44:56+00:00,2459389.95333387,-1.26932456426641,1.4038587808609,1.095,0.001,HIRES
T001759,2021-07-04 12:39:34+00:00,2459400.03269347,2.09464872875635,1.32629084587097,1.054,0.001,HIRES
T001759,2021-07-11 14:25:36+00:00,2459407.10838758,-1.13154944229554,1.36217188835144,1.149,0.001,HIRES
T001759,2021-07-13 14:24:33+00:00,2459409.10573512,7.92075377097496,1.34453344345093,1.107,0.001,HIRES
T001759,2021-07-14 13:48:51+00:00,2459410.08253249,0.151804365354336,1.60069715976715,1.082,0.001,HIRES
T001759,2021-07-19 14:00:03+00:00,2459415.09099218,-8.96686336568419,1.48686110973358,1.082,0.001,HIRES
T001759,2021-07-22 13:48:49+00:00,2459418.08209187,-7.16798192223407,1.283851146698,1.168,0.001,HIRES
T001759,2021-07-25 14:29:06+00:00,2459421.11135078,-3.95964562507152,1.94852256774902,1.541,0.001,HIRES
T001759,2021-07-27 13:37:03+00:00,2459423.07368208,-3.00106039154102,1.36679720878601,1.074,0.001,HIRES
T001759,2021-08-14 14:10:49+00:00,2459441.0988114,2.21047382020348,1.53572857379913,1.088,0.001,HIRES
T001759,2021-08-19 14:18:34+00:00,2459446.10536957,9.38016103279764,1.5653178691864,1.093,0.001,HIRES
T001759,2021-08-20 10:25:10+00:00,2459446.94676121,8.89433060750692,1.70878636837006,0.4906,0.001,HIRES
T001759,2021-08-22 12:27:31+00:00,2459449.0263601,1.67141306474406,1.5343861579895,1.055,0.001,HIRES
T001759,2021-08-23 12:22:23+00:00,2459450.02289409,-4.82519290238484,1.3755167722702,1.071,0.001,HIRES
T001759,2021-08-25 13:07:55+00:00,2459452.05423678,-2.48602026309041,1.3665326833725,1.045,0.001,HIRES
T001759,2021-08-30 11:36:40+00:00,2459456.99150987,-4.17272564094497,1.62438583374023,1.047,0.001,HIRES
T001759,2021-09-19 09:24:25+00:00,2459476.89963851,5.44805885337523,1.67917966842651,1.074,0.001,HIRES
T001759,2021-09-21 10:26:34+00:00,2459478.94347379,1.44132721644861,1.61152064800262,1.115,0.001,HIRES
T001759,2021-09-24 09:49:37+00:00,2459481.91765273,7.57377247110017,1.67859148979187,1.097,0.001,HIRES
T001759,2021-09-25 10:52:22+00:00,2459482.96208462,4.39656340765123,1.56178450584412,1.072,0.001,HIRES
T001759,2021-09-27 10:24:41+00:00,2459484.94197632,-2.84637959182985,1.55988168716431,1.048,0.001,HIRES
T001759,2021-10-15 09:49:02+00:00,2459502.91712835,-0.682328544373634,1.52731931209564,1.008,0.001,HIRES
T001759,2021-10-16 09:22:43+00:00,2459503.89901057,1.72808163018142,1.42969906330109,0.9923,0.001,HIRES
T001759,2021-10-19 07:53:04+00:00,2459506.83651929,6.55905402869676,1.49263846874237,1.024,0.001,HIRES
T001759,2021-10-21 08:08:13+00:00,2459508.84670141,1.77948312534374,1.51448178291321,1.041,0.001,HIRES
T001759,2021-10-22 10:05:40+00:00,2459509.93017674,5.81049971728285,1.65955924987793,1.06,0.001,HIRES
T001759,2021-10-24 10:26:50+00:00,2459511.94679056,7.21107680477042,1.67758905887604,1.047,0.001,HIRES
T001759,2021-10-26 08:47:43+00:00,2459513.87436366,5.61416264797044,1.50258302688599,1.009,0.001,HIRES
T001759,2021-10-29 08:15:58+00:00,2459516.85241796,3.77278227099194,1.63535594940186,1.016,0.001,HIRES
T001759,2021-11-13 07:15:50+00:00,2459531.81301949,2.41559450197746,1.82456731796265,1.106,0.001,HIRES
T001759,2021-11-23 08:19:17+00:00,2459541.85791553,3.18314164261662,1.81827366352081,1.035,0.001,HIRES
T001759,2021-11-24 07:13:35+00:00,2459542.80912769,5.89627392533097,1.64725065231323,1.029,0.001,HIRES
T001759,2021-11-28 08:31:45+00:00,2459546.86487607,13.9958734366614,1.77492046356201,1.325,0.001,HIRES
T001759,2022-01-08 05:00:56+00:00,2459587.71525422,10.6122028094777,1.73513555526733,1.111,0.001,HIRES
T001759,2022-04-20 14:36:49+00:00,2459690.1113821,3.24289236947019,1.69010317325592,1.037,0.001,HIRES
T001759,2022-05-30 14:22:31+00:00,2459730.10339477,2.69693789223653,1.54647850990295,1.024,0.001,HIRES
T001759,2022-06-07 13:40:54+00:00,2459738.07528194,4.51144979360798,1.60465753078461,1.106,0.001,HIRES
T001759,2022-06-21 12:50:06+00:00,2459752.04133496,-3.3554757835948,1.44540190696716,0.9916,0.001,HIRES
T001759,2022-07-05 13:56:36+00:00,2459766.08770853,-0.569860971678541,1.50900721549988,1.022,0.001,HIRES
T001759,2022-07-31 08:45:46+00:00,2459791.87181917,0.622460150802955,1.45087790489197,1.089,0.001,HIRES
T001759,2022-07-31 11:31:58+00:00,2459791.98645343,-0.809942089280419,1.29071307182312,1.051,0.001,HIRES
T001775,2020-05-26 07:13:36+00:00,2458995.80076086,,,0.2857,0.001,HIRES
T001775,2020-10-20 14:25:35+00:00,2459143.1107794,4.69319260368002,2.1562077999115,0.4122,0.001,HIRES
T001775,2020-12-25 11:49:23+00:00,2459209.00078728,-50.8868594539655,1.83038663864136,0.4273,0.001,HIRES
T001775,2020-12-26 12:23:15+00:00,2459210.02490234,-14.2075947007362,1.92423033714294,0.4227,0.001,HIRES
T001775,2021-02-23 08:28:02+00:00,2459268.86239603,-30.287397494324,1.77744555473328,0.4007,0.001,HIRES
T001775,2021-05-24 08:37:35+00:00,2459358.86451624,-5.92757147134503,2.68387579917908,0.3937,0.001,HIRES
T001775,2021-05-29 07:05:00+00:00,2459363.80060378,,,0.4233,0.001,HIRES
T001775,2021-06-02 06:54:04+00:00,2459367.79910548,,,0.4094,0.001,HIRES
T001775,2021-06-13 06:24:11+00:00,2459378.76878772,26.2986651970212,1.68351256847382,0.4358,0.001,HIRES
T001775,2021-10-22 15:01:35+00:00,2459510.12933171,29.5315387745032,1.78350126743317,0.4768,0.001,HIRES
T001775,2021-11-19 14:56:28+00:00,2459538.12792124,0.767958370167491,1.77388834953308,0.4828,0.001,HIRES
T001775,2021-12-17 11:20:52+00:00,2459565.98073461,-21.8160648239282,1.83374786376953,0.4802,0.001,HIRES
T001775,2022-01-12 09:36:17+00:00,2459591.91043191,24.8026124033736,1.90765702724457,0.472,0.001,HIRES
T001775,2022-02-21 09:18:49+00:00,2459631.89775726,15.274935147372,1.73140954971313,0.4493,0.001,HIRES
T001775,2022-03-11 07:20:13+00:00,2459649.81460926,-4.22317197881632,1.90752065181732,0.4275,0.001,HIRES
T001775,2022-04-20 11:01:19+00:00,2459689.96584896,-24.1221338977024,1.78175926208496,0.4184,0.001,HIRES
T001775,2022-05-12 08:10:35+00:00,2459711.8467654,9.03023112953187,2.21847152709961,0.4337,0.001,HIRES
T001775,2022-06-08 06:45:37+00:00,2459738.78473203,-10.2811169000922,1.88080596923828,0.4381,0.001,HIRES
T001775,2022-07-11 06:00:11+00:00,2459771.75092668,-38.0687867804442,1.88425028324127,0.4556,0.001,HIRES
T001794,2020-05-26 07:27:03+00:00,2458995.81252304,,,0.1474,0.001,HIRES
T001794,2020-06-29 06:42:03+00:00,2459029.78021999,1.71984452191594,1.80475795269012,0.1385,0.001,HIRES
T001794,2020-06-29 07:50:25+00:00,2459029.82770624,-1.06945768451917,1.82389271259308,0.1396,0.001,HIRES
T001794,2020-06-29 08:56:03+00:00,2459029.8733056,-8.69200560871723,1.7818249464035,0.1403,0.001,HIRES
T001794,2020-08-07 07:00:51+00:00,2459068.79157347,-0.61151399895634,2.0104775428772,0.1372,0.001,HIRES
T001794,2020-08-30 06:21:43+00:00,2459091.7642249,-1.65510001762333,2.05591058731079,0.1271,0.001,HIRES
T001794,2020-09-22 05:01:04+00:00,2459114.70822535,5.00443501529177,2.08111524581909,0.1262,0.001,HIRES
T001794,2020-12-04 15:49:11+00:00,2459188.16042002,-1.89919746441205,2.00124382972717,0.15,0.001,HIRES
T001794,2020-12-26 14:31:32+00:00,2459210.10889255,,,0.1468,0.001,HIRES
T001794,2020-12-31 15:06:12+00:00,2459215.13240874,-6.20101626695926,1.92765653133392,0.1477,0.001,HIRES
T001794,2021-02-26 10:51:31+00:00,2459271.95763992,-3.0841860597834,2.11139750480652,0.1459,0.001,HIRES
T001794,2021-05-20 08:58:50+00:00,2459354.87783564,2.32298466091824,1.95123088359833,0.1436,0.001,HIRES
T001794,2021-06-08 08:17:46+00:00,2459373.84994485,,,0.1498,0.001,HIRES
T001794,2021-06-13 08:06:29+00:00,2459378.83976571,6.35610549466695,1.7363349199295,0.1504,0.001,HIRES
T001794,2021-07-12 06:47:24+00:00,2459407.78462577,0.208174677919001,1.8862738609314,0.0,0.001,HIRES
T001794,2021-08-17 05:59:50+00:00,2459443.74869165,-0.0331426088412741,1.77046453952789,0.1448,0.001,HIRES
T001794,2021-08-20 07:04:27+00:00,2459446.79501957,-0.312678841884598,2.24347448348999,0.1133,0.001,HIRES
T001794,2021-09-19 05:22:03+00:00,2459476.72296331,3.95735912367688,2.06531524658203,0.1351,0.001,HIRES
T001794,2021-11-23 15:39:01+00:00,2459542.15279113,-7.38765461160395,2.05448269844055,0.1491,0.001,HIRES
T001794,2022-01-13 13:37:40+00:00,2459593.07211051,5.17168895615183,1.98574733734131,0.1397,0.001,HIRES
T001794,2022-02-16 10:09:46+00:00,2459626.92889058,0.322607441270151,2.18510317802429,0.1443,0.001,HIRES
T001794,2022-03-16 08:54:26+00:00,2459654.87657419,-5.28047543427977,2.02720618247986,0.1422,0.001,HIRES
T001794,2022-04-20 11:41:58+00:00,2459689.99209952,0.390354037199479,1.84438061714172,0.1492,0.001,HIRES
T001794,2022-05-16 11:08:07+00:00,2459715.96757281,-5.35670110259604,1.95756649971008,0.1495,0.001,HIRES
T001794,2022-06-09 07:34:48+00:00,2459739.81810037,5.08456091935416,1.81923401355743,0.149,0.001,HIRES
T001794,2022-07-11 07:53:23+00:00,2459771.82926456,-3.5716326382903,1.80843937397003,0.1477,0.001,HIRES
T001794,2022-07-31 06:19:12+00:00,2459791.76311118,1.22130252724983,2.05226135253906,0.1489,0.001,HIRES
T001798,2020-05-26 06:47:52+00:00,2458995.78599119,,,0.1585,0.001,HIRES
T001798,2020-08-16 06:38:17+00:00,2459077.77755091,-2.87007010778247,1.98630738258362,0.1738,0.001,HIRES
T001798,2020-08-17 06:45:03+00:00,2459078.78388027,-0.871030472223236,2.3649845123291,0.1304,0.001,HIRES
T001798,2020-08-27 06:13:51+00:00,2459088.76420881,,,0.1281,0.001,HIRES
T001798,2020-08-28 06:23:44+00:00,2459089.76957424,-4.80250990717192,2.09656167030334,0.1744,0.001,HIRES
T001798,2020-08-30 06:27:44+00:00,2459091.771166,5.62620817122432,2.11967921257019,0.1766,0.001,HIRES
T001798,2020-08-31 06:15:04+00:00,2459092.76130347,1.95604729634548,1.94009053707123,0.1752,0.001,HIRES
T001798,2020-09-09 06:09:25+00:00,2459101.75748726,-14.1350632424304,1.95117032527924,0.1648,0.001,HIRES
T001798,2020-09-25 05:09:19+00:00,2459117.71692627,2.33122186414549,2.07177233695984,0.08815,0.001,HIRES
T001798,2020-12-24 15:12:56+00:00,2459208.13735901,-10.3145024765078,1.91980695724487,0.2062,0.001,HIRES
T001798,2020-12-25 14:48:07+00:00,2459209.12137569,-4.40214478465677,2.12646675109863,0.2154,0.001,HIRES
T001798,2020-12-26 15:25:47+00:00,2459210.14680786,1.59937413797678,1.91917312145233,0.2085,0.001,HIRES
T001798,2020-12-31 15:11:25+00:00,2459215.1377647,-1.11746385113133,2.02499485015869,0.2122,0.001,HIRES
T001798,2021-02-23 12:51:03+00:00,2459269.04390821,-6.02938725466219,2.0926194190979,0.1716,0.001,HIRES
T001798,2021-02-26 11:45:04+00:00,2459271.99598151,-4.96010329855032,2.12200856208801,0.2004,0.001,HIRES
T001798,2021-03-22 13:39:24+00:00,2459296.07698731,-17.7707438399331,1.87865650653839,0.1924,0.001,HIRES
T001798,2021-03-23 11:36:30+00:00,2459296.99130643,-9.70289096213503,2.00373482704163,0.1905,0.001,HIRES
T001798,2021-03-23 13:52:00+00:00,2459297.08583259,-9.80653540005455,2.20624566078186,0.1861,0.001,HIRES
T001798,2021-03-26 11:43:40+00:00,2459299.99630742,0.649712682997998,2.06785583496094,0.1934,0.001,HIRES
T001798,2021-04-09 13:28:24+00:00,2459314.06805582,-17.4273098506832,1.92391324043274,0.1946,0.001,HIRES
T001798,2021-05-19 08:01:15+00:00,2459353.83984724,-2.35307188323033,1.92643964290619,0.1897,0.001,HIRES
T001798,2021-05-20 07:01:10+00:00,2459354.79817104,1.96387558018627,1.81295537948608,0.1943,0.001,HIRES
T001798,2021-05-20 10:19:06+00:00,2459354.93533953,3.63906464529536,1.80172669887543,0.1898,0.001,HIRES
T001798,2021-05-21 13:48:34+00:00,2459356.08176661,-3.57372112493613,1.96705865859985,0.1922,0.001,HIRES
T001798,2021-05-24 09:08:42+00:00,2459358.88628277,8.11548400697292,1.87630569934845,0.1996,0.001,HIRES
T001798,2021-05-27 06:07:09+00:00,2459361.75985339,-4.00315285045471,1.64072954654694,0.1993,0.001,HIRES
T001798,2021-05-27 10:19:27+00:00,2459361.93494846,4.67585321587368,1.61606884002686,0.2025,0.001,HIRES
T001798,2021-06-08 06:10:30+00:00,2459373.76155152,2.61427732936663,1.75006473064423,0.1979,0.001,HIRES
T001798,2021-06-11 07:36:01+00:00,2459376.82112592,2.79558904676733,1.72108662128448,0.2,0.001,HIRES
T001798,2021-06-11 11:39:14+00:00,2459376.99190323,1.88105651937342,1.89631128311157,0.1946,0.001,HIRES
T001798,2021-06-12 06:15:36+00:00,2459377.76511284,-1.11108982600562,1.6727579832077,0.1986,0.001,HIRES
T001798,2021-06-12 10:01:11+00:00,2459377.92244192,-5.12864001210139,1.71647167205811,0.1976,0.001,HIRES
T001798,2021-06-13 07:07:54+00:00,2459378.80150034,-2.86815309078279,1.95208632946014,0.1926,0.001,HIRES
T001798,2021-06-13 12:13:53+00:00,2459379.01483314,2.9280962004592,1.63922107219696,0.1957,0.001,HIRES
T001798,2021-06-14 09:10:19+00:00,2459379.88657785,9.52963880649908,1.61630046367645,0.191,0.001,HIRES
T001798,2021-06-17 11:18:48+00:00,2459382.97787162,7.90441836076078,2.11720967292786,0.19,0.001,HIRES
T001798,2021-06-18 07:36:37+00:00,2459383.82076347,-0.684020856117375,1.73353219032288,0.1971,0.001,HIRES
T001798,2021-06-19 06:04:45+00:00,2459384.7585797,-2.92554131054759,1.84361624717712,0.1957,0.001,HIRES
T001798,2021-06-20 07:06:47+00:00,2459385.7999319,-6.89614360816899,1.74482262134552,0.1952,0.001,HIRES
T001798,2021-06-20 11:23:39+00:00,2459385.97894949,-4.18373298782762,1.66619765758514,0.1981,0.001,HIRES
T001798,2021-06-21 07:26:13+00:00,2459386.8135666,-7.77045604229308,1.6517847776413,0.1951,0.001,HIRES
T001798,2021-06-23 08:26:53+00:00,2459388.85592497,-7.94639591184648,1.7654550075531,0.1986,0.001,HIRES
T001798,2021-06-24 06:37:26+00:00,2459389.77939077,-2.29824624879674,1.82006168365479,0.1984,0.001,HIRES
T001798,2021-06-24 10:32:51+00:00,2459389.94361721,1.5282169847786,1.90036511421204,0.1908,0.001,HIRES
T001798,2021-06-30 08:35:40+00:00,2459395.86130839,-7.25337525338957,1.65281891822815,0.1965,0.001,HIRES
T001798,2021-07-11 07:02:29+00:00,2459406.79576924,-1.40339546794264,1.65744459629059,0.2107,0.001,HIRES
T001798,2021-07-25 07:25:39+00:00,2459420.8137262,-3.15279590831477,2.07588958740234,0.1933,0.001,HIRES
T001798,2021-08-17 06:57:09+00:00,2459443.79080719,6.24166451836161,1.95016014575958,0.2007,0.001,HIRES
T001798,2021-08-19 06:48:02+00:00,2459445.78442961,0.565371036817413,2.02067923545837,0.2001,0.001,HIRES
T001798,2021-08-20 05:45:46+00:00,2459446.74116687,-1.46981138285022,2.01080894470215,0.1925,0.001,HIRES
T001798,2021-08-23 06:19:47+00:00,2459449.76457507,-8.44469528538781,1.91753089427948,0.1917,0.001,HIRES
T001798,2021-08-24 06:51:41+00:00,2459450.78705532,-4.68268524063015,2.18192648887634,0.1858,0.001,HIRES
T001798,2021-08-25 05:50:14+00:00,2459451.74444543,-2.0302320331506,2.01504325866699,0.1931,0.001,HIRES
T001798,2021-08-26 05:53:08+00:00,2459452.74580499,-8.44960747173672,1.81448340415955,0.1874,0.001,HIRES
T001798,2021-08-30 06:23:04+00:00,2459456.76716536,-9.47579089049642,2.05504131317139,0.1915,0.001,HIRES
T001798,2021-09-12 06:03:12+00:00,2459469.75325339,3.01749789248324,2.24601078033447,0.2039,0.001,HIRES
T001798,2021-09-15 05:19:48+00:00,2459472.72273189,11.9854169199988,2.03454685211182,0.2116,0.001,HIRES
T001798,2021-09-18 05:16:25+00:00,2459475.72247374,16.9809463545821,2.46624994277954,0.2038,0.001,HIRES
T001798,2021-09-19 05:46:15+00:00,2459476.7422235,11.5711331808717,2.28610372543335,0.2241,0.001,HIRES
T001798,2021-12-17 15:04:57+00:00,2459566.13398377,,,1.237,0.001,HIRES
T001798,2022-01-13 13:56:58+00:00,2459593.08787165,2.91008606388,2.11526584625244,0.2281,0.001,HIRES
T001798,2022-02-11 12:04:06+00:00,2459622.0093701,5.28608938801168,2.07082939147949,0.2116,0.001,HIRES
T001798,2022-02-11 15:35:24+00:00,2459622.15613495,-3.9434926452615,1.87586009502411,0.2138,0.001,HIRES
T001798,2022-02-15 13:09:12+00:00,2459626.05448881,-8.64900609299573,2.02270650863647,0.1984,0.001,HIRES
T001798,2022-02-15 15:26:37+00:00,2459626.14944627,-16.2027379304817,1.98421359062195,0.2011,0.001,HIRES
T001798,2022-02-21 13:02:15+00:00,2459632.04957569,5.44110137820971,2.03255534172058,0.212,0.001,HIRES
T001798,2022-02-22 10:17:52+00:00,2459632.93618899,2.499858137762,2.01756072044373,0.2049,0.001,HIRES
T001798,2022-02-22 14:27:41+00:00,2459633.10872932,1.27487848413582,1.94529187679291,0.2026,0.001,HIRES
T001798,2022-03-16 08:59:10+00:00,2459654.88202437,6.02016207917857,2.31840014457703,0.2114,0.001,HIRES
T001798,2022-03-18 14:15:50+00:00,2459657.10275965,2.08905670637408,1.98110198974609,0.209,0.001,HIRES
T001798,2022-03-22 10:57:52+00:00,2459660.9641225,5.95740170552041,1.85553550720215,0.2126,0.001,HIRES
T001798,2022-03-22 13:48:31+00:00,2459661.08273387,0.0043071464365453,1.99274182319641,0.206,0.001,HIRES
T001798,2022-03-23 13:04:10+00:00,2459662.05199537,-2.1855039113737,1.94349265098572,0.2116,0.001,HIRES
T001798,2022-04-11 11:52:10+00:00,2459681.0021089,-10.6596969825149,2.12748336791992,0.2072,0.001,HIRES
T001798,2022-04-20 11:45:52+00:00,2459689.99650286,-2.44228893240734,2.04974794387817,0.2116,0.001,HIRES
T001798,2022-04-21 11:37:49+00:00,2459690.99104944,-7.82363629906701,2.11331963539124,0.2185,0.001,HIRES
T001798,2022-04-21 14:36:18+00:00,2459691.11543211,-2.58143668354699,2.34404063224792,0.2183,0.001,HIRES
T001798,2022-04-25 13:12:35+00:00,2459695.05697838,4.70969004908765,2.01366972923279,0.2226,0.001,HIRES
T001798,2022-05-01 11:03:56+00:00,2459700.96810804,-2.20707211717272,2.14313459396362,0.2097,0.001,HIRES
T001798,2022-05-10 13:00:04+00:00,2459710.04874776,16.3568619177844,2.10337328910828,0.2162,0.001,HIRES
T001798,2022-05-12 07:09:04+00:00,2459711.8039175,16.2066635283394,2.0759871006012,0.2097,0.001,HIRES
T001798,2022-05-12 12:06:27+00:00,2459712.01258861,1.02529625799934,2.45904731750488,0.1811,0.001,HIRES
T001798,2022-05-13 07:40:23+00:00,2459712.82705682,-1.46138002299735,2.2430784702301,0.2105,0.001,HIRES
T001798,2022-05-13 13:23:32+00:00,2459713.06632842,11.2146888379234,2.58320713043213,0.2028,0.001,HIRES
T001798,2022-05-16 10:37:31+00:00,2459715.94828441,2.57150797369644,2.11597752571106,0.2067,0.001,HIRES
T001798,2022-05-16 13:33:32+00:00,2459716.07133478,10.1311869650683,2.14668250083923,0.2095,0.001,HIRES
T001798,2022-05-25 10:01:02+00:00,2459724.92245255,15.1198230902579,1.94931769371033,0.2316,0.001,HIRES
T001798,2022-06-07 06:42:12+00:00,2459737.78436756,-11.1915027913562,1.7084196805954,0.2274,0.001,HIRES
T001798,2022-06-07 11:54:42+00:00,2459738.00242245,-2.46299643105014,1.85456824302673,0.2223,0.001,HIRES
T001798,2022-06-08 08:37:46+00:00,2459738.86488694,1.16563398803248,1.86285948753357,0.2349,0.001,HIRES
T001798,2022-06-08 11:32:21+00:00,2459738.98710209,8.26446828306733,2.06058120727539,0.2187,0.001,HIRES
T001798,2022-06-09 06:32:52+00:00,2459739.77715137,0.898984959982375,1.6450047492981,0.2267,0.001,HIRES
T001798,2022-06-09 11:21:54+00:00,2459739.97900307,-8.42793119792662,1.81645560264587,0.226,0.001,HIRES
T001798,2022-06-10 06:33:38+00:00,2459740.77763866,0.606318980725995,1.74998116493225,0.216,0.001,HIRES
T001798,2022-06-10 10:25:05+00:00,2459740.93955157,0.587346178419324,1.9716649055481,0.2182,0.001,HIRES
T001798,2022-06-11 06:04:59+00:00,2459741.75778085,1.4682004576851,1.74518013000488,0.2218,0.001,HIRES
T001798,2022-06-11 10:23:56+00:00,2459741.9380257,5.63279634264803,1.64640629291534,0.2223,0.001,HIRES
T001798,2022-06-12 06:34:16+00:00,2459742.77958749,2.80888042554312,2.01594090461731,0.2181,0.001,HIRES
T001798,2022-06-12 09:10:11+00:00,2459742.88855133,2.32141856801161,2.18822908401489,0.1903,0.001,HIRES
T001798,2022-06-14 07:11:12+00:00,2459744.80374421,-2.61252891495243,1.79412150382996,0.2232,0.001,HIRES
T001798,2022-06-14 09:29:01+00:00,2459744.89987273,-2.7607262439883,1.92935431003571,0.2166,0.001,HIRES
T001798,2022-06-15 07:17:39+00:00,2459745.8086402,-5.65892465294186,1.83052039146423,0.2147,0.001,HIRES
T001798,2022-06-15 09:22:53+00:00,2459745.89567222,-0.459649494935633,1.81444084644318,0.2201,0.001,HIRES
T001798,2022-06-17 08:57:22+00:00,2459747.87788626,-5.32678413046865,1.7841944694519,0.2077,0.001,HIRES
T001798,2022-06-17 11:29:45+00:00,2459747.9840951,-10.1940218146622,1.93817627429962,0.2073,0.001,HIRES
T001798,2022-06-18 07:16:16+00:00,2459748.80730012,-4.75794429918523,1.79691708087921,0.2057,0.001,HIRES
T001798,2022-06-18 10:11:23+00:00,2459748.92968905,0.833993286011236,1.82526552677155,0.2089,0.001,HIRES
T001798,2022-06-19 07:57:02+00:00,2459749.83544718,0.228255713489574,1.72853469848633,0.2082,0.001,HIRES
T001798,2022-06-19 11:05:24+00:00,2459749.96702554,-3.54619594674745,1.89147639274597,0.2092,0.001,HIRES
T001798,2022-06-21 10:59:52+00:00,2459751.96423673,-5.38525877787368,2.45072937011719,0.1815,0.001,HIRES
T001798,2022-06-26 10:47:13+00:00,2459756.95511788,6.40140227558826,1.99389708042145,0.2247,0.001,HIRES
T001798,2022-06-29 11:12:24+00:00,2459759.9715759,9.28418484913449,1.77574634552002,0.2258,0.001,HIRES
T001798,2022-07-11 08:19:26+00:00,2459771.84995216,-0.489416205470533,1.78868401050568,0.2349,0.001,HIRES
T001798,2022-07-16 06:14:07+00:00,2459776.76305017,-2.2415688886672,1.77070617675781,0.2172,0.001,HIRES
T001798,2022-07-31 07:08:52+00:00,2459791.80059022,14.3953610527777,1.88501477241516,0.2224,0.001,HIRES
T001824,2020-04-28 04:29:03.160000+00:00,2458967.70076143,29.2448965922999,3.29319000244141,,,APF
T001824,2020-04-28 04:59:47.380000+00:00,2458967.72070243,12.9428148039368,3.32286548614502,,,APF
T001824,2020-04-28 05:30:31.660000+00:00,2458967.74087543,30.352096855404,3.26041889190674,,,APF
T001824,2020-06-02 09:18:44+00:00,2459002.88902319,-4.59568205686863,1.69629001617432,0.2497,0.001,HIRES
T001824,2020-06-03 08:37:13+00:00,2459003.86028303,-1.00414851743473,1.65764927864075,0.2479,0.001,HIRES
T001824,2020-06-30 07:04:05+00:00,2459030.7943663,4.43749545575343,1.53215479850769,0.2591,0.001,HIRES
T001824,2020-07-08 06:50:48+00:00,2459038.78572685,0.537014182753443,1.24884176254272,0.2535,0.001,HIRES
T001824,2020-07-10 07:15:12+00:00,2459040.80367582,-5.73844722765522,1.482945561409,0.253,0.001,HIRES
T001824,2020-07-11 06:58:52+00:00,2459041.79298136,,,0.2596,0.001,HIRES
T001824,2020-07-21 06:52:05+00:00,2459051.78618575,13.7595028112644,1.2313939332962,0.2949,0.001,HIRES
T001824,2020-08-16 05:46:49+00:00,2459077.73946154,6.72080402984882,1.68091380596161,0.2855,0.001,HIRES
T001824,2020-08-29 05:40:55+00:00,2459090.73635389,-2.42458909568386,1.31914985179901,0.2557,0.001,HIRES
T001824,2020-09-09 05:24:14+00:00,2459101.72497153,14.2569588878446,1.32141327857971,0.2634,0.001,HIRES
T001824,2020-11-28 15:20:03+00:00,2459182.14117555,-2.13720277136323,1.79222071170807,0.2988,0.001,HIRES
T001824,2020-12-06 15:57:46+00:00,2459190.16817535,3.08245756226944,1.4852694272995,0.2971,0.001,HIRES
T001824,2020-12-24 14:45:31+00:00,2459208.11842314,2.4237967271929,1.26899182796478,0.2972,0.001,HIRES
T001824,2020-12-25 14:40:57+00:00,2459209.11594408,6.11331415433536,1.49565708637238,0.2859,0.001,HIRES
T001824,2020-12-26 13:50:33+00:00,2459210.08070814,0.715275977071315,1.35361301898956,0.283,0.001,HIRES
T001824,2020-12-31 14:49:08+00:00,2459215.1220899,13.9839952932408,1.40385782718658,0.2824,0.001,HIRES
T001824,2021-01-23 12:44:04+00:00,2459238.03613286,2.54603880040901,2.21640872955322,0.2824,0.001,HIRES
T001824,2021-02-26 11:04:03+00:00,2459271.96623159,-7.23399025447986,1.38295125961304,0.2754,0.001,HIRES
T001824,2021-03-22 13:13:44+00:00,2459296.05642442,-8.53685899000823,1.37009561061859,0.2602,0.001,HIRES
T001824,2021-05-17 05:31:15.300000+00:00,2459351.74207546,-2.87909396346286,2.72933626174927,,,APF
T001824,2021-05-19 05:57:12.760000+00:00,2459353.75976647,-2.363188540937,4.09004831314087,,,APF
T001824,2021-05-19 07:18:14+00:00,2459353.80691725,-8.86013897031271,1.15325975418091,0.2796,0.001,HIRES
T001824,2021-05-22 05:49:53.060000+00:00,2459356.75202749,6.43957260179501,3.29555773735046,,,APF
T001824,2021-05-22 06:13:57.220000+00:00,2459356.76876249,-1.30837306759048,3.08669495582581,,,APF
T001824,2021-05-23 06:05:09.160000+00:00,2459357.7627535,0.366858529131548,3.16655421257019,,,APF
T001824,2021-05-23 06:29:13.380000+00:00,2459357.7792685,-4.10990592247663,3.21357846260071,,,APF
T001824,2021-05-24 05:59:07.610000+00:00,2459358.7581445,4.31284069660788,3.09179520606995,,,APF
T001824,2021-05-24 06:23:11.820000+00:00,2459358.7748335,2.37395431002108,3.21828746795654,,,APF
T001824,2021-05-25 05:32:13.090000+00:00,2459359.74223951,10.4584095013825,2.63998460769653,,,APF
T001824,2021-05-25 06:02:57.200000+00:00,2459359.76278251,-3.32541240363142,3.30869388580322,,,APF
T001824,2021-05-26 05:52:24.080000+00:00,2459360.75518752,3.47784630193761,2.91275858879089,,,APF
T001824,2021-05-26 06:23:08.320000+00:00,2459360.77650552,-14.2028652709752,3.23853993415833,,,APF
T001824,2021-05-27 06:03:14.610000+00:00,2459361.76356352,0.615334612780102,2.57665252685547,,,APF
T001824,2021-05-27 06:33:58.890000+00:00,2459361.78455852,0.0482054488879307,2.56640005111694,,,APF
T001824,2021-05-27 08:44:29+00:00,2459361.86617509,-8.74098554646165,1.13941550254822,0.2756,0.001,HIRES
T001824,2021-05-30 06:12:33+00:00,2459364.76709754,-10.3405471270989,3.87792325019836,,,APF
T001824,2021-05-30 06:35:00.190000+00:00,2459364.78266354,-0.611368722258998,3.80816507339478,,,APF
T001824,2021-05-31 06:20:05.440000+00:00,2459365.77492955,-9.89512573801093,3.17533612251282,,,APF
T001824,2021-05-31 06:50:49.600000+00:00,2459365.79623655,-0.854234018698243,3.00988268852234,,,APF
T001824,2021-06-02 06:04:49.520000+00:00,2459367.76415056,-2.47207151374779,2.70055866241455,,,APF
T001824,2021-06-02 06:35:33.750000+00:00,2459367.78554956,-7.61197094756583,2.7208468914032,,,APF
T001824,2021-06-04 06:53:31.250000+00:00,2459369.79832258,9.4121853228925,3.24528527259827,,,APF
T001824,2021-06-04 07:24:15.430000+00:00,2459369.81917758,0.0672407574941936,3.3692467212677,,,APF
T001824,2021-06-06 06:04:01.530000+00:00,2459371.76281059,15.8586380772803,2.83763122558594,,,APF
T001824,2021-06-06 06:34:45.660000+00:00,2459371.78463859,8.07313961744419,3.12585926055908,,,APF
T001824,2021-06-08 07:55:38+00:00,2459373.83176253,7.75366942888136,1.15353798866272,0.2744,0.001,HIRES
T001824,2021-06-12 07:32:08+00:00,2459377.81538173,-0.440226061317233,1.25071370601654,0.273,0.001,HIRES
T001824,2021-06-18 07:15:25+00:00,2459383.80323059,-5.18315471674307,1.18931496143341,0.2604,0.001,HIRES
T001824,2021-06-20 07:36:29+00:00,2459385.81788517,-7.55123913290908,1.12554955482483,0.2545,0.001,HIRES
T001824,2021-06-21 06:36:01+00:00,2459386.77602567,-3.41552910456038,1.2616331577301,0.2557,0.001,HIRES
T001824,2021-06-23 07:54:42+00:00,2459388.83043764,-2.19398885993007,1.24258828163147,0.2595,0.001,HIRES
T001824,2021-06-26 09:54:17.080000+00:00,2459391.92177471,11.8304492906095,4.10675048828125,,,APF
T001824,2021-06-26 10:25:01.230000+00:00,2459391.94291971,-1.65323331805854,4.71267080307007,,,APF
T001824,2021-06-30 08:19:54+00:00,2459395.84768994,14.471558840181,1.24297285079956,0.2655,0.001,HIRES
T001824,2021-07-04 07:38:50+00:00,2459399.81949997,6.15334510901595,1.28957390785217,0.2725,0.001,HIRES
T001824,2021-07-04 09:22:00.270000+00:00,2459399.89941575,7.14835968276673,3.73518395423889,,,APF
T001824,2021-07-04 09:52:44.380000+00:00,2459399.92078075,4.8830431324896,4.30889177322388,,,APF
T001824,2021-07-06 08:23:06.090000+00:00,2459401.85754776,-9.19186928023199,3.41176390647888,,,APF
T001824,2021-07-06 08:53:50.260000+00:00,2459401.87952576,1.95735426967055,4.11824607849121,,,APF
T001824,2021-07-11 07:33:47+00:00,2459406.81540143,-3.97701236730617,1.18152248859406,0.2625,0.001,HIRES
T001824,2021-07-12 07:05:14+00:00,2459407.79628168,-5.15578173300854,1.4129638671875,0.0,0.001,HIRES
T001824,2021-07-12 07:08:07.990000+00:00,2459407.80638479,2.36901792330159,3.12656164169312,,,APF
T001824,2021-07-12 07:38:52.130000+00:00,2459407.82769279,-0.456406047762174,3.44442200660706,,,APF
T001824,2021-07-13 07:34:16.230000+00:00,2459408.8243828,4.96284085451441,3.55682301521301,,,APF
T001824,2021-07-13 08:05:00.340000+00:00,2459408.8457138,0.0433653439611539,3.8467218875885,,,APF
T001824,2021-07-17 07:57:42.330000+00:00,2459412.84074682,3.08142612649144,3.69735097885132,,,APF
T001824,2021-07-17 08:28:26.660000+00:00,2459412.86341982,-2.94567105408132,3.17446613311768,,,APF
T001824,2021-07-19 08:07:35.980000+00:00,2459414.84734083,7.39504285364726,3.77028322219849,,,APF
T001824,2021-07-19 08:38:20.150000+00:00,2459414.86832383,3.87262174077333,4.16500473022461,,,APF
T001824,2021-07-23 07:08:26.610000+00:00,2459418.80639485,-9.03285434435613,3.11926460266113,,,APF
T001824,2021-07-23 07:39:10.710000+00:00,2459418.82848985,13.7913304806276,3.56515073776245,,,APF
T001824,2021-07-25 04:57:13.760000+00:00,2459420.71471286,11.9627091711362,3.07713198661804,,,APF
T001824,2021-07-25 05:27:57.850000+00:00,2459420.73651786,5.48539331473929,3.19268679618835,,,APF
T001824,2021-07-25 06:35:24+00:00,2459420.77514033,6.58832395465006,1.40613722801208,0.2645,0.001,HIRES
T001824,2021-07-26 04:57:43.450000+00:00,2459421.71565986,5.47635163922937,3.8329484462738,,,APF
T001824,2021-07-26 05:28:27.600000+00:00,2459421.73716386,3.18466256352224,3.31617546081543,,,APF
T001824,2021-08-09 05:58:59+00:00,2459435.74900447,-9.37401810617524,1.49182796478271,0.2592,0.001,HIRES
T001824,2021-08-17 05:54:41+00:00,2459443.74558217,-3.29690216906625,1.24995458126068,0.2617,0.001,HIRES
T001824,2021-08-19 06:39:47+00:00,2459445.77756979,-0.556792587395139,1.35758209228516,0.2688,0.001,HIRES
T001824,2021-08-20 06:18:08+00:00,2459446.76262206,3.56541841993658,1.35692012310028,0.2698,0.001,HIRES
T001824,2021-08-25 05:36:49+00:00,2459451.73355436,-10.0732416243981,1.38066232204437,0.288,0.001,HIRES
T001824,2021-08-26 06:02:31+00:00,2459452.75131946,-10.9971159929639,1.33145976066589,0.2868,0.001,HIRES
T001824,2021-08-29 06:12:46+00:00,2459455.75856787,-1.84821510488593,1.32110452651978,0.2715,0.001,HIRES
T001824,2021-09-12 05:46:05+00:00,2459469.74028762,4.58488280207745,1.44929480552673,0.2755,0.001,HIRES
T001824,2021-10-13 12:21:21.660000+00:00,2459501.02382012,-9.7540546780798,3.46121191978455,,,APF
T001824,2021-10-13 12:52:05.850000+00:00,2459501.04499012,-8.38125017560889,3.62370848655701,,,APF
T001824,2021-10-14 12:17:09.550000+00:00,2459502.01891413,-15.1844659566096,5.6823410987854,,,APF
T001824,2021-10-30 11:42:19.570000+00:00,2459517.99841515,8.33645275718311,4.36099100112915,,,APF
T001824,2021-10-30 12:13:03.800000+00:00,2459518.01859015,-0.77866995103409,3.65105962753296,,,APF
T001824,2021-11-12 11:09:40.790000+00:00,2459530.97594817,1.57624927149736,3.25066113471985,,,APF
T001824,2021-11-12 11:40:25.080000+00:00,2459530.99682817,15.1590908945001,3.34879374504089,,,APF
T001824,2021-11-13 11:33:51.800000+00:00,2459531.99282617,18.323567249348,3.09583902359009,,,APF
T001824,2021-11-13 12:04:35.970000+00:00,2459532.01371917,13.1429947979174,3.16869449615479,,,APF
T001824,2021-11-21 11:22:49.240000+00:00,2459539.98508717,12.8815681658562,3.61672949790955,,,APF
T001824,2021-11-21 11:53:33.650000+00:00,2459540.00589817,12.6510152254477,3.31765508651733,,,APF
T001824,2021-11-22 10:37:29.120000+00:00,2459540.95377017,4.85659391320953,3.54414820671082,,,APF
T001824,2021-11-22 11:08:13.290000+00:00,2459540.97481317,5.4554687469908,3.37573409080505,,,APF
T001824,2021-11-23 15:52:11+00:00,2459542.16349503,1.33233975604935,1.37394762039185,0.2936,0.001,HIRES
T001824,2021-11-25 09:07:31.430000+00:00,2459543.89205517,0.376999201591659,4.05422449111938,,,APF
T001824,2021-11-25 09:38:15.540000+00:00,2459543.91280817,-4.89591460789286,3.87951159477234,,,APF
T001824,2021-11-27 15:43:17+00:00,2459546.15832633,2.95768044295788,1.36086881160736,0.2997,0.001,HIRES
T001824,2021-11-29 13:06:23.330000+00:00,2459548.05739217,-2.47323457041112,2.71598672866821,,,APF
T001824,2021-11-29 13:37:07.440000+00:00,2459548.07867817,0.624931465059447,2.94968819618225,,,APF
T001824,2021-11-30 09:15:01.970000+00:00,2459548.89626518,-8.86005996499678,4.25389528274536,,,APF
T001824,2021-11-30 09:45:46.170000+00:00,2459548.91723818,-5.94978624632341,3.83089160919189,,,APF
T001824,2021-12-01 12:29:40.210000+00:00,2459550.03215618,0.572840397725386,3.99841713905334,,,APF
T001824,2021-12-01 13:00:24.490000+00:00,2459550.05374218,-9.38879607109199,3.51487708091736,,,APF
T001824,2021-12-02 09:19:24.280000+00:00,2459550.90006918,-3.40251519344922,3.36630988121033,,,APF
T001824,2021-12-02 09:50:08.440000+00:00,2459550.92125118,-9.8817929525772,3.54469299316406,,,APF
T001824,2021-12-03 09:54:44.090000+00:00,2459551.92476218,-2.47212384992872,3.4888277053833,,,APF
T001824,2021-12-03 10:25:28.270000+00:00,2459551.94595518,-2.32378796799151,3.21276760101318,,,APF
T001824,2021-12-04 08:25:12.550000+00:00,2459552.86283018,-1.26733564104948,3.67404699325562,,,APF
T001824,2021-12-04 08:55:56.680000+00:00,2459552.88376818,-3.14345435800271,3.5443799495697,,,APF
T001824,2021-12-11 12:00:06.700000+00:00,2459560.01283618,-5.31382928488372,3.16503310203552,,,APF
T001824,2021-12-11 12:30:50.830000+00:00,2459560.03343918,7.22078960808301,2.88470864295959,,,APF
T001824,2021-12-17 14:25:19+00:00,2459566.10486389,-1.97555003270138,1.39692044258118,0.2775,0.001,HIRES
T001824,2021-12-18 11:55:57.230000+00:00,2459567.00982517,-2.1706295399225,2.83513617515564,,,APF
T001824,2021-12-18 12:26:41.700000+00:00,2459567.03078617,-2.91020665285787,3.12619614601135,,,APF
T001824,2021-12-19 08:35:37.770000+00:00,2459567.86665917,15.686484723834,5.81061363220215,,,APF
T001824,2021-12-19 08:55:06.400000+00:00,2459567.88054817,3.21152450717654,4.83883190155029,,,APF
T001824,2021-12-20 13:08:51.910000+00:00,2459569.05590317,-9.46742834261966,6.77826023101807,,,APF
T001824,2021-12-20 13:27:23.410000+00:00,2459569.06899417,14.7490726558255,6.52768754959106,,,APF
T001824,2022-01-06 12:58:46.010000+00:00,2459586.05413216,-11.2590768730055,3.01827383041382,,,APF
T001824,2022-01-06 13:29:30.130000+00:00,2459586.07524416,-6.59040471254752,2.80903315544128,,,APF
T001824,2022-01-11 06:04:05.070000+00:00,2459590.76385216,-7.04693858470246,5.18115901947021,,,APF
T001824,2022-01-11 06:28:08.360000+00:00,2459590.78121416,-16.0212582446809,4.33245706558228,,,APF
T001824,2022-01-12 06:18:21.470000+00:00,2459591.77601715,-11.2013099010426,4.05521965026855,,,APF
T001824,2022-01-12 06:49:05.630000+00:00,2459591.79715215,-10.287323875208,4.14141845703125,,,APF
T001824,2022-01-12 11:14:17.060000+00:00,2459591.98158015,-10.2840087584567,2.96446776390076,,,APF
T001824,2022-01-12 11:45:01.200000+00:00,2459592.00274915,-7.17135652383765,3.12890553474426,,,APF
T001824,2022-01-13 10:38:17.360000+00:00,2459592.95581415,-3.58957911802713,3.58951425552368,,,APF
T001824,2022-01-13 11:09:01.500000+00:00,2459592.97387015,-14.622303194003,5.97017335891724,,,APF
T001824,2022-01-13 13:08:59+00:00,2459593.05275006,-3.87206810864335,1.30504941940308,0.26,0.001,HIRES
T001824,2022-01-14 06:29:48.600000+00:00,2459593.78482315,-3.54557038528836,4.09051036834717,,,APF
T001824,2022-01-14 07:00:32.760000+00:00,2459593.80956915,-9.95806545615011,4.78410863876343,,,APF
T001824,2022-01-15 09:42:48.510000+00:00,2459594.91817015,-9.82699767121501,3.5354585647583,,,APF
T001824,2022-01-15 09:42:48.510000+00:00,2459594.91817015,-9.82699767121501,3.5354585647583,,,APF
T001824,2022-01-15 10:13:32.690000+00:00,2459594.93872615,-2.27527620350024,4.62861585617065,,,APF
T001824,2022-01-15 10:13:32.690000+00:00,2459594.93872615,-2.27527620350024,4.62861585617065,,,APF
T001824,2022-01-17 11:41:40.800000+00:00,2459597.00109415,-6.27414037509342,3.47125458717346,,,APF
T001824,2022-01-17 12:12:24.990000+00:00,2459597.02247215,-0.0256729068669301,3.12497901916504,,,APF
T001824,2022-01-18 07:49:41.010000+00:00,2459597.83998515,-12.6688543085053,3.60901665687561,,,APF
T001824,2022-01-18 08:20:25.160000+00:00,2459597.86112015,1.48472101600701,3.61676573753357,,,APF
T001824,2022-01-20 12:04:51.150000+00:00,2459600.01697014,-10.6633031235808,3.24214053153992,,,APF
T001824,2022-01-20 12:35:35.340000+00:00,2459600.03841814,-7.71704245870855,3.04889559745789,,,APF
T001824,2022-01-21 10:28:05.610000+00:00,2459600.94558514,4.56421565480809,5.29220628738403,,,APF
T001824,2022-01-21 10:47:09.250000+00:00,2459600.95925414,-15.0296461473101,5.11017799377441,,,APF
T001824,2022-01-23 06:05:19.960000+00:00,2459602.76544914,-4.62253494115511,4.91908979415894,,,APF
T001824,2022-01-23 06:30:53.760000+00:00,2459602.78153714,0.108544103603521,4.7979474067688,,,APF
T001824,2022-01-24 12:59:52.900000+00:00,2459604.05530914,5.99718886545342,2.71068453788757,,,APF
T001824,2022-01-24 13:30:37.020000+00:00,2459604.07661714,3.90093800736732,2.97873163223267,,,APF
T001824,2022-01-25 06:04:43.660000+00:00,2459604.76640314,15.8218144037188,3.90380835533142,,,APF
T001824,2022-01-25 06:35:27.840000+00:00,2459604.78861414,-0.993464968798548,3.31083559989929,,,APF
T001824,2022-01-26 09:03:23.080000+00:00,2459605.89099113,1.60886170781076,3.44805121421814,,,APF
T001824,2022-01-26 09:34:07.240000+00:00,2459605.91225313,-0.324240193173498,2.9662401676178,,,APF
T001824,2022-01-27 09:09:09.230000+00:00,2459606.89523913,-0.273755454829981,3.34316205978394,,,APF
T001824,2022-01-27 09:39:53.400000+00:00,2459606.91683713,-0.70335641174988,3.29043984413147,,,APF
T001824,2022-01-29 05:42:54.660000+00:00,2459608.75028113,-7.9189005087647,5.85432434082031,,,APF
T001824,2022-01-29 06:13:38.830000+00:00,2459608.77465713,-24.6261819491991,3.92304682731628,,,APF
T001824,2022-01-30 05:48:43+00:00,2459609.75596213,-6.58589329417837,3.64863109588623,,,APF
T001824,2022-01-30 06:19:27.160000+00:00,2459609.77723613,-17.7165129489624,3.9014720916748,,,APF
T001824,2022-02-03 09:46:16.980000+00:00,2459613.91661012,-9.12963939325809,5.34456348419189,,,APF
T001824,2022-02-03 10:04:05.730000+00:00,2459613.92894812,15.1029889947779,5.18295240402222,,,APF
T001824,2022-02-07 06:21:03.820000+00:00,2459617.77899811,4.01971578031416,2.92652416229248,,,APF
T001824,2022-02-07 06:51:47.950000+00:00,2459617.80024811,-5.91132459345253,2.79759287834167,,,APF
T001824,2022-02-08 05:15:53.750000+00:00,2459618.73263411,11.7503116148546,3.30591368675232,,,APF
T001824,2022-02-08 05:46:37.940000+00:00,2459618.75484511,-2.55380101810363,2.97386765480042,,,APF
T001824,2022-02-09 09:48:42.760000+00:00,2459619.92258011,1.03690568073531,2.97432804107666,,,APF
T001824,2022-02-09 10:19:26.840000+00:00,2459619.94405111,-1.37570019833599,3.33843851089478,,,APF
T001824,2022-02-11 09:10:38.590000+00:00,2459621.8961571,3.43243237728324,3.1114444732666,,,APF
T001824,2022-02-11 09:41:22.730000+00:00,2459621.9171991,-14.2830606217325,3.17259311676025,,,APF
T001824,2022-02-11 13:14:48+00:00,2459622.05719998,6.52418248007661,1.41072225570679,0.2771,0.001,HIRES
T001824,2022-02-12 05:50:22.440000+00:00,2459622.7574161,1.57799982781686,2.63913559913635,,,APF
T001824,2022-02-12 06:21:06.590000+00:00,2459622.7787821,0.38386592131492,2.80098652839661,,,APF
T001824,2022-02-13 08:10:09.590000+00:00,2459623.8544061,1.5314390453932,3.19527196884155,,,APF
T001824,2022-02-13 08:40:53.740000+00:00,2459623.8756671,-14.5461556958592,3.08095645904541,,,APF
T001824,2022-02-14 08:17:27.530000+00:00,2459624.8595301,-16.7198110184829,3.39862608909607,,,APF
T001824,2022-02-14 08:48:11.690000+00:00,2459624.8808271,1.06770024398724,3.15715050697327,,,APF
T001824,2022-02-15 13:49:58+00:00,2459626.08294217,-2.54380604514872,1.3437796831131,0.2743,0.001,HIRES
T001824,2022-02-15 14:23:48+00:00,2459626.10538533,-2.68814900921765,1.31696546077728,0.2753,0.001,HIRES
T001824,2022-02-18 09:17:18.810000+00:00,2459628.90108409,10.9076064984889,3.26179647445679,,,APF
T001824,2022-02-18 09:48:02.970000+00:00,2459628.92213809,1.26174427582035,3.26686859130859,,,APF
T001824,2022-02-19 05:42:59.440000+00:00,2459629.75244209,3.94302088149366,3.30644631385803,,,APF
T001824,2022-02-19 06:13:43.650000+00:00,2459629.77393509,18.6711653927081,3.61089301109314,,,APF
T001824,2022-02-21 09:58:44+00:00,2459631.92114168,1.45141556701059,1.41707718372345,0.294,0.001,HIRES
T001824,2022-02-22 10:29:18+00:00,2459632.94357347,3.49207057354691,1.14101576805115,0.2935,0.001,HIRES
T001824,2022-02-28 08:35:11.350000+00:00,2459638.87181806,0.775316459815787,3.32913565635681,,,APF
T001824,2022-02-28 09:05:55.540000+00:00,2459638.89309106,-7.2406306645903,3.34506011009216,,,APF
T001824,2022-03-01 08:02:02.770000+00:00,2459639.84917506,-15.8485659503847,3.28668308258057,,,APF
T001824,2022-03-01 08:32:47+00:00,2459639.86983406,3.87965445932871,3.0313937664032,,,APF
T001824,2022-03-02 07:26:50.030000+00:00,2459640.82271106,-12.3328378953526,3.95024824142456,,,APF
T001824,2022-03-02 07:57:34.380000+00:00,2459640.84669306,-16.6972759375116,4.18669271469116,,,APF
T001824,2022-03-08 10:15:08.800000+00:00,2459646.94105204,-4.7044034989425,3.27614808082581,,,APF
T001824,2022-03-08 10:45:52.970000+00:00,2459646.96254504,-11.8123541461269,3.58980417251587,,,APF
T001824,2022-03-09 07:51:19.780000+00:00,2459647.84143604,-4.04732592727891,3.37572693824768,,,APF
T001824,2022-03-09 08:22:03.870000+00:00,2459647.86269704,-9.93471625978708,3.03751730918884,,,APF
T001824,2022-03-10 07:15:12.960000+00:00,2459648.81230403,5.41721089328947,5.63744068145752,,,APF
T001824,2022-03-10 07:34:24.880000+00:00,2459648.82570603,-19.0901871213633,5.7927303314209,,,APF
T001824,2022-03-11 09:02:10.110000+00:00,2459649.89087803,-2.69678714386753,3.37360811233521,,,APF
T001824,2022-03-11 09:32:54.260000+00:00,2459649.91158403,-5.52817624810243,3.72963285446167,,,APF
T001824,2022-03-14 07:55:53.270000+00:00,2459652.84253602,-3.59658940523542,4.81442499160767,,,APF
T001824,2022-03-14 08:20:04.720000+00:00,2459652.86061502,13.400078963783,6.03024482727051,,,APF
T001824,2022-03-16 10:06:30+00:00,2459654.92618287,-1.25835734337196,1.42084431648254,0.2743,0.001,HIRES
T001824,2022-03-17 07:31:11.150000+00:00,2459655.82728901,4.02267734529622,3.31329774856567,,,APF
T001824,2022-03-17 08:01:55.320000+00:00,2459655.84813401,-15.2819130994312,3.46124076843262,,,APF
T001824,2022-03-18 07:36:27.330000+00:00,2459656.83083501,-5.72265350223315,3.78523921966553,,,APF
T001824,2022-03-18 08:07:11.500000+00:00,2459656.85258201,-8.49050915753524,3.83405995368958,,,APF
T001824,2022-03-21 08:19:57.110000+00:00,2459659.859837,-16.0041478545519,4.08512926101685,,,APF
T001824,2022-03-21 08:50:41.210000+00:00,2459659.882278,-8.70240363277984,4.13091516494751,,,APF
T001824,2022-03-22 12:30:13+00:00,2459661.0271258,-8.61451816879762,1.28834700584412,0.274,0.001,HIRES
T001824,2022-03-23 07:47:40.950000+00:00,2459661.83875099,-11.5263903200384,3.40560960769653,,,APF
T001824,2022-03-23 08:18:25.090000+00:00,2459661.85979199,0.540656863453675,3.32281947135925,,,APF
T001824,2022-03-24 07:12:46.640000+00:00,2459662.81424899,-13.1735790388657,3.21388936042786,,,APF
T001824,2022-03-24 07:43:30.820000+00:00,2459662.83552199,-7.35008544193294,3.04797172546387,,,APF
T001824,2022-03-25 07:14:06.350000+00:00,2459663.81545198,-8.09485946540237,2.95767307281494,,,APF
T001824,2022-03-25 07:44:50.540000+00:00,2459663.83659798,1.17578140963603,2.90709376335144,,,APF
T001824,2022-03-31 07:53:00.390000+00:00,2459669.84332496,1.37024029876784,4.53041744232178,,,APF
T001824,2022-04-01 09:23:16.430000+00:00,2459670.90482196,4.93001625945425,2.81741642951965,,,APF
T001824,2022-04-01 09:54:00.610000+00:00,2459670.92601296,17.8081693387926,3.04239511489868,,,APF
T001824,2022-04-02 07:26:13.490000+00:00,2459671.82335895,5.25034862058261,2.8232786655426,,,APF
T001824,2022-04-02 07:56:57.630000+00:00,2459671.84464295,4.4354108297199,3.41181254386902,,,APF
T001824,2022-04-02 11:42:58+00:00,2459671.99441864,6.69950842770961,1.42276227474213,0.267,0.001,HIRES
T001824,2022-04-05 07:30:22.330000+00:00,2459674.82598594,2.84349802331135,4.21565866470337,,,APF
T001824,2022-04-05 08:01:06.440000+00:00,2459674.84669094,1.89592095542945,4.74291038513184,,,APF
T001824,2022-04-08 07:05:18.190000+00:00,2459677.80860693,4.92044675193921,3.28304815292358,,,APF
T001824,2022-04-08 07:36:02.300000+00:00,2459677.83005393,8.00318762153854,3.19500350952148,,,APF
T001824,2022-04-09 07:06:01.100000+00:00,2459678.80904792,5.97316709095004,2.96360564231873,,,APF
T001824,2022-04-09 07:36:45.230000+00:00,2459678.83060992,2.17467256119142,2.95056629180908,,,APF
T001824,2022-04-11 07:25:32.220000+00:00,2459680.81846792,19.2407784398314,6.31932735443115,,,APF
T001824,2022-04-11 07:44:20.640000+00:00,2459680.83156892,-7.18074856068262,5.97059774398804,,,APF
T001824,2022-04-12 08:06:08+00:00,2459681.84247045,2.26652368405581,1.29173624515533,0.2902,0.001,HIRES
T001824,2022-04-18 07:11:07.920000+00:00,2459687.81207088,13.5117962744916,2.94877934455872,,,APF
T001824,2022-04-18 07:41:52.170000+00:00,2459687.83340088,4.01222263968939,3.12763500213623,,,APF
T001824,2022-04-20 08:18:13.870000+00:00,2459689.85976588,8.56366828390178,5.69901704788208,,,APF
T001824,2022-04-20 08:48:58.010000+00:00,2459689.88427887,-5.24214104782655,4.48104619979858,,,APF
T001824,2022-04-24 06:46:51.380000+00:00,2459693.79556386,13.1232114925162,4.58274221420288,,,APF
T001824,2022-04-24 07:17:35.560000+00:00,2459693.81689386,-5.31432356464326,4.20320892333984,,,APF
T001824,2022-04-25 06:17:22.200000+00:00,2459694.77451585,3.33778532851894,3.59177827835083,,,APF
T001824,2022-04-25 06:48:06.410000+00:00,2459694.79637785,11.4614420564659,3.38925409317017,,,APF
T001824,2022-04-27 06:10:54.050000+00:00,2459696.77022784,6.67900404591816,3.13665223121643,,,APF
T001824,2022-04-27 06:41:38.160000+00:00,2459696.79231084,-0.328484662487385,3.39654755592346,,,APF
T001824,2022-04-28 08:19:42.140000+00:00,2459697.86176584,-6.63710549281755,4.71232175827026,,,APF
T001824,2022-04-28 08:50:26.240000+00:00,2459697.87699684,-13.4841569763186,4.92982244491577,,,APF
T001824,2022-04-29 07:25:31.340000+00:00,2459698.82171183,-0.472675589662664,3.11252069473267,,,APF
T001824,2022-04-29 07:56:15.480000+00:00,2459698.84301883,2.47388739864364,3.16760039329529,,,APF
T001824,2022-04-30 05:57:53.930000+00:00,2459699.76098783,-26.116409205656,3.7247576713562,,,APF
T001824,2022-04-30 06:28:38.030000+00:00,2459699.78265283,-3.00018976977621,3.567702293396,,,APF
T001824,2022-05-02 06:21:21.740000+00:00,2459701.77623282,1.41675201387299,3.78215074539185,,,APF
T001824,2022-05-02 06:48:10.260000+00:00,2459701.79496982,5.52132374028882,3.66983342170715,,,APF
T001824,2022-05-03 06:00:06.440000+00:00,2459702.75818981,-0.928412307393046,6.23894929885864,,,APF
T001824,2022-05-04 06:30:42.900000+00:00,2459703.78339781,0.290794006123507,3.17749786376953,,,APF
T001824,2022-05-04 07:01:27.050000+00:00,2459703.80521381,-2.50727479797844,3.43035888671875,,,APF
T001824,2022-05-05 06:22:29.800000+00:00,2459704.7777738,-3.65657430284053,3.10043096542358,,,APF
T001824,2022-05-05 06:53:13.970000+00:00,2459704.8000988,2.60275453313814,3.28494310379028,,,APF
T001824,2022-05-10 11:10:28+00:00,2459709.96895332,-0.755250326274702,1.19920384883881,0.2763,0.001,HIRES
T001824,2022-05-14 06:10:33.970000+00:00,2459713.76904975,4.58175262326937,3.09722781181335,,,APF
T001824,2022-05-14 06:41:18.160000+00:00,2459713.79069175,19.5417455485332,2.97504734992981,,,APF
T001824,2022-05-15 06:08:08.100000+00:00,2459714.76736975,18.2841189362195,3.40446949005127,,,APF
T001824,2022-05-15 06:38:52.270000+00:00,2459714.78894275,11.2416598573241,4.05403757095337,,,APF
T001824,2022-05-16 05:28:39.850000+00:00,2459715.74248374,7.78862915631633,3.6901216506958,,,APF
T001824,2022-05-16 05:59:24.040000+00:00,2459715.75845574,3.07473979631827,4.52090549468994,,,APF
T001824,2022-05-17 05:30:45.770000+00:00,2459716.74103573,4.44009961344865,4.23286104202271,,,APF
T001824,2022-05-17 06:01:29.980000+00:00,2459716.76243473,24.1605240085019,3.63239002227783,,,APF
T001824,2022-05-18 05:46:12.480000+00:00,2459717.75195873,5.50107476355273,3.61364841461182,,,APF
T001824,2022-05-18 06:16:56.630000+00:00,2459717.77376273,-14.5637838060342,3.68918824195862,,,APF
T001824,2022-05-19 05:30:07.950000+00:00,2459718.74083372,3.27636910380614,4.11395120620728,,,APF
T001824,2022-05-20 06:19:21.860000+00:00,2459719.77600272,-10.1102809242444,3.1641697883606,,,APF
T001824,2022-05-20 06:50:05.990000+00:00,2459719.79609472,6.30161137362152,3.67320394515991,,,APF
T001824,2022-05-21 05:55:18.990000+00:00,2459720.75862871,-8.12736252365364,3.44678020477295,,,APF
T001824,2022-05-21 06:26:03.270000+00:00,2459720.77972671,-5.40776211617989,3.02816820144653,,,APF
T001824,2022-05-22 06:12:49.080000+00:00,2459721.7703037,-6.88761003964566,3.19626665115356,,,APF
T001824,2022-05-22 06:43:33.240000+00:00,2459721.7916917,-9.45300034448805,3.42967796325684,,,APF
T001824,2022-05-23 06:33:37.810000+00:00,2459722.7844317,3.88760221139058,3.01717805862427,,,APF
T001824,2022-05-23 07:04:21.980000+00:00,2459722.8061327,-5.47216735493107,3.21538114547729,,,APF
T001824,2022-05-24 05:54:58.850000+00:00,2459723.75578469,2.16661065547704,3.57299876213074,,,APF
T001824,2022-05-24 06:25:43.040000+00:00,2459723.77917469,-0.555802794711255,3.0907576084137,,,APF
T001824,2022-05-26 06:07:29.060000+00:00,2459725.76668168,3.19726832355211,3.51302194595337,,,APF
T001824,2022-05-26 06:38:13.300000+00:00,2459725.78794168,13.7006092097937,3.2901337146759,,,APF
T001824,2022-05-27 06:18:28.930000+00:00,2459726.77406267,-5.94460527289496,3.33234405517578,,,APF
T001824,2022-05-27 06:49:13.170000+00:00,2459726.79528767,1.15746329604932,3.9691641330719,,,APF
T001824,2022-05-30 05:59:25.800000+00:00,2459729.75920565,-8.42895422102733,3.21397089958191,,,APF
T001824,2022-05-30 06:30:10.010000+00:00,2459729.78303465,-13.5556041182664,3.56207036972046,,,APF
T001824,2022-06-07 07:15:30+00:00,2459737.80424267,7.47686566249648,1.26441419124603,0.2784,0.001,HIRES
T001824,2022-06-20 05:52:39.380000+00:00,2459750.75488951,3.07102201119238,3.06604814529419,,,APF
T001824,2022-06-20 06:23:23.790000+00:00,2459750.77657851,9.19114289394286,2.91641902923584,,,APF
T001824,2022-06-23 09:58:19.250000+00:00,2459753.92414849,-0.0765428728078037,5.68183612823486,,,APF
T001824,2022-06-23 10:29:03.340000+00:00,2459753.94658949,10.0605339583795,5.57814598083496,,,APF
T001824,2022-06-24 05:56:18.930000+00:00,2459754.75734148,-4.8915999113363,3.36731672286987,,,APF
T001824,2022-06-24 06:27:03.320000+00:00,2459754.77830148,-1.64222350349834,3.0414092540741,,,APF
T001824,2022-06-25 05:56:21.770000+00:00,2459755.75737947,-7.97730150242555,3.81740498542786,,,APF
T001824,2022-06-25 06:27:05.890000+00:00,2459755.77777147,-6.96882734062289,3.51534533500671,,,APF
T001824,2022-06-26 05:52:20.980000+00:00,2459756.75415347,4.01025331439221,3.53168678283691,,,APF
T001824,2022-06-26 06:23:05.130000+00:00,2459756.77556547,-7.22167160063389,3.29464864730835,,,APF
T001824,2022-07-11 07:22:28+00:00,2459771.80775905,-13.0866929875113,1.2175829410553,0.2551,0.001,HIRES
T001824,2022-07-11 08:25:06.230000+00:00,2459771.85972535,3.4230982290736,3.65912103652954,,,APF
T001824,2022-07-11 08:55:50.560000+00:00,2459771.88170335,-7.56483901690639,3.54278874397278,,,APF
T001824,2022-07-12 08:23:37.800000+00:00,2459772.85907734,0.970163417500979,4.3230152130127,,,APF
T001824,2022-07-12 08:54:22.160000+00:00,2459772.87938834,-5.37884168398381,4.63100481033325,,,APF
T001824,2022-07-15 08:17:55.420000+00:00,2459775.85501832,0.699988502937811,3.6040940284729,,,APF
T001824,2022-07-15 08:48:39.550000+00:00,2459775.87567732,4.59790244906412,3.30711817741394,,,APF
T001824,2022-07-16 06:36:33+00:00,2459776.77741928,0.61422269262506,1.29282915592194,0.2594,0.001,HIRES
T001824,2022-07-16 08:11:43.110000+00:00,2459776.85027631,5.16048732470415,3.91718149185181,,,APF
T001824,2022-07-16 08:42:27.270000+00:00,2459776.87156031,-9.85616633469049,4.74241924285889,,,APF
T001824,2022-07-18 08:03:46.870000+00:00,2459778.84473929,4.3965496789849,3.98973870277405,,,APF
T001824,2022-07-18 08:34:30.970000+00:00,2459778.86615129,0.469155741751659,4.27341365814209,,,APF
T001824,2022-07-19 07:44:51.080000+00:00,2459779.83166528,-1.36337353929121,3.79182195663452,,,APF
T001824,2022-07-19 08:15:35.230000+00:00,2459779.85290328,-11.017221219266,3.66358351707458,,,APF
T001824,2022-07-20 07:53:32.010000+00:00,2459780.83740027,-9.92038661791468,3.65395402908325,,,APF
T001824,2022-07-20 08:24:16.140000+00:00,2459780.85915827,10.0708390622892,3.98259043693542,,,APF
T001824,2022-07-21 07:36:20.600000+00:00,2459781.82562327,0.128809474478496,3.3880569934845,,,APF
T001824,2022-07-21 08:07:04.700000+00:00,2459781.84694227,-1.5573294673913,3.96493363380432,,,APF
T001824,2022-07-27 07:36:18.610000+00:00,2459787.82536021,10.9272460652687,5.4272632598877,,,APF
T001824,2022-07-27 08:07:02.790000+00:00,2459787.84629721,6.83503843825277,4.67502498626709,,,APF
T001824,2022-07-28 07:55:43.680000+00:00,2459788.83809021,-2.07656407419397,5.34399461746216,,,APF
T001824,2022-07-28 08:26:27.790000+00:00,2459788.86016221,-15.3370839059619,5.42756414413452,,,APF
T001824,2022-07-29 07:22:15+00:00,2459789.80842639,-2.97737211284294,1.19620251655579,0.294,0.001,HIRES
T001824,2022-07-31 06:43:45+00:00,2459791.78148451,-5.60789967664676,1.17774391174316,0.2912,0.001,HIRES
T001824,2022-12-18 12:17:34.120000+00:00,2459932.02442866,-9.93703174506061,2.650719165802,,,APF
T001824,2022-12-18 12:48:18.330000+00:00,2459932.04596966,-4.65112190766773,2.86130261421204,,,APF
T001824,2023-01-25 11:58:02.840000+00:00,2459970.00986016,-6.89711082600567,3.74908351898193,,,APF
T001824,2023-01-25 12:20:11.950000+00:00,2459970.02414316,-7.88281131300986,4.20753812789917,,,APF
T001824,2023-01-26 12:57:20.480000+00:00,2459971.04824214,-0.206111324088267,4.35100078582764,,,APF
T001824,2023-01-26 13:12:30.130000+00:00,2459971.05859014,-2.27434452203462,3.87742567062378,,,APF
T001824,2023-01-27 12:40:06.050000+00:00,2459972.04208613,2.16894036018224,2.84659600257874,,,APF
T001824,2023-01-27 13:10:50.390000+00:00,2459972.06303513,-0.0483634325800004,2.71044707298279,,,APF
T001824,2023-01-28 10:23:51.830000+00:00,2459972.94306711,2.84275827836758,4.97979974746704,,,APF
T001824,2023-01-28 10:42:49.600000+00:00,2459972.95578711,22.2014764504146,4.90992116928101,,,APF
T001824,2023-01-31 12:28:55.260000+00:00,2459976.02991607,-12.4391199572367,4.42078447341919,,,APF
T001824,2023-01-31 12:47:24.910000+00:00,2459976.04239307,4.49187335183669,4.94514656066895,,,APF
T001824,2023-02-01 12:50:08.150000+00:00,2459977.04939206,-1.83294231233632,3.00107049942017,,,APF
T001824,2023-02-01 13:20:52.490000+00:00,2459977.07034106,-0.273755661429055,2.52486705780029,,,APF
T001842,2020-05-26 06:39:22+00:00,2458995.78191632,,,0.1033,0.001,HIRES
T001842,2020-06-10 07:02:19+00:00,2459010.79734003,-11.386960996554,2.56870675086975,0.1175,0.001,HIRES
T001842,2020-06-12 06:25:19+00:00,2459012.77186298,-8.07598645260833,2.35651516914368,0.1204,0.001,HIRES
T001842,2020-06-30 07:28:06+00:00,2459030.81349637,-13.8846611851137,2.58998012542725,0.1217,0.001,HIRES
T001842,2020-07-01 06:57:20+00:00,2459031.79220178,-17.3641084209274,2.58493065834045,0.1237,0.001,HIRES
T001842,2020-07-04 06:28:08+00:00,2459034.77138095,16.9503064967263,2.38150477409363,0.1212,0.001,HIRES
T001842,2020-07-09 06:15:55+00:00,2459039.76464196,-9.00870706424168,1.55020689964294,0.1196,0.001,HIRES
T001842,2020-07-10 06:12:07+00:00,2459040.76251176,-14.3069339847315,1.84861862659454,0.1209,0.001,HIRES
T001842,2020-07-11 06:28:42+00:00,2459041.77119056,-0.089625709252708,2.77466988563538,0.1203,0.001,HIRES
T001842,2020-07-12 06:44:55+00:00,2459042.78416302,-3.95595419899249,2.49245309829712,0.1233,0.001,HIRES
T001842,2020-07-14 06:06:07+00:00,2459044.75537936,6.49053013679512,2.56050038337708,0.1222,0.001,HIRES
T001842,2020-08-06 06:13:47+00:00,2459067.75909321,-3.88440050961965,2.52185368537903,0.1185,0.001,HIRES
T001842,2020-08-07 06:25:37+00:00,2459068.76666101,-16.8795343493067,2.50834488868713,0.1205,0.001,HIRES
T001842,2020-08-16 06:02:00+00:00,2459077.74980946,-18.6595451055105,2.45070791244507,0.1162,0.001,HIRES
T001842,2020-08-16 06:09:34+00:00,2459077.75677693,,,0.1182,0.001,HIRES
T001842,2020-08-28 05:23:58+00:00,2459089.72458137,-15.1219605554772,2.35270810127258,0.1031,0.001,HIRES
T001842,2020-08-29 05:32:39+00:00,2459090.72962408,2.13879399229032,2.21279668807983,0.1155,0.001,HIRES
T001842,2020-08-30 05:28:22+00:00,2459091.72633552,6.64562228683686,2.00611329078674,0.117,0.001,HIRES
T001842,2020-08-31 05:29:10+00:00,2459092.72665898,1.41950452497083,1.99094200134277,0.1188,0.001,HIRES
T001842,2020-11-28 15:33:41+00:00,2459182.14874122,7.65888410029874,2.30078530311584,0.1326,0.001,HIRES
T001842,2020-12-04 15:26:59+00:00,2459188.14286263,4.47393155880877,2.18493032455444,0.1303,0.001,HIRES
T001842,2020-12-05 15:37:33+00:00,2459189.15113806,16.1842566903853,2.32169890403748,0.1315,0.001,HIRES
T001842,2020-12-24 15:45:03+00:00,2459208.15704398,19.526343279751,1.98254501819611,0.129,0.001,HIRES
T001842,2020-12-25 15:59:54+00:00,2459209.16759012,18.2451859852689,2.0589747428894,0.1284,0.001,HIRES
T001842,2020-12-31 16:09:59+00:00,2459215.17522239,-18.9396374567827,2.20857930183411,0.1296,0.001,HIRES
T001842,2021-02-26 10:44:44+00:00,2459271.95419973,-25.9873002609981,2.18962240219116,0.1351,0.001,HIRES
T001842,2021-03-22 12:15:19+00:00,2459296.01878842,12.269102772392,2.00339484214783,0.1298,0.001,HIRES
T001842,2021-03-23 11:13:10+00:00,2459296.97500473,9.80745338936589,2.14974045753479,0.1304,0.001,HIRES
T001842,2021-04-09 12:27:01+00:00,2459314.02641756,15.4437647718997,2.07124614715576,0.1245,0.001,HIRES
T001842,2021-05-20 06:28:47+00:00,2459354.77627069,-9.19141758157146,2.01339101791382,0.1248,0.001,HIRES
T001842,2021-05-27 06:23:37+00:00,2459361.77214796,18.3546653799416,1.82471978664398,0.1252,0.001,HIRES
T001842,2021-06-01 09:45:27+00:00,2459366.91236473,-17.8299575606285,1.82109928131104,0.1264,0.001,HIRES
T001842,2021-06-13 08:38:25+00:00,2459378.86463289,-6.05862580895272,1.79820990562439,0.1257,0.001,HIRES
T001842,2021-06-14 06:34:36+00:00,2459379.77835107,1.86062462399525,1.84549701213837,0.126,0.001,HIRES
T001842,2021-06-18 07:52:05+00:00,2459383.83172657,-15.5345947652883,2.00484013557434,0.1267,0.001,HIRES
T001842,2021-07-04 06:24:35+00:00,2459399.7699399,12.4114565892952,1.78198862075806,0.1277,0.001,HIRES
T001842,2021-08-19 05:55:08+00:00,2459445.74544716,-10.9706916993826,1.83338940143585,0.1223,0.001,HIRES
T001842,2021-08-20 05:29:56+00:00,2459446.72799212,1.03331148159879,1.92358386516571,0.1221,0.001,HIRES
T001842,2021-08-22 05:39:28+00:00,2459448.73522509,21.3493379040152,1.99004948139191,0.126,0.001,HIRES
T001842,2021-08-23 06:12:27+00:00,2459449.7573894,10.1469413168575,1.97781419754028,0.1236,0.001,HIRES
T002019,2020-06-24 08:26:21+00:00,2459024.8535378,,,0.1211,0.001,HIRES
T002019,2020-06-29 07:31:49+00:00,2459029.81628502,11.5854331978165,1.50995099544525,0.1395,0.001,HIRES
T002019,2020-06-30 07:45:32+00:00,2459030.82589809,11.3346971555711,1.59830105304718,0.1427,0.001,HIRES
T002019,2020-07-11 07:49:45+00:00,2459041.82833333,-3.88045261527287,1.59908056259155,0.1346,0.001,HIRES
T002019,2020-07-12 07:06:56+00:00,2459042.79881318,1.59981308589755,1.58189797401428,0.1385,0.001,HIRES
T002019,2020-07-14 06:53:58+00:00,2459044.79057153,2.80505614807065,1.76525473594666,0.1358,0.001,HIRES
T002019,2020-07-21 07:30:31+00:00,2459051.81463084,0.940878992127832,1.53339517116547,0.1439,0.001,HIRES
T002019,2020-07-27 09:22:51+00:00,2459057.89279252,-2.07429698834144,1.85422039031982,0.1351,0.001,HIRES
T002019,2020-08-09 09:12:42+00:00,2459070.88541717,-3.36152628288341,1.62251722812653,0.1434,0.001,HIRES
T002019,2020-08-10 08:25:33+00:00,2459071.85204661,-5.92250201696251,1.63989973068237,0.142,0.001,HIRES
T002019,2020-08-16 09:21:32+00:00,2459077.8907756,7.81882566108637,1.58696317672729,0.1397,0.001,HIRES
T002019,2020-08-17 06:23:52+00:00,2459078.76782637,,,0.1378,0.001,HIRES
T002019,2020-08-26 07:43:58+00:00,2459087.8261549,-5.65718318508738,1.79447877407074,0.1417,0.001,HIRES
T002019,2020-08-27 06:49:09+00:00,2459088.78574125,-8.50677109355511,1.65497970581055,0.1416,0.001,HIRES
T002019,2020-08-29 06:27:05+00:00,2459090.76971706,,,0.1377,0.001,HIRES
T002019,2020-08-31 07:06:38+00:00,2459092.7965163,6.94028410673748,1.66635489463806,0.1371,0.001,HIRES
T002019,2020-09-02 06:39:01+00:00,2459094.77823888,4.1586755572776,1.6446795463562,0.1397,0.001,HIRES
T002019,2020-09-09 06:20:30+00:00,2459101.76422162,6.40733812017057,1.69838643074036,0.1407,0.001,HIRES
T002019,2020-10-01 07:11:35+00:00,2459123.80016459,12.9750321084236,2.00857543945312,0.09472,0.001,HIRES
T002019,2020-12-24 15:58:13+00:00,2459208.16632659,-5.15208262252513,1.8048243522644,0.1452,0.001,HIRES
T002019,2020-12-26 15:41:32+00:00,2459210.15505191,-3.24058050309532,1.98686277866364,0.1405,0.001,HIRES
T002019,2020-12-31 15:48:25+00:00,2459215.16014113,15.6235408722745,1.98040533065796,0.1478,0.001,HIRES
T002019,2021-02-26 12:05:54+00:00,2459272.00757329,-0.438668377711913,1.66491603851318,0.1369,0.001,HIRES
T002019,2021-04-09 12:47:16+00:00,2459314.03712841,-3.32072612674146,1.69128978252411,0.1415,0.001,HIRES
T002019,2021-05-24 09:24:59+00:00,2459358.89621677,-9.50914528291398,1.95561051368713,0.1466,0.001,HIRES
T002019,2021-05-27 10:28:02+00:00,2459361.93977327,-4.287566768395,1.5488303899765,0.1462,0.001,HIRES
T002019,2021-06-11 08:27:24+00:00,2459376.85573646,-7.21621342688187,1.6367039680481,0.1494,0.001,HIRES
T002019,2021-06-16 11:57:48+00:00,2459382.00341732,3.07349678940622,1.52392113208771,0.1515,0.001,HIRES
T002019,2021-06-17 11:56:26+00:00,2459383.00117065,7.90713316849003,1.59229779243469,0.1483,0.001,HIRES
T002019,2021-06-19 08:10:38+00:00,2459384.84388193,9.19811328993091,1.55885529518127,0.1493,0.001,HIRES
T002019,2021-06-20 09:35:19+00:00,2459385.90241903,10.0732355945699,1.45711672306061,0.152,0.001,HIRES
T002019,2021-06-21 06:31:10+00:00,2459386.77467872,5.95975180985889,1.53122389316559,0.15,0.001,HIRES
T002019,2021-06-23 08:42:41+00:00,2459388.86573432,1.10421361891219,1.3689683675766,0.1515,0.001,HIRES
T002019,2021-06-24 07:51:59+00:00,2459389.83054771,-5.32915539457385,1.49099385738373,0.1489,0.001,HIRES
T002019,2021-06-30 09:12:39+00:00,2459395.88635423,1.34879979488872,1.48886859416962,0.1459,0.001,HIRES
T002019,2021-07-09 11:04:42+00:00,2459404.96406485,-9.75365465818227,1.66589379310608,0.1469,0.001,HIRES
T002019,2021-07-11 08:11:57+00:00,2459406.84392938,-11.451840640173,1.63366377353668,0.1458,0.001,HIRES
T002019,2021-07-12 08:51:06+00:00,2459407.87140984,-7.09767639999396,1.77101194858551,0.0,0.001,HIRES
T002019,2021-07-16 06:40:07+00:00,2459411.78120141,6.03396809257578,1.72751927375793,0.144,0.001,HIRES
T002019,2021-07-25 08:01:25+00:00,2459420.83720249,-5.27657210555295,1.72056579589844,0.1474,0.001,HIRES
T002019,2021-08-17 06:19:50+00:00,2459443.76438396,-1.69663306091367,1.50214290618896,0.1517,0.001,HIRES
T002019,2021-08-22 07:29:55+00:00,2459448.81331175,-6.5232251477674,1.68161976337433,0.1515,0.001,HIRES
T002019,2021-08-24 08:30:29+00:00,2459450.85535914,-1.93545794280339,1.70208179950714,0.1489,0.001,HIRES
T002019,2021-08-25 06:38:37+00:00,2459451.77726088,-6.97194519984375,1.55427002906799,0.1494,0.001,HIRES
T002019,2021-08-30 08:14:19+00:00,2459456.84375013,-6.05673173564829,1.63532149791718,0.1422,0.001,HIRES
T002019,2022-05-13 08:45:28+00:00,2459712.86927518,-8.33789787242704,2.0084376335144,0.1447,0.001,HIRES
T002045,2020-06-29 14:41:20+00:00,2459030.11160766,,,0.07338,0.001,HIRES
T002045,2020-08-27 13:18:36+00:00,2459089.06139972,51.2027449483886,2.69318246841431,0.1177,0.001,HIRES
T002045,2020-08-31 12:47:05+00:00,2459093.03871384,-14.168017622652,2.51432156562805,0.1186,0.001,HIRES
T002045,2020-09-02 11:45:23+00:00,2459094.99613934,-39.8323279949103,2.54985070228577,0.1167,0.001,HIRES
T002045,2020-09-05 11:40:44+00:00,2459097.99561394,52.882672292586,3.19382429122925,0.1116,0.001,HIRES
T002045,2020-09-07 13:34:39+00:00,2459100.07445986,54.3711281011245,2.89264035224915,0.1053,0.001,HIRES
T002045,2020-09-29 12:19:24+00:00,2459122.0242354,,,0.1201,0.001,HIRES
T002045,2020-09-30 11:29:02+00:00,2459122.98699053,,,0.1201,0.001,HIRES
T002045,2022-07-15 14:10:59+00:00,2459776.09439502,-107.019771361937,2.81914019584656,0.1234,0.001,HIRES
T002076,2020-08-05 08:01:43+00:00,2459066.83373177,,,0.2563,0.001,HIRES
T002076,2020-08-10 08:21:57+00:00,2459071.84745539,,,0.3512,0.001,HIRES
T002076,2020-08-29 05:26:00+00:00,2459090.72606125,26.9139522631954,1.50844752788544,0.4351,0.001,HIRES
T002076,2020-09-09 06:02:55+00:00,2459101.75143322,20.4773876544462,1.43279147148132,0.4201,0.001,HIRES
T002076,2020-09-23 05:40:35+00:00,2459115.7358011,-14.683705054647,1.70287144184113,0.4658,0.001,HIRES
T002076,2020-12-24 15:21:28+00:00,2459208.14134647,26.7941369360438,1.48361158370972,0.5256,0.001,HIRES
T002076,2020-12-25 15:11:16+00:00,2459209.13479973,-5.30914417030499,1.43593895435333,0.5077,0.001,HIRES
T002076,2020-12-26 15:35:32+00:00,2459210.15148469,-37.4767959737802,1.4545282125473,0.5023,0.001,HIRES
T002076,2020-12-31 15:23:57+00:00,2459215.14442846,-2.71797918690305,1.46638512611389,0.5037,0.001,HIRES
T002076,2021-01-23 14:04:03+00:00,2459238.08936664,1.13795982656373,2.30531907081604,0.5145,0.001,HIRES
T002076,2021-02-23 13:05:28+00:00,2459269.05139315,-22.6094191673446,1.55990195274353,0.5034,0.001,HIRES
T002076,2021-02-26 11:39:30+00:00,2459271.99092323,-56.1426510497821,1.40079700946808,0.4931,0.001,HIRES
T002076,2021-03-22 13:52:14+00:00,2459296.08435372,-1.06775591818138,1.5002133846283,0.5173,0.001,HIRES
T002076,2021-03-26 11:02:09+00:00,2459299.96657402,27.9430795416636,1.48700487613678,0.5156,0.001,HIRES
T002076,2021-04-09 13:36:46+00:00,2459314.07320077,12.4683320852976,1.48636507987976,0.5319,0.001,HIRES
T002076,2021-05-19 07:55:11+00:00,2459353.83517025,-13.1170149308228,1.33557450771332,0.4856,0.001,HIRES
T002076,2021-05-21 11:35:16+00:00,2459355.98903711,24.4399959085867,2.26707315444946,0.4728,0.001,HIRES
T002076,2021-05-27 09:11:07+00:00,2459361.88687227,,,0.4647,0.001,HIRES
T002076,2021-06-08 08:01:30+00:00,2459373.83842637,66.9153530893561,1.37752568721771,0.4936,0.001,HIRES
T002076,2021-06-11 08:00:23+00:00,2459376.83758997,-44.6460114028715,1.34487295150757,0.457,0.001,HIRES
T002076,2021-06-12 07:37:57+00:00,2459377.82193277,-5.3416641377897,1.26020181179047,0.4575,0.001,HIRES
T002076,2021-06-14 08:49:35+00:00,2459379.87152748,-20.5179566185988,1.30882215499878,0.4747,0.001,HIRES
T002076,2021-06-16 10:46:32+00:00,2459381.95404654,-37.3699492083462,1.49188709259033,0.4973,0.001,HIRES
T002076,2021-06-18 07:44:58+00:00,2459383.82627549,-29.6587783398303,1.29442667961121,0.4667,0.001,HIRES
T002076,2021-06-19 10:01:59+00:00,2459384.92327094,-38.6212417303002,1.48830831050873,0.451,0.001,HIRES
T002076,2021-06-20 06:13:02.390000+00:00,2459385.77610163,39.6529003123271,4.21130323410034,,,APF
T002076,2021-06-21 07:20:58+00:00,2459386.80953623,-13.9482748514545,1.14020800590515,0.4664,0.001,HIRES
T002076,2021-06-22 07:38:52.160000+00:00,2459387.83574769,65.0289299464869,7.00140190124512,,,APF
T002076,2021-06-23 08:36:04+00:00,2459388.86157849,9.92336298295463,1.43143916130066,0.5054,0.001,HIRES
T002076,2021-06-24 08:40:34+00:00,2459389.86475809,-47.042724762927,1.43225765228271,0.4898,0.001,HIRES
T002076,2021-06-30 05:33:48.330000+00:00,2459395.7483579,93.321932921764,4.77924966812134,,,APF
T002076,2021-06-30 08:59:25+00:00,2459395.87736668,73.6950177129722,1.54127061367035,0.5019,0.001,HIRES
T002076,2021-07-02 10:43:44+00:00,2459397.95112788,-2.40984140362477,2.05263352394104,0.4753,0.001,HIRES
T002076,2021-07-07 04:27:56.710000+00:00,2459402.70225709,102.401454525756,4.51270151138306,,,APF
T002076,2021-07-08 04:30:22.770000+00:00,2459403.70335212,11.5441703241497,4.42968225479126,,,APF
T002076,2021-07-09 04:42:01.970000+00:00,2459404.71183114,-45.2489465503069,4.6260929107666,,,APF
T002076,2021-07-09 10:48:23+00:00,2459404.95289322,-6.59712002573587,1.45659279823303,0.4821,0.001,HIRES
T002076,2021-07-10 04:29:09.610000+00:00,2459405.70268417,-72.4848317802429,4.5374870300293,,,APF
T002076,2021-07-10 10:57:46+00:00,2459405.9597638,-75.6239952320308,1.54964888095856,0.4607,0.001,HIRES
T002076,2021-07-11 04:30:21.050000+00:00,2459406.7035132,-99.8758905616951,4.84672403335571,,,APF
T002076,2021-07-12 04:29:36.100000+00:00,2459407.70297722,9.41623271558421,4.47369432449341,,,APF
T002076,2021-07-12 06:56:00+00:00,2459407.79237046,17.2459635152111,1.41200196743011,0.0,0.001,HIRES
T002076,2021-07-13 04:28:20.750000+00:00,2459408.70211625,-40.252052418968,4.18377590179443,,,APF
T002076,2021-07-14 04:25:36.560000+00:00,2459409.70023827,50.4718942125285,4.74190902709961,,,APF
T002076,2021-07-15 04:25:32.980000+00:00,2459410.6997823,79.4037226283072,4.58170461654663,,,APF
T002076,2021-07-16 04:28:12.110000+00:00,2459411.70193133,-56.0051810940623,4.28273105621338,,,APF
T002076,2021-07-17 04:22:01.280000+00:00,2459412.69776235,-23.2417060928649,4.26334190368652,,,APF
T002076,2021-07-18 04:21:52.320000+00:00,2459413.69560638,-72.8256432708006,5.67126369476318,,,APF
T002076,2021-07-19 04:25:28.030000+00:00,2459414.70122741,-41.1543727406126,4.85564279556274,,,APF
T002076,2021-07-20 04:21:48.520000+00:00,2459415.69682643,-16.3457349085255,4.32721376419067,,,APF
T002076,2021-07-21 04:19:34.830000+00:00,2459416.69474046,4.64761347960735,4.79852724075317,,,APF
T002076,2021-07-22 04:22:19.220000+00:00,2459417.69697149,90.1123592724892,4.79866886138916,,,APF
T002076,2021-07-25 07:45:07+00:00,2459420.82537325,-51.2329426116563,1.47945785522461,0.4851,0.001,HIRES
T002076,2021-08-09 07:08:28+00:00,2459435.79802112,-63.0904709149994,1.37207901477814,0.4685,0.001,HIRES
T002076,2021-08-15 08:55:28+00:00,2459441.87332284,-20.0990814620045,1.46428716182709,0.444,0.001,HIRES
T002076,2021-08-17 06:10:34+00:00,2459443.75810272,-25.8948487338577,1.43236696720123,0.4422,0.001,HIRES
T002076,2021-08-18 08:16:39+00:00,2459444.84511151,-3.53688920971832,1.27590131759644,0.4209,0.001,HIRES
T002076,2021-08-22 06:37:19+00:00,2459448.77718576,41.2043249330322,1.26934671401978,0.5173,0.001,HIRES
T002076,2021-08-23 07:01:21+00:00,2459449.79258058,-63.5947019038456,1.37482285499573,0.4868,0.001,HIRES
T002076,2021-08-25 06:21:40+00:00,2459451.76518004,3.27291719375951,1.49123656749725,0.4593,0.001,HIRES
T002076,2021-08-26 05:39:52+00:00,2459452.73563705,-2.49921085211609,1.41218709945679,0.4627,0.001,HIRES
T002076,2021-08-29 06:19:13+00:00,2459455.76287479,67.515126111105,1.41587400436401,0.4959,0.001,HIRES
T002076,2021-08-30 07:12:06+00:00,2459456.79998722,0.0089064298940044,1.50170338153839,0.5086,0.001,HIRES
T002076,2021-09-12 05:39:17+00:00,2459469.73475752,14.5826225555627,1.43020582199097,0.4989,0.001,HIRES
T002076,2021-09-13 06:05:01+00:00,2459470.7527165,27.1722865883902,1.53663730621338,0.5216,0.001,HIRES
T002076,2021-09-14 05:18:25+00:00,2459471.72019179,-30.6975427236847,1.70709037780762,0.5152,0.001,HIRES
T002076,2021-09-15 05:13:50+00:00,2459472.71706527,-86.1128122515463,1.63324093818665,0.4937,0.001,HIRES
T002076,2021-09-18 05:32:26+00:00,2459475.73097905,29.8142567767665,1.78320968151093,0.4995,0.001,HIRES
T002076,2021-09-19 05:14:19+00:00,2459476.7177867,55.907884876935,1.60946774482727,0.5188,0.001,HIRES
T002076,2021-09-25 05:41:58+00:00,2459482.73767292,10.4409783830698,1.55554366111755,0.4975,0.001,HIRES
T002076,2021-09-27 04:53:35+00:00,2459484.70335352,6.31874173873796,1.54733264446259,0.5432,0.001,HIRES
T002076,2021-12-01 11:39:24.360000+00:00,2459550.00033674,36.8887880280655,6.26664924621582,,,APF
T002076,2021-12-03 13:18:49.840000+00:00,2459552.06880079,-31.6424683865105,5.33058214187622,,,APF
T002076,2021-12-17 15:54:20+00:00,2459566.16453434,65.6630931904661,1.53695237636566,0.527,0.001,HIRES
T002076,2021-12-19 11:14:19.900000+00:00,2459567.98283814,-34.2207385899756,5.93993139266968,,,APF
T002076,2022-01-11 09:40:23.880000+00:00,2459590.92055163,-54.2721858478719,7.29505920410156,,,APF
T002076,2022-01-12 12:16:45.100000+00:00,2459592.02694165,0.780484081633489,5.5727071762085,,,APF
T002076,2022-01-14 12:03:38.970000+00:00,2459594.01851469,-24.4796586718143,6.43963527679443,,,APF
T002076,2022-01-15 08:57:26.300000+00:00,2459594.88898671,71.9857901986794,6.46959447860718,,,APF
T002076,2022-01-15 08:57:26.300000+00:00,2459594.88898671,71.9857901986794,6.46959447860718,,,APF
T002076,2022-01-18 11:49:30.110000+00:00,2459598.01035278,-73.96385627883,4.94605922698975,,,APF
T002076,2022-01-19 11:54:30.090000+00:00,2459599.0133208,-16.2189010745334,5.38360643386841,,,APF
T002076,2022-01-21 11:07:16.940000+00:00,2459600.98020184,5.54873010176426,6.95215702056885,,,APF
T002076,2022-01-23 11:18:41.870000+00:00,2459602.98899488,27.7502270524784,5.01103734970093,,,APF
T002076,2022-01-25 10:49:54.450000+00:00,2459604.96861792,-77.7014914639579,5.45305013656616,,,APF
T002076,2022-01-26 08:17:59.190000+00:00,2459605.86390294,-46.3808749026764,5.94233131408691,,,APF
T002076,2022-01-27 10:42:35.170000+00:00,2459606.96321696,22.6667572676495,4.93284702301025,,,APF
T002076,2022-01-28 10:53:06.680000+00:00,2459607.97128598,20.5935459211881,5.78763294219971,,,APF
T002076,2022-01-29 10:34:05.670000+00:00,2459608.957467,-13.9681941932045,5.28015470504761,,,APF
T002076,2022-01-30 07:49:28.430000+00:00,2459609.84353802,66.6753835964761,6.55670976638794,,,APF
T002076,2022-01-31 07:45:26.470000+00:00,2459610.83985804,27.981068755308,9.92025661468506,,,APF
T002076,2022-02-11 13:21:53+00:00,2459622.0617725,46.4698519370981,1.51271319389343,0.4963,0.001,HIRES
T002076,2022-02-14 10:07:53.630000+00:00,2459624.94020532,35.6935388945024,5.4699649810791,,,APF
T002076,2022-02-15 14:31:05+00:00,2459626.10999705,-1.6952147597776,1.5424998998642,0.5424,0.001,HIRES
T002076,2022-02-19 09:05:41.700000+00:00,2459629.89746742,38.5013637295885,5.69000005722046,,,APF
T002076,2022-02-21 10:45:27+00:00,2459631.95407669,56.3744486049016,1.58990144729614,0.524,0.001,HIRES
T002076,2022-02-22 11:07:10+00:00,2459632.96899436,22.8342833506098,1.41918981075287,0.5485,0.001,HIRES
T002076,2022-02-28 10:40:40.760000+00:00,2459638.96361559,50.5497158696232,5.61467266082764,,,APF
T002076,2022-03-01 12:51:57.030000+00:00,2459640.05536961,13.034429480623,5.65957832336426,,,APF
T002076,2022-03-02 12:35:17.960000+00:00,2459641.04324163,-14.3002118477901,5.90651369094849,,,APF
T002076,2022-03-16 09:59:54+00:00,2459654.92232687,42.7471614854469,1.50031304359436,0.5409,0.001,HIRES
T002076,2022-03-18 14:07:36+00:00,2459657.09527952,-59.0418993493259,1.66477763652802,0.5027,0.001,HIRES
T002076,2022-03-22 12:55:11+00:00,2459661.04464749,30.8246569245561,1.55030715465546,0.5246,0.001,HIRES
T002076,2022-03-23 12:23:25+00:00,2459662.02241727,56.9457574407199,1.63627910614014,0.5432,0.001,HIRES
T002076,2022-03-24 09:15:15.040000+00:00,2459662.90497704,-23.8112618315205,5.28404474258423,,,APF
T002076,2022-04-02 11:53:17+00:00,2459672.00180276,-35.5617813287631,1.69551587104797,0.5058,0.001,HIRES
T002076,2022-04-10 12:16:20+00:00,2459680.01817278,22.6445719041936,1.66125512123108,0.4952,0.001,HIRES
T002076,2022-04-11 12:03:15+00:00,2459681.00817945,33.2311850590283,1.6488915681839,0.5001,0.001,HIRES
T002076,2022-04-25 09:03:45.850000+00:00,2459694.89672461,50.1005247862695,6.04319047927856,,,APF
T002076,2022-04-27 08:47:02.920000+00:00,2459696.88501764,-23.8544849381985,5.77637767791748,,,APF
T002076,2022-06-26 10:39:49+00:00,2459756.94803487,-30.9827729935992,1.39825880527496,0.4574,0.001,HIRES
T002076,2022-06-27 05:33:18.750000+00:00,2459757.74793959,9.51971465173662,4.86305999755859,,,APF
T002076,2022-06-29 11:04:31+00:00,2459759.96502656,-16.8297012883664,1.63326966762543,0.4544,0.001,HIRES
T002076,2022-07-12 04:58:44.220000+00:00,2459772.7225828,19.6899728716407,4.8747353553772,,,APF
T002076,2022-07-18 04:59:55.870000+00:00,2459778.72295388,-44.6376935019306,5.16959571838379,,,APF
T002076,2022-07-19 04:48:21.500000+00:00,2459779.71091389,-34.1928560057662,7.39192199707031,,,APF
T002076,2022-07-21 04:47:25.470000+00:00,2459781.71509792,-8.13458865225825,4.29904508590698,,,APF
T002076,2022-07-22 04:55:12.660000+00:00,2459782.71966693,-32.9830655912688,4.21774816513062,,,APF
T002076,2022-07-23 04:45:46.770000+00:00,2459783.71415595,-7.81342432058489,4.19714117050171,,,APF
T002076,2022-07-25 04:45:44.400000+00:00,2459785.71342297,-39.1931165692645,4.35104608535767,,,APF
T002076,2022-07-27 04:45:33.470000+00:00,2459787.712135,-1.23216542473893,4.98817682266235,,,APF
T002076,2022-07-29 04:46:26.700000+00:00,2459789.71349902,-15.2715290322278,5.1993989944458,,,APF
T002076,2022-07-30 07:34:58.810000+00:00,2459790.82966204,-19.1955683413557,6.21541833877563,,,APF
T002076,2022-12-18 13:19:18.870000+00:00,2459932.07001842,-34.1692924182016,4.63719940185547,,,APF
T002076,2023-01-28 11:16:16.970000+00:00,2459972.98771166,-31.4533605534016,5.10855484008789,,,APF
T002088,2020-08-07 08:10:54+00:00,2459068.84196735,,,0.2754,0.001,HIRES
T002088,2020-08-09 10:32:49+00:00,2459070.94733374,-1.23717079899336,1.92713463306427,0.3067,0.001,HIRES
T002088,2020-08-16 08:42:59+00:00,2459077.87044869,-1.18094622992328,1.31051766872406,0.3844,0.001,HIRES
T002088,2020-08-28 09:10:36+00:00,2459089.8894844,-10.8190115741886,1.20678043365479,0.3263,0.001,HIRES
T002088,2020-08-30 08:51:12+00:00,2459091.87600419,-16.5443824462711,1.41765487194061,0.2147,0.001,HIRES
T002088,2020-08-31 08:31:36+00:00,2459092.86251074,,,0.3208,0.001,HIRES
T002088,2020-09-09 07:34:28+00:00,2459101.82286033,-3.4661824253886,1.24520218372345,0.3449,0.001,HIRES
T002088,2020-09-26 08:55:06+00:00,2459118.87901076,-1.18292454391758,1.55523717403412,0.3212,0.001,HIRES
T002088,2020-09-29 08:09:03+00:00,2459121.847093,0.816061806026639,1.2922226190567,0.2867,0.001,HIRES
T002088,2021-03-26 14:36:01+00:00,2459300.11616397,14.9285081942985,1.44991993904114,0.4375,0.001,HIRES
T002088,2021-05-20 12:32:17+00:00,2459355.02932516,9.22858152046567,1.39704573154449,0.3988,0.001,HIRES
T002088,2021-06-11 13:53:22+00:00,2459377.08555159,-5.4335306283819,1.51085889339447,0.3343,0.001,HIRES
T002088,2021-06-19 13:49:16+00:00,2459385.0818519,6.04378034683535,1.76302933692932,0.4046,0.001,HIRES
T002088,2021-08-18 11:54:00+00:00,2459445.00278353,0.544626863424981,1.21182382106781,0.3945,0.001,HIRES
T002088,2021-08-22 09:04:05+00:00,2459448.88497032,2.42893596758911,1.84257984161377,0.2159,0.001,HIRES
T002088,2021-09-25 07:05:13+00:00,2459482.8028424,2.46235347623221,1.45991909503937,0.4141,0.001,HIRES
T002088,2021-10-21 05:50:07+00:00,2459508.74898957,8.01025540659458,1.4877165555954,0.4089,0.001,HIRES
T002088,2021-11-24 05:13:18+00:00,2459542.72608439,-1.19526260954611,1.4802725315094,0.4392,0.001,HIRES
T002088,2022-03-16 15:01:42+00:00,2459655.13198972,-4.97679333917961,1.6889351606369,0.3244,0.001,HIRES
T002088,2022-04-21 13:25:48+00:00,2459691.06505448,-1.33107905293666,1.79945373535156,0.3549,0.001,HIRES
T002088,2022-06-07 09:53:38+00:00,2459737.9184266,-2.07557631768659,1.6853654384613,0.3614,0.001,HIRES
T002088,2022-07-08 11:59:08+00:00,2459769.00404305,-2.79193372838268,1.61288940906525,0.3422,0.001,HIRES
T002088,2022-07-31 08:16:35+00:00,2459791.85041018,0.170014107396553,1.49781560897827,0.4016,0.001,HIRES
T002114,2020-08-02 11:39:30+00:00,2459063.9897211,,,0.1371,0.001,HIRES
T002114,2020-08-11 09:20:40+00:00,2459072.89298806,11.3453340907427,4.83191967010498,0.1352,0.001,HIRES
T002114,2020-08-16 09:55:19+00:00,2459077.91636221,-6.5227781242018,4.09923648834229,0.1357,0.001,HIRES
T002114,2020-08-17 07:00:09+00:00,2459078.79499879,-15.7659754205477,4.05034065246582,0.1349,0.001,HIRES
T002114,2020-08-28 09:44:59+00:00,2459089.90905687,-8.45758306211038,4.7149829864502,0.1345,0.001,HIRES
T002114,2020-08-31 06:57:48+00:00,2459092.79275533,,,0.1322,0.001,HIRES
T002114,2020-09-02 08:31:44+00:00,2459094.8580831,-12.8168974036173,4.75890445709229,0.1328,0.001,HIRES
T002114,2020-09-05 09:51:32+00:00,2459097.91440924,48.9661647362911,4.63196992874146,0.1332,0.001,HIRES
T002114,2020-09-22 08:23:17+00:00,2459114.85086022,4.20094936660357,4.33889055252075,0.1311,0.001,HIRES
T002114,2020-09-28 05:00:59+00:00,2459120.70976473,-8.92757034009833,4.5642147064209,0.1312,0.001,HIRES
T002114,2020-09-29 07:31:50+00:00,2459121.81468352,16.2208851428009,4.3637843132019,0.1353,0.001,HIRES
T002114,2020-09-30 08:07:00+00:00,2459122.83913389,10.5903671428245,4.75656461715698,0.1349,0.001,HIRES
T002114,2020-10-01 06:59:51+00:00,2459123.79233731,-38.638082729054,4.29842376708984,0.136,0.001,HIRES
TIC142381532,2020-03-04 14:22:29+00:00,2458913.1029168,,,0.285,0.001,HIRES
TIC142381532,2020-04-22 04:09:23.780000+00:00,2458961.68243265,0.523888367949365,5.18711757659912,0.467739201942,0.002,APF
TIC142381532,2020-04-23 03:43:48.800000+00:00,2458962.66447367,-10.9582024765936,5.92092943191528,0.31736048593,0.002,APF
TIC142381532,2020-04-24 03:44:52.280000+00:00,2458963.66534568,-16.7960578214106,6.06680774688721,0.371186395677,0.002,APF
TIC142381532,2020-04-25 07:24:06.100000+00:00,2458964.8175637,8.45607516606524,4.25183439254761,0.298857140085,0.002,APF
TIC142381532,2020-04-26 06:37:57.230000+00:00,2458965.78494072,5.24828567256466,4.87427282333374,0.338048926618,0.002,APF
TIC142381532,2020-04-28 04:08:13.080000+00:00,2458967.68070175,2.6805922991337,5.73352718353271,0.440031503512,0.002,APF
TIC142381532,2020-05-04 06:36:50.020000+00:00,2458973.78411685,7.73881492869134,4.64389610290527,0.465506166181,0.002,APF
TIC142381532,2020-05-11 07:35:00.470000+00:00,2458980.82420497,15.8472448893181,4.99423408508301,0.255665473981,0.002,APF
TIC142381532,2020-05-23 09:43:19.290000+00:00,2458992.91296616,-5.83467509682916,6.20773124694824,0.286040015213,0.002,APF
TIC142381532,2020-05-30 09:06:14+00:00,2458999.87994888,,,0.1917,0.001,HIRES
TIC142381532,2020-06-02 10:01:26+00:00,2459002.91806945,,,0.2488,0.001,HIRES
TIC142381532,2020-06-11 08:14:28+00:00,2459011.84335251,,,0.2608,0.001,HIRES
TIC142381532,2020-06-24 07:13:44+00:00,2459024.80754259,,,0.2318,0.001,HIRES
TIC142381532,2020-08-06 07:10:49+00:00,2459067.80251476,-8.02585622377658,1.90790820121765,0.1693,0.001,HIRES
TIC142381532,2020-08-31 05:51:53+00:00,2459092.74423604,34.2048270583488,1.442507147789,0.3313,0.001,HIRES
TIC142381532,2020-12-01 12:27:36.220000+00:00,2459185.03098771,-6.6811092970938,5.35841798782349,0.406613527667,0.002,APF
TIC142381532,2020-12-04 12:36:15.520000+00:00,2459188.03651474,-9.45226827816238,4.69220495223999,0.379627883264,0.002,APF
TIC142381532,2020-12-04 15:34:18+00:00,2459188.15215715,-3.17825763536735,1.60433101654053,0.305,0.001,HIRES
TIC142381532,2020-12-08 12:28:28.430000+00:00,2459192.03207578,-16.7093784985786,4.98718595504761,0.354056550807,0.002,APF
TIC142381532,2020-12-21 08:13:08.280000+00:00,2459204.85594392,4.30917551032866,5.30205583572388,0.278068625604,0.002,APF
TIC142381532,2020-12-28 14:40:29+00:00,2459212.11580383,23.5656984831155,1.37915587425232,0.2964,0.001,HIRES
TIC142381532,2021-01-07 08:12:40.280000+00:00,2459221.85421809,11.5352679516036,6.49477577209473,0.320174202603,0.002,APF
TIC142381532,2021-02-06 08:17:20.220000+00:00,2459251.85897437,31.7795535295329,6.23605585098267,0.402651591451,0.002,APF
TIC142381532,2021-02-23 07:16:27+00:00,2459268.81777052,-11.345360943399,4.7123646736145,0.27813752911,0.002,APF
TIC142381532,2021-03-26 10:53:53+00:00,2459299.9595456,-2.95914580474685,1.48651504516602,0.2838,0.001,HIRES
TIC142381532,2021-03-28 12:05:52.090000+00:00,2459302.01757677,-16.2780454275195,4.01223659515381,0.286328781651,0.002,APF
TIC142381532,2021-04-12 07:19:46.540000+00:00,2459316.81829487,2.05507165785079,4.41322803497314,0.357645087156,0.002,APF
TIC142381532,2021-04-19 08:16:21.850000+00:00,2459323.85739192,-4.22906257752605,4.96247005462646,0.268456526961,0.002,APF
TIC142381532,2021-04-20 05:08:21.360000+00:00,2459324.72625592,-6.2849608078954,4.209876537323,0.322795981209,0.002,APF
TIC142381532,2021-04-22 05:08:31.050000+00:00,2459326.72757293,-1.35853700925013,5.08401823043823,0.304379813991,0.002,APF
TIC142381532,2021-04-23 05:18:38.670000+00:00,2459327.73424294,1.94924348672905,5.39658737182617,0.324389111139,0.002,APF
TIC142381532,2021-04-27 09:06:38.280000+00:00,2459331.89128496,7.96962543390554,4.83030986785889,0.443250095647,0.002,APF
TIC142381532,2021-04-28 04:37:24.770000+00:00,2459332.70529997,-4.10548286342083,4.73827886581421,0.213186503721,0.002,APF
TIC142381532,2021-04-29 04:42:28.450000+00:00,2459333.70774397,11.6762233386243,4.13767957687378,0.282420445687,0.002,APF
TIC142381532,2021-05-07 08:24:05.880000+00:00,2459341.86244002,-23.798948307482,5.4986891746521,0.318775373958,0.002,APF
TIC142381532,2021-05-09 08:44:58.160000+00:00,2459343.87578303,-6.3773721894563,4.1903338432312,0.208183595893,0.002,APF
TIC142381532,2021-05-11 08:49:25.130000+00:00,2459345.87946104,-14.1919788231777,4.06406545639038,0.114090600982,0.002,APF
TIC142381532,2021-05-13 09:06:02.080000+00:00,2459347.89095105,-16.513116696085,3.62988471984863,0.40784405266,0.002,APF
TIC142381532,2021-05-17 10:08:20.110000+00:00,2459351.93396407,-5.90306473815563,4.9947075843811,0.473528013924,0.002,APF
TIC142381532,2021-05-19 11:07:17.140000+00:00,2459353.97470008,-9.15361188217685,5.16013956069946,0.370229366669,0.002,APF
TIC142381532,2021-05-20 08:44:01+00:00,2459354.86660133,14.14148512068,1.47013437747955,0.3075,0.001,HIRES
TIC142381532,2021-05-22 07:07:27.540000+00:00,2459356.8082331,-1.64059894571311,4.45032787322998,0.290699728623,0.002,APF
TIC142381532,2021-05-24 06:47:25.650000+00:00,2459358.79424811,15.9770428469656,4.37732076644897,0.224890870754,0.002,APF
TIC142381532,2021-05-26 07:00:53.780000+00:00,2459360.80304112,7.27637937775373,4.60301828384399,0.31944456022,0.002,APF
TIC142381532,2021-05-29 05:09:53.470000+00:00,2459363.72596913,10.6019717694825,3.92492270469666,0.285857529704,0.002,APF
TIC142381532,2021-05-31 04:38:49.670000+00:00,2459365.70445114,13.2060272790903,4.06610345840454,0.279651744914,0.002,APF
TIC142381532,2021-06-03 06:08:26.760000+00:00,2459368.76640215,2.49129893119988,3.79552149772644,0.232560075239,0.002,APF
TIC142381532,2021-06-05 05:47:08.090000+00:00,2459370.75162116,6.55840728976967,4.1708812713623,-0.266493157883,0.002,APF
TIC142381532,2021-06-11 04:43:59.560000+00:00,2459376.70773719,-4.67092838682926,4.54950952529907,0.213635781262,0.002,APF
TIC142381532,2021-07-04 07:45:08+00:00,2459399.8238078,18.7895447188494,1.55313289165497,0.2757,0.001,HIRES
TIC142381532,2021-07-06 09:25:53.080000+00:00,2459401.90153628,10.8340390690065,6.34814500808716,0.305083494714,0.002,APF
TIC142381532,2021-08-25 05:42:49+00:00,2459451.73804065,3.72432101179027,1.66712534427643,0.2775,0.001,HIRES
TIC142381532,2021-12-17 14:17:24+00:00,2459566.0995199,2.59889454158607,1.63618230819702,0.278,0.001,HIRES
TIC142381532,2022-02-21 09:46:15+00:00,2459631.91285669,12.8225285478037,1.47608876228333,0.2895,0.001,HIRES
TIC142381532,2022-03-22 12:40:06+00:00,2459661.0332896,-7.48553438219693,1.52394986152649,0.2554,0.001,HIRES
TIC142381532,2022-03-23 14:20:22+00:00,2459662.10345971,-4.02292402373658,1.7099232673645,0.2416,0.001,HIRES
TIC142381532,2022-04-21 11:14:31+00:00,2459690.97221048,-17.4250728429293,1.4315505027771,0.2211,0.001,HIRES
TIC142381532,2022-05-25 09:50:27+00:00,2459724.9122739,-10.8093645036133,1.4044201374054,0.1686,0.001,HIRES
TIC142381532,2022-06-07 07:08:53+00:00,2459737.799894,-20.9930856169803,1.50562012195587,0.2418,0.001,HIRES
TIC142381532,2022-07-11 07:15:26+00:00,2459771.80297967,-22.4942767902032,1.42850887775421,0.2245,0.001,HIRES
WASP156,2019-11-21 12:21:42+00:00,2458809.02144974,,,0.1505,0.001,HIRES
WASP156,2020-08-09 13:34:01+00:00,2459071.07124417,-19.0859379180948,1.54259729385376,0.1562,0.001,HIRES
WASP156,2020-08-31 14:02:14+00:00,2459093.09230661,-0.222107706572558,1.50351047515869,0.1768,0.001,HIRES
WASP156,2020-09-24 13:26:27+00:00,2459117.08195795,,,0.1667,0.001,HIRES
WASP156,2020-10-20 12:17:48+00:00,2459143.02260442,-1.96696059857706,1.6911541223526,0.1556,0.001,HIRES
WASP156,2020-11-28 07:58:35+00:00,2459181.84139743,-14.4875183712459,1.66826438903809,0.1702,0.001,HIRES
WASP156,2021-01-24 06:58:18+00:00,2459238.79661092,5.16863797980392,2.13840842247009,0.1357,0.001,HIRES
WASP156,2021-02-23 05:27:55+00:00,2459268.72982858,17.2520133209317,1.54756271839142,0.1675,0.001,HIRES
WASP156,2021-06-30 14:30:14+00:00,2459396.10805018,10.4349219511239,1.65674805641174,0.1968,0.001,HIRES
WASP156,2021-08-18 14:58:56+00:00,2459445.13086269,20.0804213410551,1.49149096012115,0.1918,0.001,HIRES
WASP156,2021-09-19 09:53:56+00:00,2459476.92144482,0.968360961152101,1.57885932922363,0.1818,0.001,HIRES
WASP156,2021-09-27 11:20:56+00:00,2459484.9821287,-13.7034923294396,1.55207753181458,0.1738,0.001,HIRES
WASP156,2021-09-27 12:44:00+00:00,2459485.03967717,-19.5331090308163,1.46679508686066,0.1768,0.001,HIRES
WASP156,2021-09-27 14:09:03+00:00,2459485.09891568,-20.7753731046438,1.48691129684448,0.1643,0.001,HIRES
WASP156,2021-10-24 12:22:20+00:00,2459512.02787292,-16.6613321115725,1.57111835479736,0.1627,0.001,HIRES
WASP156,2021-11-22 11:37:35+00:00,2459540.99556981,17.9739455093998,1.50251889228821,0.1516,0.001,HIRES
WASP156,2021-12-25 07:08:53+00:00,2459573.80507353,-16.1654539388316,1.45053446292877,0.1592,0.001,HIRES
WASP156,2021-12-26 07:33:31+00:00,2459574.82248365,7.43279863002942,1.52483308315277,0.1618,0.001,HIRES
WASP156,2022-01-19 07:53:56+00:00,2459598.835052,19.3491204407859,1.68904292583466,0.1568,0.001,HIRES
WASP156,2022-02-16 07:08:13+00:00,2459626.80077112,-7.11665665777605,1.91958463191986,0.1035,0.001,HIRES
WASP156,2022-06-29 14:28:48+00:00,2459760.10738077,17.1450023718817,1.73699593544006,0.1753,0.001,HIRES
WASP156,2022-07-25 14:29:47+00:00,2459786.10801808,10.0213408568144,1.52059733867645,0.176,0.001,HIRES


==> table_data/tksxx_table4.csv <==
#TOI: ####.0#
#planet_letter: planet letter designation
#CPS: California Planet Search identifier
#pl_bmasse: planet mass in Earth masses
#pl_bmasserr1: upper uncertainty in planet mass
#pl_bmasserr2: lower uncertainty in planet mass
#pl_bmassprov: provenance of the mass (mass or msini)
#pl_dens: planet density in g/cc
#pl_denserr1: upper uncertainty in planet density
#pl_denserr2: upper uncertainty in planet density
#pl_orbsmax: planet semimajor axis in AU 
#pl_orbsmaxerr1: upper uncertainty in semimajor axis
#pl_orbsmaxerr2: lower uncertainty in semimajor axis
#upper_limit_flag: if the mass obtained is an upper limit
#lit_mass: best literature mass for this planet
#lit_masserr1: upper uncertainty in literature mass
#lit_masserr1: lower uncertainty in literature mass
#lit_massprov: literature mass reference (BIBCODE)
TOI,planet_letter,CPS,pl_bmasse,pl_bmasseerr1,pl_bmasseerr2,pl_bmassprov,pl_dens,pl_denserr1,pl_denserr2,pl_orbsmax,pl_orbsmaxerr1,pl_orbsmaxerr2,upper_limit_flag,lit_mass,lit_masserr1,lit_masserr2,lit_massprov,tks_pub
329.01,b,T000329,40.4,3.8,3.7,mass,1.84,0.41,0.55,0.0638,0.0012,0.0013,False,40.7,3.7,3.6,2024arXiv240207893C,y
1797.01,c,93963,18.4,3.2,3.1,mass,3.31,0.8,1.01,0.04726,0.0008,0.0009,False,19.2,4.1,4.1,2022A&A...667A...1S,n
1797.02,b,93963,2.8,2.3,2.3,mass,4.81,3.91,4.36,0.02061,0.0004,0.0004,False,7.8,3.2,3.2,2022A&A...667A...1S,n
1471.01,b,12572,8.3,1.7,1.7,mass,0.81,0.21,0.25,0.145,0.003,0.003,False,8.4,2.0,2.0,2023AJ....166..153A,y
1471.02,c,12572,-0.4,2.4,2.4,mass,-0.05,0.33,0.32,0.269,0.005,0.005,True,7.9,,,2023AJ....166..153A,y
1758.01,b,T001758,6.9,6.2,6.3,mass,0.83,0.75,0.83,0.138,0.003,0.003,False,,,,,n
1601.01,b,T001601,387.0,16.0,17.0,mass,0.74,0.14,0.18,0.069,0.001,0.001,False,388.0,10.0,10.0,2024arXiv240207893C,y
1736.01,b,T001736,12.3,1.5,1.4,mass,2.09,0.43,0.56,0.073,0.001,0.001,False,11.9,1.6,1.6,2023AJ....166..153A,y
1736.02,c,T001736,2441.0,97.0,99.0,msini,,,,1.37,0.03,0.03,False,2477.0,118.0,118.0,2023AJ....166..153A,y
1411.01,b,GJ9522A,2.0,1.2,1.1,mass,6.36,3.71,4.14,0.02122,0.0004,0.0004,False,,,,,n
1759.01,b,T001759,0.07,5.06,5.08,mass,0.01,0.91,0.92,0.115,0.002,0.002,True,6.8,2.0,2.0,2022A&A...660A..86M,n
1836.01,b,148193,24.7,6.1,5.9,mass,0.24,0.07,0.08,0.157,0.003,0.003,False,29.2,4.7,4.8,2024arXiv240207893C,y
1836.02,c,148193,-0.7,2.9,2.9,mass,-0.22,0.94,0.91,0.03089,0.0005,0.0005,True,,,,,n
2114.01,b,T002114,37.0,54.0,54.0,mass,0.07,0.1,0.11,0.075,0.001,0.001,True,,,,,n
260.01,b,HIP1532,3.3,1.1,1.0,mass,5.6,2.02,2.83,0.091,0.002,0.002,False,,,,,n
1751.01,b,146757,19.5,3.5,3.4,mass,4.13,0.99,1.26,0.215,0.004,0.004,False,20.9,4.5,4.2,Desai et al. \textit{in prep},y
1898.01,b,83342,129.0,7.0,8.0,mass,0.85,0.15,0.2,0.269,0.005,0.005,False,127.0,7.0,7.0,2024arXiv240207893C,y
1801.01,b,HIP57099,-4.9,7.0,7.1,mass,-3.58,5.35,5.07,0.075,0.001,0.001,True,,,,,n
1136.01,c,T001136,7.6,5.1,5.0,mass,1.93,1.29,1.44,0.067,0.001,0.001,False,6.0,1.3,1.7,2024AJ....167...70B,y
1136.02,d,T001136,12.3,6.8,7.0,mass,0.68,0.38,0.43,0.107,0.002,0.002,False,8.35,1.8,1.6,2024AJ....167...70B,y
1136.03,e,T001136,6.1,6.1,6.5,mass,1.98,2.06,2.23,0.14,0.002,0.002,True,6.07,1.09,1.01,2024AJ....167...70B,y
1136.04,f,T001136,7.3,8.1,8.0,mass,0.77,0.83,0.9,0.175,0.003,0.003,True,9.7,3.9,3.7,2024AJ....167...70B,y
1136.05,b,T001136,7.3,8.0,8.1,mass,5.67,6.33,7.48,0.0514,0.0009,0.0009,True,3.5,0.8,0.7,2024AJ....167...70B,y
1136.06,g,T001136,12.2,9.3,9.6,mass,4.11,3.18,3.37,0.23,0.004,0.004,False,5.6,4.1,3.2,2024AJ....167...70B,y
1174.01,b,T001174,0.7,10.3,10.0,mass,0.25,3.54,3.53,0.08,0.001,0.001,True,,,,,n
1298.01,b,T001298,99.0,6.0,6.0,mass,0.6,0.1,0.13,0.057,0.001,0.001,False,113.0,10.0,10.0,2021A&A...653A.147M,n
1386.01,b,T001386,45.8,5.8,5.7,mass,1.04,0.21,0.27,0.173,0.003,0.003,False,,,,,n
1386.02,c,T001386,75.2,15.3,15.0,msini,,,,0.75,0.03,0.02,False,,,,,n
1438.01,b,T001438,10.9,5.9,5.9,mass,2.47,1.4,1.85,0.056,0.001,0.001,False,,,,,n
1438.02,c,T001438,5.6,5.0,5.1,mass,1.7,1.51,1.85,0.084,0.002,0.002,False,,,,,n
1753.01,b,T001753,16.6,5.2,5.2,mass,5.95,2.06,2.49,0.059,0.001,0.001,False,,,,,n
1842.01,b,T001842,89.4,7.8,7.8,mass,0.26,0.05,0.06,0.1,0.002,0.002,False,89.8,7.4,7.4,2024arXiv240207893C,y
2019.01,b,T002019,34.4,4.4,4.4,mass,1.25,0.28,0.37,0.128,0.003,0.003,False,34.7,4.2,4.1,2024arXiv240207893C,y
1823.01,b,TIC142381532,67.4,8.1,8.3,mass,0.86,0.18,0.24,0.212,0.004,0.004,False,,,,,n
1456.01,b,332231,74.1,5.6,5.4,mass,0.55,0.1,0.12,0.145,0.003,0.003,False,77.6,6.7,6.7,2020AJ....159..241D,y
2145.01,b,HIP86040,1767.0,71.0,72.0,mass,5.06,0.86,1.11,0.111,0.002,0.002,False,1672.0,121.0,118.0,2023MNRAS.521.2765R,n
1296.01,b,T001296,95.3,4.7,4.6,mass,0.19,0.03,0.04,0.051,0.001,0.001,False,94.7,1.4,1.4,2021A&A...653A.147M,n
1472.01,b,T001472,16.5,5.1,5.1,mass,1.24,0.41,0.51,0.065,0.001,0.001,False,,,,,n
1422.01,b,T001422,12.1,4.5,4.5,mass,1.08,0.42,0.5,0.108,0.002,0.002,False,9.0,2.3,2.0,2022A&A...667A...8N,n
1194.01,b,T001194,120.0,5.6,5.7,mass,0.99,0.16,0.21,0.034,0.0006,0.0006,False,,,,,n
849.01,b,T000849,41.8,2.5,2.4,mass,5.6,0.76,0.92,0.0155,0.0003,0.0003,False,39.09,2.66,2.55,2020Natur.583...39A,n
1694.01,b,T001694,31.3,2.7,2.5,mass,1.13,0.21,0.26,0.045,0.0008,0.0008,False,26.1,1.1,1.1,2023AJ....165...60V,y
1694.02,c,T001694,297.0,16.0,16.0,msini,,,,0.1,0.02,0.02,False,334.0,16.0,16.0,2023AJ....165...60V,y
465.01,b,WASP156,41.8,2.9,2.9,mass,1.05,0.18,0.23,0.0458,0.0008,0.0009,False,40.7,3.2,2.9,2018A&A...610A..63D,n
2045.01,b,T002045,211.0,21.0,20.0,mass,0.55,0.11,0.14,0.093,0.002,0.002,False,,,,,n
480.01,b,39688,20.8,4.4,4.2,mass,4.91,1.3,1.65,0.077,0.001,0.001,False,15.8,2.2,2.1,2024arXiv240207893C,y
1339.01,b,191939,9.6,0.9,0.9,mass,1.34,0.25,0.33,0.079,0.002,0.002,False,10.0,0.7,0.7,2023A&A...669A..40O,y
1339.02,c,191939,6.1,1.3,1.3,mass,1.03,0.27,0.34,0.171,0.003,0.003,False,8.0,1.0,1.0,2023A&A...669A..40O,y
1339.03,d,191939,2.2,1.3,1.3,mass,0.4,0.23,0.26,0.209,0.004,0.004,False,2.8,0.6,0.6,2023A&A...669A..40O,y
1339.04,e,191939,116.0,5.0,5.0,msini,,,,0.4,0.008,0.008,False,112.2,4.0,4.0,2023A&A...669A..40O,y
1339.05,f,191939,,,,,,,,,,,,660.0,,,2023A&A...669A..40O,y
1339.06,g,191939,,,,,,,,,,,,13.5,,,2023A&A...669A..40O,y
1255.01,b,HIP97166,19.1,1.6,1.5,mass,6.86,1.26,1.58,0.091,0.002,0.002,False,20.0,1.5,1.5,2021AJ....162..265M,y
1255.02,c,HIP97166,8.0,1.6,1.6,msini,,,,0.124,0.002,0.002,False,9.9,1.8,1.8,2021AJ....162..265M,y
561.01,b,T000561,3.0,0.45,0.45,mass,5.3,1.2,1.51,0.0104,0.0002,0.0002,False,2.24,0.2,0.2,2023AJ....165...88B,y
561.02,c,T000561,6.9,1.3,1.2,mass,1.5,0.39,0.51,0.087,0.002,0.002,False,6.6,0.73,0.73,2023AJ....165...88B,y
561.03,d,T000561,11.0,1.8,1.8,mass,2.97,0.7,0.91,0.156,0.003,0.003,False,12.15,1.1,1.1,2023AJ....165...88B,y
561.04,e,T000561,8.2,3.0,3.2,mass,,,,0.327,0.008,0.008,False,13.6,1.4,1.4,2023AJ....165...88B,y
1173.01,b,T001173,28.3,4.1,4.0,mass,0.21,0.04,0.05,0.071,0.001,0.001,False,,,,,n
1181.01,b,T001181,377.0,17.0,17.0,mass,0.49,0.08,0.11,0.0364,0.0006,0.007,False,375.0,44.0,44.0,2022MNRAS.513.5955K,n
1272.01,b,T001272,27.0,2.7,2.5,mass,2.09,0.44,0.59,0.0417,0.0007,0.0007,False,24.6,2.3,2.3,2022AJ....164...97M,y
1272.02,c,T001272,21.7,3.6,3.6,msini,,,,0.079,0.001,0.001,False,26.7,3.1,3.1,2022AJ....164...97M,y
2076.01,b,T002076,16.1,8.3,8.2,mass,4.1,2.14,2.52,0.088,0.002,0.002,False,,,,,n
2076.02,c,T002076,20.1,11.5,11.0,mass,2.15,1.22,1.4,0.142,0.003,0.003,True,,,,,n
2076.03,d,T002076,1.5,9.2,11.0,mass,0.19,1.38,1.41,0.199,0.004,0.004,True,,,,,n
1288.01,b,T001288,44.1,2.7,2.6,mass,1.97,0.34,0.44,0.0374,0.0007,0.0008,False,42.0,3.0,3.0,2023MNRAS.519.5637K,n
1288.02,c,T001288,85.7,12.1,11.7,msini,,,,1.07,0.03,0.03,False,84.0,7.0,7.0,2023MNRAS.519.5637K,n
1294.01,b,T001294,63.9,4.7,4.5,mass,0.34,0.06,0.08,0.051,0.001,0.001,False,62.1,4.8,4.6,2024arXiv240207893C,y
1294.02,c,T001294,147.0,15.0,14.0,msini,,,,0.61,0.02,0.02,False,148.5,17.0,15.8,2024arXiv240207893C,y
1439.01,b,T001439,38.5,5.7,5.6,mass,2.76,0.64,0.85,0.192,0.004,0.004,False,38.2,5.6,5.7,2024arXiv240207893C,y
1794.01,b,T001794,8.7,4.1,4.0,mass,1.31,0.62,0.76,0.082,0.002,0.002,False,,,,,n
1798.01,b,T001798,6.5,2.0,2.0,mass,2.61,0.9,1.11,0.074,0.001,0.001,False,,,,,n
798.02,c,T001798,5.6,0.8,0.7,mass,11.17,2.5,3.39,0.0107,0.0002,0.0002,False,,,,,n
1742.01,b,156141,9.7,1.9,1.9,mass,4.0,0.98,1.21,0.154,0.003,0.003,False,,,,,n
1611.01,b,207897,14.8,1.5,1.4,mass,6.29,1.32,1.78,0.117,0.002,0.002,False,14.4,1.6,1.6,2022A&A...658A.176H,n
1437.01,b,154840,10.4,2.6,2.6,mass,3.91,1.11,1.4,0.139,0.003,0.003,False,9.6,3.9,3.3,Pidhorodetska et al. \textit{in review},y
1246.01,d,T001246,5.4,1.9,1.9,mass,0.73,0.28,0.33,0.132,0.003,0.003,False,5.3,1.7,1.7,2022BAAS...54e.281T,y
1246.02,b,T001246,8.0,1.2,1.1,mass,1.84,0.42,0.54,0.049,0.001,0.001,False,8.1,1.1,1.1,2022BAAS...54e.281T,y
1246.03,c,T001246,9.1,1.3,1.2,mass,3.39,0.78,1.02,0.061,0.001,0.001,False,8.8,1.2,1.2,2022BAAS...54e.281T,y
1246.04,e,T001246,14.5,2.3,2.3,mass,1.83,0.47,0.65,0.212,0.004,0.004,False,14.8,2.2,2.2,2022BAAS...54e.281T,y
1246.05,f,T001246,31.4,4.5,4.3,msini,,,,0.389,0.008,0.008,False,25.6,3.6,3.6,2022BAAS...54e.281T,y
1710.01,b,T001710,22.4,4.1,4.0,mass,0.87,0.2,0.25,0.166,0.003,0.0013,False,,,,,n
1723.01,b,T001723,10.4,5.2,4.8,mass,1.6,0.79,0.91,0.114,0.002,0.002,False,,,,,n
1279.01,b,T001279,10.6,2.5,2.5,mass,3.05,0.88,1.14,0.085,0.002,0.002,False,,,,,n
1691.01,b,T001691,14.6,5.4,5.3,mass,1.76,0.68,0.8,0.126,0.003,0.003,False,,,,,n
1249.01,b,T001249,11.9,5.2,5.1,mass,1.84,0.85,1.11,0.109,0.002,0.002,False,,,,,n
1443.01,b,T001443,5.2,8.4,8.4,mass,2.36,3.75,3.91,0.147,0.003,0.003,True,,,,,n
2088.01,b,T002088,1.9,11.6,1.9,mass,0.21,0.75,0.77,0.472,0.009,0.009,True,,,,,n
1180.01,b,T001180,10.0,5.3,5.4,mass,1.93,1.07,1.25,0.082,0.002,0.002,False,,,,,n
1669.01,c,T001669,0.17,4.18,4.15,mass,0.09,1.93,1.9,0.0376,0.0007,0.0007,True,,,,,n
1669.02,b,T001669,191.0,25.0,24.0,msini,,,,1.27,0.03,0.03,False,182.0,24.0,24.0,2023AJ....165...60V,y
2128.01,b,155060,4.5,2.0,2.0,mass,2.68,1.24,1.48,0.127,0.003,0.003,False,,,,,n
1716.01,b,237566,4.8,2.0,2.1,mass,1.09,0.49,0.59,0.081,0.002,0.002,False,,,,,n
1799.01,b,96735,4.0,1.7,1.8,mass,7.51,3.45,4.4,0.071,0.001,0.001,False,,,,,n
1347.01,b,T001347,12.2,1.6,1.5,mass,11.17,2.46,3.2,0.0171,0.0003,0.0003,False,11.1,1.2,1.2,2024AJ....167..153R,y
1347.02,c,T001347,0.45,2.73,3.02,mass,0.51,3.37,3.38,0.0546,0.0009,0.001,True,6.4,,,2024AJ....167..153R,y
1410.01,b,T001410,12.5,1.1,1.0,mass,2.3,0.53,0.74,0.0207,0.0004,0.0004,False,12.4,0.5,0.5,Livingston et al. \textit{in review},n
1410.02,c,T001410,27.0,3.3,3.2,msini,,,,0.239,0.004,0.005,False,27.2,1.7,1.7,Livingston et al. \textit{in review},n
1444.01,b,T001444,3.58,0.76,0.75,mass,6.84,1.78,2.27,0.0116,0.0002,0.0002,False,3.87,0.71,0.71,2021AJ....162...62D,y
1444.02,c,T001444,10.2,2.7,2.9,msini,,,,0.123,0.002,0.002,False,11.8,2.9,2.9,2021AJ....162...62D,y
1451.01,b,T001451,15.2,2.8,2.8,mass,4.67,1.18,1.55,0.127,0.003,0.003,False,,,,,n
1467.01,b,T001467,0.0,3.0,3.01,mass,0.0,3.55,3.47,0.0495,0.0009,0.0009,True,,,,,n
1824.01,b,T001824,16.0,2.6,2.6,mass,4.24,0.96,1.21,0.151,0.003,0.003,False,18.5,3.2,3.2,Lange et al. \textit{in prep},y
1726.01,b,63433,37.3,9.6,9.6,mass,20.15,5.89,7.15,0.072,0.001,0.001,False,2.4,3.0,1.8,2023A&A...672A.126D,n
1726.02,c,63433,17.2,10.3,9.3,mass,5.43,3.13,3.47,0.146,0.003,0.003,False,18.9,7.0,6.9,2023A&A...672A.126D,n
266.01,b,HIP8152,8.9,1.7,1.7,mass,2.97,0.81,1.08,0.093,0.002,0.002,False,7.8,1.8,1.8,2023AJ....166..153A,y
266.02,c,HIP8152,10.7,2.1,2.2,mass,3.63,1.02,1.38,0.139,0.003,0.002,False,9.4,2.2,2.2,2023AJ....166..153A,y
469.01,b,42813,5.9,2.0,2.0,mass,0.8,0.29,0.35,0.11,0.002,0.002,False,5.8,2.4,2.4,2023AJ....166..153A,y
669.01,b,T000669,10.0,1.4,1.4,mass,3.17,0.73,0.95,0.048,0.001,0.001,False,9.8,1.5,1.5,2023AJ....166..153A,y
1247.01,b,135694,6.1,1.8,1.8,mass,2.05,0.68,0.8,0.12,0.002,0.002,False,5.7,2.1,2.1,2023AJ....166..153A,y
1473.01,b,6061,10.0,2.5,2.5,mass,3.82,1.1,1.39,0.06,0.001,0.001,False,10.8,2.7,2.7,2023AJ....166..153A,y
509.01,b,63935,10.5,1.6,1.5,mass,2.32,0.5,0.65,0.083,0.002,0.002,False,10.8,1.8,1.8,2021AJ....162..215S,y
509.02,c,63935,11.1,2.0,1.9,mass,2.11,0.49,0.62,0.148,0.003,0.003,False,11.1,2.4,2.4,2021AJ....162..215S,y
1269.01,b,T001269,6.4,3.0,2.9,mass,2.53,1.22,1.42,0.0496,0.0009,0.001,False,,,,,n
1269.02,c,T001269,6.8,4.4,4.3,mass,3.15,2.05,2.29,0.083,0.001,0.002,False,,,,,n
1248.01,b,T001248,27.4,3.6,3.5,mass,0.47,0.1,0.12,0.051,0.001,0.001,False,,,,,n
1244.01,b,T001244,6.6,3.8,3.7,mass,2.66,1.52,1.78,0.061,0.001,0.001,False,,,,,n
1775.01,b,T001775,96.0,15.0,15.0,mass,1.01,0.22,0.27,0.08,0.002,0.002,False,,,,,n
1776.01,b,95072,1.4,1.1,1.0,mass,4.13,3.13,3.79,0.0378,0.0007,0.0008,False,,,,,n
554.01,b,25463,8.7,2.7,2.6,mass,2.87,0.95,1.2,0.076,0.001,0.001,False,8.5,3.1,3.1,2023AJ....166..153A,y
554.02,c,25463,4.3,1.9,1.9,mass,9.09,4.32,5.87,0.0443,0.0008,0.0008,False,4.1,,,2023AJ....166..153A,y
1430.01,b,235088,4.2,2.4,2.4,mass,2.58,1.47,1.66,0.071,0.001,0.001,False,,,,,n
1778.01,b,77946,10.9,1.8,1.7,mass,2.44,0.61,0.83,0.073,0.001,0.01,False,,,,,n
1184.01,b,T001184,6.8,2.3,2.3,mass,2.63,0.98,1.24,0.056,0.001,0.001,False,,,,,n
1436.01,b,T001436,-0.1,2.6,2.5,mass,-0.16,4.06,4.03,0.0164,0.0003,0.0003,True,,,,,n
1807.01,b,HIP65469,2.44,0.6,0.57,mass,3.98,1.18,1.53,0.0122,0.0002,0.0002,False,2.57,0.5,0.5,2022A&A...664A.163N,n


==> table_data/tksxx_table5.csv <==
#CPS: California Planet Search identifier
#dvdt: linear trend term (m/s/d)
#curv: quadratic trend term (m/s/d^2)
#gamma: instrumental offset (m/s)
#jit: instrumental jitter term (m/s)
#instname: instrument name (for lines denoting instrumental parameters)
#pl_num: planet number. 0 denotes system or instrumental parameters
#k: planet RV semi-amplitude (m/s)
#per: planet period (d)
#e: planet orbital eccentricity
#w: planet argument of periastron (rad)
#t0: planet time of conjunction (BJD TDB - 2457000)
#u_dvdt: uncertainty in linear trend term
#u_curv: uncertainty in quadratic term 
#u_gamma: uncertainty in instrumental offset
#u_jit: uncertainty in instrumental jitter term
#u_k: uncertainty in planet RV semi-amplitude 
#u_per: uncertainty in planet orbital period
#u_e: uncertainty in planet orbital eccentricity
#u_w: uncertainty in planet argument of periastron
#u_t0: uncertainty in planet time of conjunction
CPS,dvdt,curv,gamma,jit,instname,pl_num,k,per,e,w,t0,u_dvdt,u_curv,u_gamma,u_jit,u_k,u_per,u_e,u_w,u_t0
12572,,,,,,2,-0.1,52.56363,0.0,1.57,1779.1904,,,,,0.5,0.00016,0.0,0.0,0.0014
12572,,,,,,1,2.01,20.772858,0.0,1.57,1767.4228,,,,,0.41,4.7e-05,0.0,0.0,0.0013
12572,,,-3.86,5.02,APF,0,,,,,,,,0.38,0.31,,,,,
12572,,,-13.31,3.61,HIRES,0,,,,,,,,0.59,0.45,,,,,
12572,-0.058,0.0,,,,0,,,,,,0.0011,0.0,,,,,,,
135694,,,,,,1,1.66,15.92346,0.0,1.57,1687.6496,,,,,0.49,3.8e-05,0.0,0.0,0.0011
135694,,,-0.6,3.82,HIRES,0,,,,,,,,0.5,0.36,,,,,
135694,,,-0.61,7.42,APF,0,,,,,,,,0.66,0.52,,,,,
135694,0.0032,0.0,,,,0,,,,,,0.0012,0.0,,,,,,,
146757,,,,,,1,4.15,37.46852,0.327,2.1,1733.635,,,,,0.73,0.00013,0.083,2.9,0.002
146757,,,0.33,4.7,HIRES,0,,,,,,,,0.63,0.5,,,,,
146757,,,-0.4,5.42,APF,0,,,,,,,,0.7,0.74,,,,,
146757,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
148193,,,,,,2,-0.3,1.7727471,0.0,1.57,2739.67,,,,,1.3,7.9e-06,0.0,0.0,0.003
148193,,,,,,1,5.0,20.380845,0.0,1.57,1933.16603,,,,,1.2,2.8e-05,0.0,0.0,0.00078
148193,,,2.3,6.04,HIRES,0,,,,,,,,2.4,0.76,,,,,
148193,-0.017,-7e-05,,,,0,,,,,,0.019,3.6e-05,,,,,,,
154840,,,,,,1,2.5,18.84078,0.0,1.57,1700.7353,,,,,0.6,0.00012,0.0,0.0,0.0026
154840,,,-0.22,6.4,APF,0,,,,,,,,0.83,0.84,,,,,
154840,,,-0.2,4.33,HIRES,0,,,,,,,,0.5,0.39,,,,,
154840,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
155060,,,,,,1,1.1,16.34136,0.0,1.57,1987.2663,,,,,0.5,0.00013,0.0,0.0,0.0017
155060,,,3.09,6.01,APF,0,,,,,,,,0.65,0.51,,,,,
155060,,,-0.38,3.81,HIRES,0,,,,,,,,0.61,0.37,,,,,
155060,0.0016,1.84e-05,,,,0,,,,,,0.0025,7.7e-06,,,,,,,
156141,,,,,,1,2.25,21.269084,0.3,-0.64,1725.3518,,,,,0.44,5.1e-05,0.1,0.56,0.0021
156141,,,5.39,3.1,HIRES,0,,,,,,,,0.45,0.3,,,,,
156141,,,-0.56,6.57,APF,0,,,,,,,,0.51,0.32,,,,,
156141,0.0392,-4.05e-05,,,,0,,,,,,0.0015,5.2e-06,,,,,,,
191939,,,,,,4,18.06,101.723,0.0,1.57,2044.15,,,,,0.31,0.078,0.0,0.0,0.31
191939,,,,,,3,0.47,38.352562,0.0,1.57,1743.553,,,,,0.29,8.4e-05,0.0,0.0,0.0011
191939,,,,,,2,1.46,28.579889,0.0,1.57,1726.05528,,,,,0.31,3.4e-05,0.0,0.0,0.00066
191939,,,,,,1,3.4,8.8803232,0.0,1.57,1715.35572,,,,,0.3,4.5e-06,0.0,0.0,0.00028
191939,,,-36.8,2.27,HIRES,0,,,,,,,,0.6,0.22,,,,,
191939,,,-39.28,4.62,APF,0,,,,,,,,0.73,0.35,,,,,
191939,0.1306,-6.53e-05,,,,0,,,,,,0.0032,3.3e-06,,,,,,,
207897,,,,,,1,4.26,16.20166,0.0,1.57,1796.49559,,,,,0.38,1.6e-05,0.0,0.0,0.00067
207897,,,-9.8,1.0,HIRES_pre,0,,,,,,,,5.8,11.0,,,,,
207897,,,442.69,4.11,APF,0,,,,,,,,0.55,0.56,,,,,
207897,,,0.52,2.39,HIRES,0,,,,,,,,0.39,0.28,,,,,
207897,0.00165,3.4e-07,,,,0,,,,,,0.00095,1.8e-07,,,,,,,
235088,,,,,,1,1.53,7.434151,0.0,1.57,1713.08113,,,,,0.87,1.8e-05,0.0,0.0,0.00087
235088,,,4.0,3.9,HIRES,0,,,,,,,,1.0,2.5,,,,,
235088,,,4.1,7.2,APF,0,,,,,,,,2.7,5.3,,,,,
235088,0.0148,-7e-05,,,,0,,,,,,0.0057,2e-05,,,,,,,
237566,,,,,,1,1.47,8.0824,0.0,1.57,1843.853,,,,,0.62,4.5e-05,0.0,0.0,0.0028
237566,,,-1.2,6.4,APF,0,,,,,,,,0.76,0.7,,,,,
237566,,,-0.7,3.68,HIRES,0,,,,,,,,0.5,0.41,,,,,
237566,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
25463,,,,,,2,1.6,3.04405,0.0,1.57,1438.473,,,,,0.73,1e-05,0.0,0.0,0.002
25463,,,,,,1,2.49,7.0491423,0.0,1.57,1442.61823,,,,,0.76,9.5e-06,0.0,0.0,0.00084
25463,,,-1.47,7.7,HIRES,0,,,,,,,,0.51,0.4,,,,,
25463,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
332231,,,,,,1,16.0,18.712024,0.069,0.04,1692.2582,,,,,1.0,2.3e-05,0.034,0.87,0.00071
332231,,,1.0,10.4,APF,0,,,,,,,,1.0,0.81,,,,,
332231,,,1.13,3.85,HIRES,0,,,,,,,,0.98,0.89,,,,,
332231,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
39688,,,,,,1,5.9,6.866196,0.0,1.57,1469.5659,,,,,1.2,1.4e-05,0.0,0.0,0.0015
39688,,,-2.7,6.4,HIRES,0,,,,,,,,0.85,0.63,,,,,
39688,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
42813,,,,,,1,1.63,13.630828,0.0,1.57,1474.569,,,,,0.56,2.4e-05,0.0,0.0,0.001
42813,,,0.37,3.01,HIRES,0,,,,,,,,0.73,0.29,,,,,
42813,0.0144,2.08e-05,,,,0,,,,,,0.0046,6.1e-06,,,,,,,
6061,,,,,,1,3.63,5.2549,0.0,1.57,1769.7863,,,,,0.87,0.0011,0.0,0.0,0.0027
6061,,,-2.6,5.21,HIRES,0,,,,,,,,0.7,0.54,,,,,
6061,,,-2.0,11.5,APF,0,,,,,,,,1.9,1.4,,,,,
6061,-0.018,2.7e-05,,,,0,,,,,,0.0061,1.2e-05,,,,,,,
63433,,,,,,2,4.1,20.543847,0.0,1.57,1844.05899,,,,,2.3,2.1e-05,0.0,0.0,0.00058
63433,,,,,,1,12.5,7.1079384,0.0,1.57,1845.37353,,,,,3.2,6.6e-06,0.0,0.0,0.00055
63433,,,-5.2,5.0,APF,0,,,,,,,,9.8,1.1,,,,,
63433,,,-0.4,15.0,HIRES,0,,,,,,,,7.9,29.0,,,,,
63433,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
63935,,,,,,2,2.66,21.4027,0.0,1.57,1504.13,,,,,0.45,0.0018,0.0,0.0,0.064
63935,,,,,,1,3.37,9.058807,0.0,1.57,1494.44674,,,,,0.48,1.5e-05,0.0,0.0,0.00094
63935,,,-1.23,3.55,HIRES,0,,,,,,,,0.43,0.29,,,,,
63935,,,1.53,9.61,APF,0,,,,,,,,0.82,0.77,,,,,
63935,0.0055,-1.17e-05,,,,0,,,,,,0.0031,4.5e-06,,,,,,,
77946,,,,,,1,3.4,6.527363,0.211,-0.16,1875.9989,,,,,0.53,2.7e-05,0.072,0.67,0.0021
77946,,,178.1,5.55,APF,0,,,,,,,,0.6,0.55,,,,,
77946,,,-2.18,-3.38,HIRES,0,,,,,,,,0.63,0.39,,,,,
77946,-0.0072,-1.34e-05,,,,0,,,,,,0.0019,5.5e-06,,,,,,,
83342,,,,,,1,22.9,45.52234,0.485,1.239,1894.2511,,,,,1.1,6.1e-05,0.039,0.088,0.0008
83342,,,-6.9,3.76,HIRES,0,,,,,,,,0.7,0.59,,,,,
83342,,,-15.0,4.9,APF,0,,,,,,,,3.0,9.9,,,,,
83342,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
93963,,,,,,2,7.2,3.6451389,0.0,1.57,1902.874,,,,,1.2,4.4e-06,0.0,0.0,0.00068
93963,,,,,,1,1.6,1.0376109,0.0,1.57,2635.926,,,,,1.4,8.5e-06,0.0,0.0,0.003
93963,,,0.4,10.99,APF,0,,,,,,,,1.7,0.97,,,,,
93963,,,-3.8,10.02,HIRES,0,,,,,,,,1.6,0.98,,,,,
93963,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
95072,,,,,,1,0.68,2.799868,0.0,1.57,1871.4976,,,,,0.51,2.3e-05,0.0,0.0,0.0038
95072,,,0.18,4.01,HIRES,0,,,,,,,,0.68,0.44,,,,,
95072,,,-1.78,3.56,APF,0,,,,,,,,0.55,0.51,,,,,
95072,0.0019,-1.61e-05,,,,0,,,,,,0.0018,5.4e-06,,,,,,,
96735,,,,,,1,1.4,7.085738,0.0,1.57,1904.8318,,,,,0.6,8.3e-05,0.0,0.0,0.0072
96735,,,0.0,8.0,APF,0,,,,,,,,3.3,11.0,,,,,
96735,,,-1.65,3.16,HIRES,0,,,,,,,,0.43,0.35,,,,,
96735,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
GJ9522A,,,,,,1,1.55,1.4520527,0.0,1.57,1739.47404,,,,,0.93,1.7e-06,0.0,0.0,0.00046
GJ9522A,,,-4.0,4.2,HIRES,0,,,,,,,,1.2,0.52,,,,,
GJ9522A,0.0065,2.7e-05,,,,0,,,,,,0.0056,1.3e-05,,,,,,,
HIP1532,,,,,,1,1.32,13.475815,0.0,1.57,1392.2944,,,,,0.43,4.7e-05,0.0,0.0,0.0021
HIP1532,,,-1.17,1.84,HIRES,0,,,,,,,,0.91,0.32,,,,,
HIP1532,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
HIP57099,,,,,,1,-2.2,10.643985,0.0,1.57,1903.548,,,,,3.2,2.6e-05,0.0,0.0,0.002
HIP57099,,,-10.1,9.0,HIRES,0,,,,,,,,3.8,2.0,,,,,
HIP57099,-0.0688,9.3e-05,,,,0,,,,,,0.0081,3.4e-05,,,,,,,
HIP65469,,,,,,1,2.18,0.54937097,0.0,1.57,1899.345,,,,,0.51,7.2e-07,0.0,0.0,0.00038
HIP65469,,,2.1,1.5,HIRES,0,,,,,,,,7.5,2.3,,,,,
HIP65469,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
HIP8152,,,,,,2,2.76,19.60562,0.2,2.0,1398.2869,,,,,0.55,0.00025,0.1,2.8,0.0064
HIP8152,,,,,,1,2.71,10.751014,0.0,1.57,1393.0855,,,,,0.51,5.5e-05,0.0,0.0,0.0031
HIP8152,,,-1.47,3.12,HIRES,0,,,,,,,,0.36,0.29,,,,,
HIP8152,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
HIP86040,,,,,,1,370.7,10.261127,0.21,1.682,2013.2801,,,,,6.4,1.1e-05,0.018,0.049,0.0006
HIP86040,,,29.0,-25.6,HIRES,0,,,,,,,,4.3,3.3,,,,,
HIP86040,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
HIP97166,,,,,,2,2.12,16.432,0.0,1.57,1694.0,,,,,0.41,0.041,0.0,0.0,1.3
HIP97166,,,,,,1,6.18,10.288914,0.29,1.71,1691.65438,,,,,0.45,6.4e-06,0.072,0.18,0.00037
HIP97166,,,-5.6,2.7,HIRES,0,,,,,,,,0.68,0.3,,,,,
HIP97166,,,-54.03,5.92,APF,0,,,,,,,,0.83,0.41,,,,,
HIP97166,0.0079,0.0,,,,0,,,,,,0.0011,0.0,,,,,,,
T000329,,,,,,1,15.1,5.70439,0.39,3.0,2090.7955,,,,,1.3,0.00013,0.033,3.0,0.0038
T000329,,,0.03,4.93,HIRES,0,,,,,,,,0.86,0.69,,,,,
T000329,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T000561,,,,,,4,1.48,77.9,0.0,1.57,1536.2,,,,,0.54,1.5,0.0,0.0,7.3
T000561,,,,,,3,2.86,25.71255,0.0,1.57,1521.8815,,,,,0.45,0.00014,0.0,0.0,0.0041
T000561,,,,,,2,2.99,0.44656895,0.0,1.57,1517.94528,,,,,0.43,7.8e-07,0.0,0.0,0.00072
T000561,,,,,,1,2.41,10.778849,0.0,1.57,1527.0606,,,,,0.42,3.2e-05,0.0,0.0,0.0023
T000561,,,-2.2,2.78,HIRES,0,,,,,,,,0.5,0.25,,,,,
T000561,0.00197,0.0,,,,0,,,,,,0.00086,0.0,,,,,,,
T000669,,,,,,1,4.26,3.945152,0.0,1.57,1546.1419,,,,,0.56,1.8e-05,0.0,0.0,0.0025
T000669,,,-2.26,2.95,HIRES,0,,,,,,,,0.43,0.35,,,,,
T000669,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T000849,,,,,,1,29.7,0.765548,0.0,1.57,1871.6812,,,,,1.5,5.3e-05,0.0,0.0,0.0083
T000849,,,-2.02498874322401,0.0,HIRES,0,,,,,,,,0.0,3.5,,,,,
T000849,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001136,,,,,,6,2.2,39.5387,0.0,1.57,2423.6705,,,,,1.7,0.0035,0.0,0.0,0.0033
T001136,,,,,,5,1.5,26.317822,0.0,1.57,1699.3777,,,,,1.7,5.3e-05,0.0,0.0,0.0011
T001136,,,,,,4,1.4,18.80693,0.0,1.57,1697.7299,,,,,1.5,0.00011,0.0,0.0,0.0032
T001136,,,,,,3,3.3,12.51861,0.0,1.57,1686.0628,,,,,1.9,1.1e-05,0.0,0.0,0.00043
T001136,,,,,,2,2.6,6.2569,0.0,1.57,1688.71,,,,,1.7,0.0002,0.0,0.0,0.11
T001136,,,,,,1,3.2,4.17278,0.0,1.57,1684.7,,,,,2.7,0.00022,0.0,0.0,0.1
T001136,,,0.4,21.8,APF,0,,,,,,,,0.8,1.8,,,,,
T001136,,,8.6,12.5,HIRES,0,,,,,,,,6.5,2.4,,,,,
T001136,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001173,,,,,,1,9.8,7.06456,0.0,1.57,1688.71523,,,,,1.3,2.5e-06,0.0,0.0,0.00021
T001173,,,-1.49,3.59,HIRES,0,,,,,,,,0.99,0.88,,,,,
T001173,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001174,,,,,,1,0.3,8.953458,0.0,1.57,1690.057,,,,,3.5,2.1e-05,0.0,0.0,0.001
T001174,,,-12.7,0.0,HIRES,0,,,,,,,,4.9,8.3,,,,,
T001174,-0.068,0.0001,,,,0,,,,,,0.011,4e-05,,,,,,,
T001180,,,,,,1,3.6,9.686753,0.0,1.57,1691.0488,,,,,1.9,1.2e-05,0.0,0.0,0.00085
T001180,,,-0.5,6.0,HIRES,0,,,,,,,,1.5,1.2,,,,,
T001180,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001181,,,,,,1,145.8,2.10319365,0.0,1.57,1957.82136,,,,,3.9,4.1e-07,0.0,0.0,0.00011
T001181,,,-2.9,19.0,HIRES,0,,,,,,,,2.7,2.0,,,,,
T001181,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001184,,,,,,1,3.0,5.748432,0.0,1.57,1684.35945,,,,,1.0,3.9e-06,0.0,0.0,0.00047
T001184,,,-0.07,5.72,HIRES,0,,,,,,,,0.77,0.58,,,,,
T001184,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001194,,,,,,1,58.4,2.3106446,0.0,1.57,1684.92352,,,,,1.6,5.4e-07,0.0,0.0,0.00014
T001194,,,9.3,5.07,HIRES,0,,,,,,,,1.1,0.79,,,,,
T001194,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001244,,,,,,1,2.7,6.4003,0.0,1.57,1684.9485,,,,,1.6,1.3e-05,0.0,0.0,0.0016
T001244,,,0.85,3.2,HIRES,0,,,,,,,,0.89,3.1,,,,,
T001244,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001246,,,,,,5,5.0,94.0,0.263,-0.74,1702.2,,,,,0.72,0.2,0.098,0.37,3.8
T001246,,,,,,4,3.0,37.92548,0.0,1.57,1700.6958,,,,,0.46,0.00016,0.0,0.0,0.0035
T001246,,,,,,3,1.41,18.654874,0.0,1.57,1688.975,,,,,0.49,5.5e-05,0.0,0.0,0.002
T001246,,,,,,2,3.48,5.904137,0.0,1.57,1683.4663,,,,,0.47,1.4e-05,0.0,0.0,0.0018
T001246,,,,,,1,3.42,4.307438,0.0,1.57,1686.56608,,,,,0.48,4.9e-05,0.0,0.0,0.00074
T001246,,,-1.5,2.81,HIRES,0,,,,,,,,0.5,0.29,,,,,
T001246,0.0009,2.2e-05,,,,0,,,,,,0.0012,5.4e-06,,,,,,,
T001248,,,,,,1,11.5,4.3601561,0.0,1.57,1687.12116,,,,,1.4,1.1e-06,0.0,0.0,0.00016
T001248,,,-2.2,3.44,HIRES,0,,,,,,,,0.9,0.85,,,,,
T001248,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001249,,,,,,1,3.2,13.079151,0.0,1.57,1694.3804,,,,,1.4,5.4e-05,0.0,0.0,0.0021
T001249,,,-1.4,4.25,HIRES,0,,,,,,,,1.3,0.89,,,,,
T001249,0.016,2.6e-05,,,,0,,,,,,0.0063,1.3e-05,,,,,,,
T001269,,,,,,2,2.2,9.237885,0.0,1.57,1685.977,,,,,1.4,2.6e-05,0.0,0.0,0.0022
T001269,,,,,,1,2.7,4.2529913,0.0,1.57,1686.60586,,,,,1.2,6.8e-06,0.0,0.0,0.00092
T001269,,,0.87,2.7,HIRES,0,,,,,,,,0.96,3.7,,,,,
T001269,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001272,,,,,,2,7.4,8.6811,0.12,-1.57,1885.39,,,,,1.2,0.0069,0.0,0.0,0.29
T001272,,,,,,1,13.5,3.31599,0.35,2.46,1713.02552,,,,,1.3,1.8e-05,0.055,0.27,0.00036
T001272,,,1.6,6.0,HIRES,0,,,,,,,,1.3,2.0,,,,,
T001272,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001279,,,,,,1,3.5,9.61419,0.0,1.57,1717.4814,,,,,0.82,4e-05,0.0,0.0,0.0022
T001279,,,0.44,3.1,HIRES,0,,,,,,,,0.64,0.53,,,,,
T001279,-0.0079,0.0,,,,0,,,,,,0.0021,0.0,,,,,,,
T001288,,,,,,2,7.54,416.0,0.0,1.57,1894.4,,,,,0.99,12.0,0.0,0.0,17.0
T001288,,,,,,1,20.89,2.6998279,0.0,1.57,1712.35877,,,,,0.93,4.9e-06,0.0,0.0,0.00025
T001288,,,3.22,3.43,HIRES,0,,,,,,,,0.69,0.54,,,,,
T001288,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001294,,,,,,2,15.7,159.9,0.0,1.57,2194.4,,,,,1.3,2.5,0.0,0.0,3.1
T001294,,,,,,1,23.4,3.915292,0.0,1.57,2393.00711,,,,,1.3,1.5e-05,0.0,0.0,0.00066
T001294,,,15.4,4.77,HIRES,0,,,,,,,,1.9,0.81,,,,,
T001294,-0.002,-0.000113,,,,0,,,,,,0.016,3.1e-05,,,,,,,
T001296,,,,,,1,35.0,3.9443736,0.025,-0.01,1930.75531,,,,,1.1,1.6e-06,0.016,0.91,0.00022
T001296,,,4.71,3.18,HIRES,0,,,,,,,,0.74,0.64,,,,,
T001296,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001298,,,,,,1,33.6,4.537143,0.027,-1.0,1934.12245,,,,,1.6,3e-06,0.027,2.0,0.00032
T001298,,,-7.9,4.64,HIRES,0,,,,,,,,1.2,0.96,,,,,
T001298,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001347,,,,,,2,0.2,4.841968,0.0,1.57,1683.3485,,,,,1.1,2.5e-05,0.0,0.0,0.0027
T001347,,,,,,1,8.6,0.84742431,0.0,1.57,1683.55882,,,,,1.1,5.8e-07,0.0,0.0,0.00036
T001347,,,-0.5,5.55,HIRES,0,,,,,,,,3.5,0.64,,,,,
T001347,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001386,,,,,,2,8.4,232.0,0.38,-1.24,1750.9,,,,,1.7,9.3,0.17,0.53,34.0
T001386,,,,,,1,9.7,25.8401,0.0,1.57,1752.321,,,,,1.2,0.0031,0.0,0.0,0.003
T001386,,,0.9,5.16,HIRES,0,,,,,,,,1.3,0.57,,,,,
T001386,0.0053,-5e-05,,,,0,,,,,,0.0066,2.1e-05,,,,,,,
T001410,,,,,,2,5.57,47.56,0.0,1.57,1980.4,,,,,0.63,0.15,0.0,0.0,1.2
T001410,,,,,,1,8.67,1.21687,0.0,1.57,1739.72931,,,,,0.63,3e-05,0.0,0.0,0.00071
T001410,,,-2.06,2.84,HIRES,0,,,,,,,,0.73,0.36,,,,,
T001410,-0.0034,-1.1e-06,,,,0,,,,,,0.0038,6.8e-06,,,,,,,
T001422,,,,,,1,3.3,12.9967,0.0,1.57,1745.9221,,,,,1.2,0.0017,0.0,0.0,0.0035
T001422,,,2.1,4.77,HIRES,0,,,,,,,,1.3,0.73,,,,,
T001422,0.0131,0.0,,,,0,,,,,,0.0029,0.0,,,,,,,
T001436,,,,,,1,0.0,0.867617,0.0,1.57,1711.8963,,,,,2.0,3e-06,0.0,0.0,0.0013
T001436,,,-0.12,6.2,HIRES,0,,,,,,,,0.74,0.59,,,,,
T001436,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001438,,,,,,2,1.8,9.42807,0.0,1.57,1689.91613,,,,,1.7,1e-05,0.0,0.0,0.00097
T001438,,,,,,1,4.4,5.1396625,0.0,1.57,1683.6265,,,,,2.4,7.1e-06,0.0,0.0,0.00071
T001438,,,-1.5,5.0,HIRES,0,,,,,,,,1.4,1.1,,,,,
T001438,0.0824,0.0,,,,0,,,,,,0.0057,0.0,,,,,,,
T001439,,,,,,1,7.0,27.644,0.157,2.0,1703.4747,,,,,1.0,0.00012,0.083,2.7,0.0029
T001439,,,-0.3,4.62,HIRES,0,,,,,,,,0.71,0.56,,,,,
T001439,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001443,,,,,,1,1.4,23.540678,0.0,1.57,1693.25,,,,,2.2,5.8e-05,0.0,0.0,0.05
T001443,,,-3.5,5.0,HIRES,0,,,,,,,,1.4,1.0,,,,,
T001443,0.029,0.0,,,,0,,,,,,0.0044,0.0,,,,,,,
T001444,,,,,,2,2.67,16.067,0.0,1.57,713.2,,,,,0.72,0.017,0.0,0.0,1.5
T001444,,,,,,1,3.02,0.4702743,0.0,1.57,1711.3675,,,,,0.62,1.1e-06,0.0,0.0,0.0011
T001444,,,-0.3,3.76,HIRES,0,,,,,,,,0.5,0.38,,,,,
T001444,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001451,,,,,,1,3.82,16.537944,0.0,1.57,1694.3115,,,,,0.68,4.5e-05,0.0,0.0,0.0015
T001451,,,-0.22,6.39,APF,0,,,,,,,,0.76,0.73,,,,,
T001451,,,-0.09,4.58,HIRES,0,,,,,,,,0.61,0.52,,,,,
T001451,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001467,,,,,,1,0.0,5.97199,0.0,1.57,1766.985,,,,,1.8,0.00083,0.0,0.0,0.003
T001467,,,-0.75,4.6,HIRES,0,,,,,,,,0.64,0.5,,,,,
T001467,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001472,,,,,,1,6.0,6.36381,0.0,1.57,1765.6074,,,,,1.9,0.00091,0.0,0.0,0.0022
T001472,,,-0.3,5.9,HIRES,0,,,,,,,,1.3,1.1,,,,,
T001472,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001601,,,,,,1,107.8,5.33175,0.0,1.57,1793.2753,,,,,1.9,0.00014,0.0,0.0,0.0016
T001601,,,1.2,6.95,HIRES,0,,,,,,,,1.2,0.99,,,,,
T001601,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001669,,,,,,2,0.1,2.6800535,0.0,1.57,1816.94479,,,,,1.9,6.2e-06,0.0,0.0,0.00083
T001669,,,,,,1,15.5,500.0,0.0,1.57,2325.0,,,,,1.8,13.0,0.0,0.0,9.6
T001669,,,-3.7,4.3,HIRES,0,,,,,,,,1.4,1.1,,,,,
T001669,-0.03,0.0,,,,0,,,,,,0.006,0.0,,,,,,,
T001691,,,,,,1,3.8,16.7369,0.0,1.57,1818.091,,,,,1.4,3e-05,0.0,0.0,0.001
T001691,,,0.48,3.74,HIRES,0,,,,,,,,0.88,0.74,,,,,
T001691,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001694,,,,,,2,28.84,393.1,0.0,1.57,2475072.5,,,,,0.98,4.7,0.0,0.0,30000.0
94,,,-2.8,1.2,HIRES,0,,,,,,,,0.9,2.9,,,,,
T001694,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001710,,,,,,1,4.87,24.283377,0.0,0.0,1836.96292,,,,,0.86,2.6e-05,0.0,0.0,0.00051
T001710,,,0.7,7.92,APF,0,,,,,,,,0.69,0.49,,,,,
T001710,,,-2.3,4.9,HIRES,0,,,,,,,,1.4,1.2,,,,,
T001710,-0.0125,0.0,,,,0,,,,,,0.0032,0.0,,,,,,,
T001723,,,,,,1,2.7,13.72641,0.0,0.0,1852.7024,,,,,1.3,0.00046,0.0,0.0,0.0017
T001723,,,-0.6,7.1,HIRES,0,,,,,,,,1.8,1.4,,,,,
T001723,,,-0.8,7.11,APF,0,,,,,,,,1.1,0.92,,,,,
T001723,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001736,,,,,,2,197.55,571.25,0.3685,2.8312,1701.81,,,,,0.59,0.46,0.0021,0.0077,0.79
T001736,,,,,,1,4.01,7.073076,0.0,0.0,1792.795,,,,,0.44,1.7e-05,0.0,0.0,0.001
T001736,,,-89.89,6.2,APF,0,,,,,,,,0.43,0.3,,,,,
T001736,,,-131.05,4.33,HIRES,0,,,,,,,,0.76,0.43,,,,,
T001736,-0.183,0.0,,,,0,,,,,,0.002,0.0,,,,,,,
T001753,,,,,,1,6.0,5.3846104,0.0,0.0,1684.503,,,,,2.0,9.9e-06,0.0,0.0,0.002
T001753,,,-0.2,5.1,HIRES,0,,,,,,,,1.3,1.1,,,,,
T001753,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001758,,,,,,1,1.8,20.705127,0.0,0.0,1806.6974,,,,,1.7,5.6e-05,0.0,0.0,0.0013
T001758,,,0.1,5.0,HIRES,0,,,,,,,,1.2,1.0,,,,,
T001758,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001759,,,,,,1,0.0,18.85018,0.0,0.0,1745.4658,,,,,1.8,0.00031,0.0,0.0,0.0011
T001759,,,-0.5,2.9,HIRES,0,,,,,,,,2.2,0.44,,,,,
T001759,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001775,,,,,,1,29.8,10.2405549,0.0,0.0,1877.5645,,,,,4.6,9.6e-06,0.0,0.0,0.00047
T001775,,,0.1,12.3,HIRES,0,,,,,,,,3.3,2.5,,,,,
T001775,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001794,,,,,,1,2.8,8.765528,0.0,0.0,1715.312,,,,,1.3,3.5e-05,0.0,0.0,0.002
T001794,,,-0.3,3.2,HIRES,0,,,,,,,,0.8,0.73,,,,,
T001794,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T001798,,,,,,2,5.24,0.4378146,0.0,0.0,1738.6343,,,,,0.66,1.4e-06,0.0,0.0,0.00097
T001798,,,,,,1,2.3,8.02154,0.0,0.0,1741.5942,,,,,0.7,2.8e-05,0.0,0.0,0.0022
T001798,,,-0.7,4.73,HIRES,0,,,,,,,,0.5,0.39,,,,,
T001798,0.0061,0.0,,,,0,,,,,,0.0025,0.0,,,,,,,
T001824,,,,,,1,3.93,22.808533,0.0,0.0,1879.5467,,,,,0.62,5.5e-05,0.0,0.0,0.0011
T001824,,,0.68,5.85,APF,0,,,,,,,,0.94,0.46,,,,,
T001824,,,-0.1,1e-06,HIRES,0,,,,,,,,0.98,0.28,,,,,
T001824,-0.007,0.0,,,,0,,,,,,0.0031,0.0,,,,,,,
T001842,,,,,,1,21.7,9.5739181,0.276,1.18,1933.33614,,,,,1.9,9.9e-06,0.064,0.17,0.00081
T001842,,,-0.13,5.13,HIRES,0,,,,,,,,0.97,0.77,,,,,
T001842,-0.0269,0.0,,,,0,,,,,,0.0073,0.0,,,,,,,
T002019,,,,,,1,7.97,15.3444,0.099,1.0,1942.942,,,,,0.95,0.0057,0.069,1.0,0.009
T002019,,,0.57,3.93,HIRES,0,,,,,,,,0.66,0.55,,,,,
T002019,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T002045,,,,,,1,54.7,9.077534,0.0,0.0,1765.5949,,,,,4.6,8.5e-05,0.0,0.0,0.0014
T002045,,,0.0,-2.4,HIRES,0,,,,,,,,0.0,8.5,,,,,
T002045,-0.099,0.0,,,,0,,,,,,0.014,0.0,,,,,,,
T002076,,,,,,3,0.3,35.125686,0.0,0.0,1938.2931,,,,,2.2,8.6e-05,0.0,0.0,0.0014
T002076,,,,,,2,5.2,21.015327,0.0,0.0,1748.68944,,,,,2.9,2.3e-05,0.0,0.0,0.00063
T002076,,,,,,1,5.2,10.355096,0.0,0.0,1743.744,,,,,2.7,1.8e-05,0.0,0.0,0.001
T002076,,,-13.0,14.0,APF,0,,,,,,,,19.0,4.0,,,,,
T002076,,,-0.5,17.3,HIRES,0,,,,,,,,7.4,4.3,,,,,
T002076,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T002088,,,,,,1,0.26,124.72997,0.0,0.0,1769.6066,,,,,0.92,0.00065,0.0,0.0,0.0027
T002088,,,-0.2,7.1,HIRES,0,,,,,,,,1.6,1.3,,,,,
T002088,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
T002114,,,,,,1,10.0,6.20973,0.0,0.0,2719.0476,,,,,14.0,0.00019,0.0,0.0,0.0011
T002114,,,-4.0,21.0,HIRES,0,,,,,,,,10.0,28.0,,,,,
T002114,0.0,0.0,,,,0,,,,,,0.0,0.0,,,,,,,
TIC142381532,,,,,,1,14.4,38.8,0.062,1.3,2645.70502,,,,,1.7,0.01,0.057,2.2,0.00071
TIC142381532,,,14.9,5.3,HIRES,0,,,,,,,,2.9,1.5,,,,,
TIC142381532,,,5.1,6.9,APF,0,,,,,,,,1.9,1.4,,,,,
TIC142381532,-0.025,0.0,,,,0,,,,,,0.0052,0.0,,,,,,,
WASP156,,,,,,1,18.7,3.8361623,0.0,0.0,1414.13606,,,,,1.1,1.5e-06,0.0,0.0,0.00031
WASP156,,,1.23,3.04,HIRES,0,,,,,,,,0.98,0.74,,,,,
WASP156,0.0,-1.3e-05,,,,0,,,,,,0.0,1.1e-05,,,,,,,


==> table_data/tksxx_table6.csv <==
#TOI: TESS Object of Interest identifier
#CPS: California Planet Search identifier
#eta1: GP amplitude for HIRES (m/s) 
#eta1_upper: upper error bar
#eta1_lower: lower error bar
#eta1_apf: GP amplitude for APF (m/s)
#eta1_apf_upper: upper error bar
#eta1_apf_lower: lower error bar
#eta2: GP correlation time (days)
#eta2_upper: upper error bar
#eta2_lower: lower error bar
#eta3: GP rotation period (days)
#eta3_upper: upper error bar
#eta3_lower: lower error bar
#eta4: GP scaling paramter (none)
#eta4_upper: upper error bar
#eta4_lower: lower error bar
TOI,CPS,eta1,eta1_upper,eta1_lower,eta1_apf,eta1__apf_upper,eta1__apf_lower,eta2,eta2_upper,eta2_lower,eta3,eta3_upper,eta3_lower,eta4,eta4_upper,eta4_lower
1759,T001759,5.1,1.6,1.1,,,,178.0,140.0,171.0,36.63,0.9,0.53,0.487,0.049,0.049
260,HIP1532,3.12,0.72,0.6,,,,274.0,170.0,170.0,36.6,0.8,0.44,0.474,0.051,0.048
1174,T001174,6.4,5.2,6.3,,,,145.0,100.0,99.0,11.49,0.35,0.35,0.501,0.051,0.05
1272,T001272,0.032,0.094,0.018,,,,81.0,210.0,42.0,28.31,0.63,0.62,0.5,0.052,0.051
2076,T002076,36.7,8.7,7.4,55.0,14.0,11.0,161.0,77.0,37.0,7.367,0.02,0.022,0.381,0.057,0.049
1473,6061,3.7,2.5,3.1,9.6,2.2,2.2,27.0,30.0,11.0,13.87,0.81,0.87,0.488,0.052,0.05
1430,235088,2.1,3.0,1.9,0.95,4.8,0.76,15.5,300.0,7.7,7.6,1.6,2.3,0.498,0.051,0.05
1726,63433,15.0,16.0,15.0,44.7,7.4,5.9,91.0,33.0,40.0,6.382,0.021,0.016,0.367,0.045,0.05
1807,HIP65469,33.0,5.0,4.0,,,,64.6,7.9,7.6,8.728,0.021,0.022,0.333,0.028,0.027
1347,T001347,12.4,2.9,1.9,,,,111.0,76.0,40.0,16.47,0.12,0.17,0.46,0.052,0.05
1824,T001824,5.16,0.68,0.58,4.68,0.73,0.68,10.3,2.9,2.3,8.36,0.47,0.51,0.518,0.048,0.046

